CMS ECAL Phase-2 upgrade: characterisation and stability analysis of a three-stage low-voltage power-conversion system

As part of the High-Luminosity upgrade of the Large Hadron Collider, the front-end electronics of the Compact Muon Solenoid electromagnetic calorimeter barrel are being replaced. A three-stage low-voltage power-conversion system supplies the upgraded electronics. As the cascade dynamics require characterisation to ensure stable operation, interactions between the three converter stages are assessed at their two interfaces using the Nyquist criterion. A validated shunt-injection setup using a Bode 100 frequency-response analyser provides in-situ impedance measurements under load to assess the accuracy of the averaged converter models. Results show that both interfaces are stable over the evaluated configurations, with modelled minimum distances to the critical point of 0.76 and 0.79, respectively. A turn-on study identifies capacitor charging at Stage 3 as the main cause of inrush currents triggering Stage 2 overcurrent protection. Two Stage 3 board variants stagger converter enables within and between boards, keeping the measured two-tower current below 5 A, within the 8.0 A protection threshold.

==> figures/data/impedance/s1_zout_meas_N12.dat <==
f mag phase
100 0.38356547 115.767692
105.925 0.39066681 91.312224
112.202 0.39845529 49.823269
118.85 0.5646211 55.417789
125.893 0.46232974 67.478396
133.352 0.49857048 60.971131
141.254 0.55423206 56.195101
149.624 0.63048213 56.718612
158.489 0.58925392 55.950504
167.88 0.62756252 56.242715
177.828 0.75406335 55.019951
188.365 0.84146704 56.425286
199.526 0.81782617 49.857594
211.349 1.0981849 49.430949
223.872 1.0404577 46.751485
237.137 1.0301552 43.164336
251.189 1.1808 38.860589
266.073 1.3409584 33.254688
281.838 1.2962702 28.718161
298.538 1.4304494 18.238547
316.228 1.5757849 6.619990
334.965 1.6170336 -2.418382
354.813 1.3012924 -4.060866
375.837 1.2416035 -5.606523
398.107 1.2697788 -17.927314
421.697 1.1132843 -8.124717
446.684 1.113322 -26.802714
473.151 1.0333092 -30.106380
501.187 1.0328539 -27.607538
530.884 0.98034977 -31.383924
562.341 0.86283305 -30.268362
595.662 0.81829767 -35.015849
630.957 0.7676984 -41.811998
668.344 0.72557217 -38.687184
707.946 0.69648125 -41.673682
749.894 0.66027945 -39.777668
794.328 0.61606858 -39.951203
841.395 0.63382381 -39.930731
891.251 0.58877419 -35.532800
944.061 0.56260377 -40.319356
1000 0.51719869 -42.788037
1059.25 0.50939854 -42.013356
1122.02 0.47199584 -37.621423
1188.5 0.50248387 -30.283038
1258.93 0.46490108 -40.582871
1333.52 0.41911915 -38.039653
1412.54 0.40128074 -39.703740
1496.24 0.38281169 -39.993854
1584.89 0.35350404 -38.706075
1678.8 0.35541455 -35.762829
1778.28 0.32932284 -35.189452
1883.65 0.31298937 -34.458570
1995.26 0.30582181 -32.580584
2113.49 0.29398178 -31.325132
2238.72 0.29525948 -29.351308
2371.37 0.2952959 -27.160087
2511.89 0.26926749 -24.690252
2660.73 0.26036872 -22.322117
2818.38 0.24366643 -21.317958
2985.38 0.2488965 -14.871373
3162.28 0.21942773 -15.842167
3349.65 0.23462248 -9.379683
3548.13 0.22839435 -7.832169
3758.37 0.23797557 -4.892005
3981.07 0.24997824 -2.770217
4216.97 0.24774717 2.122575
4466.84 0.22618935 5.035919
4731.51 0.22399626 8.109811
5011.87 0.23407689 11.085085
5308.84 0.29515318 13.644789
5623.41 0.27307801 16.159357
5956.62 0.29536971 18.250749
6309.57 0.28007026 18.938352
6683.44 0.30031271 23.391710
7079.46 0.30569802 24.635790
7498.94 0.32024374 25.645339
7943.28 0.34697585 25.281098
8413.95 0.37209259 27.045344
8912.51 0.35933461 28.927881
9440.61 0.37000244 29.458165
10000 0.3807647 29.640650
10592.5 0.45176487 30.140237
11220.2 0.41928689 30.490638
11885 0.48082485 28.306709
12589.3 0.50424927 29.092082
13335.2 0.51532874 29.192985
14125.4 0.57494989 26.716853
14962.4 0.62213281 23.387774
15848.9 0.63323855 24.434195
16788 0.72740745 17.923730
17782.8 0.79887955 15.188173
18836.5 0.94541698 4.301843
19952.6 0.91992613 2.975557
21134.9 0.96000827 -3.384652
22387.2 1.0006636 -13.491317
23713.7 1.0198563 -13.653638
25118.9 1.0060554 -27.662284
26607.3 0.9507758 -40.394471
28183.8 0.89560757 -44.930637
29853.8 0.81049442 -54.420999
31622.8 0.74568762 -59.920429
33496.5 0.66594532 -64.379984
35481.3 0.58822627 -68.949784
37583.7 0.53248101 -72.890974
39810.7 0.45468077 -76.848631
42169.7 0.42286114 -77.454357
44668.4 0.37806661 -79.186528
47315.1 0.33406478 -82.418041
50118.7 0.29686013 -82.934088
53088.4 0.27054988 -82.993012
56234.1 0.24418895 -85.136297
59566.2 0.2166013 -87.160869
63095.7 0.19405382 -86.193597
66834.4 0.16740391 -88.614009
70794.6 0.14947058 -87.544592
74989.4 0.12741535 -86.008303
79432.8 0.1055918 -85.663779
84139.5 0.082414323 -90.907919
89125.1 0.06865102 -87.772249
94406.1 0.055075377 -89.348162
100000 0.040776229 -93.873447
105925 0.022688764 -93.620743
112202 0.0095183328 -51.755141
118850 0.0012762469 97.581593
125893 0.019676949 88.885575
133352 0.028667686 93.556803
141254 0.049294915 91.625604
149624 0.064538954 87.926820
158489 0.080958316 87.903171
167880 0.096490023 90.704495
177828 0.11412545 88.504409
188365 0.12969931 87.558910
199526 0.14826763 86.491046
211349 0.16360369 85.899560
223872 0.18404101 85.884299
237137 0.20129962 84.462497
251189 0.2213784 84.094978
266073 0.24200266 83.688634
281838 0.26368291 83.194769
298538 0.28919083 81.963652
316228 0.30987113 80.666683
334965 0.33351442 79.420216
354813 0.35001142 78.675720
375837 0.37360047 78.422459
398107 0.40134029 78.187631
421697 0.43030845 77.732582
446684 0.46218536 76.424384
473151 0.49446124 75.317245
501187 0.53010778 74.298292
530884 0.5644438 73.060933
562341 0.59973683 71.613662
595662 0.63877654 69.953611
630957 0.67813841 68.120235
668344 0.71787781 66.168721
707946 0.75325836 63.973085
749894 0.78806207 61.863051
794328 0.81656392 59.553488
841395 0.84324295 57.683104
891251 0.86315258 55.847567
944061 0.88513775 54.550609
1e+06 0.90595821 53.570440
1.05925e+06 0.9314519 53.025379
1.12202e+06 0.96635725 52.459869
1.1885e+06 1.0048813 51.779307
1.25893e+06 1.0487295 50.900296
1.33352e+06 1.0928308 49.812575
1.41254e+06 1.1352539 48.518366
1.49624e+06 1.1825579 47.294043
1.58489e+06 1.2289484 45.902300
1.6788e+06 1.2760242 44.373332
1.77828e+06 1.323395 42.794592
1.88365e+06 1.3710505 41.144436
1.99526e+06 1.4202325 39.497079
2.11349e+06 1.4692087 37.803300
2.23872e+06 1.5231058 35.956710
2.37137e+06 1.5790078 33.979838
2.51189e+06 1.6383274 31.796432
2.66073e+06 1.7123493 29.181885
2.81838e+06 1.8093705 25.579068
2.98538e+06 1.924139 20.327005
3.16228e+06 2.0396416 11.423369
3.34965e+06 2.0079626 -9.325786
3.54813e+06 0.9419475 -47.084213
3.75837e+06 0.45480366 77.583624
3.98107e+06 1.5045553 83.091341
4.21697e+06 3.0227653 42.531697
4.46684e+06 2.3536803 21.429899
4.73151e+06 2.1294228 17.703880
5.01187e+06 2.0445398 16.126846
5.30884e+06 2.0197642 15.367418
5.62341e+06 2.0344139 14.879719
5.95662e+06 2.0796645 14.343041
6.30957e+06 2.1376617 13.746038
6.68344e+06 2.2196351 13.061411
7.07946e+06 2.3264368 12.100670
7.49894e+06 2.4555799 10.774129
7.94328e+06 2.6204105 9.704587
8.41395e+06 2.8780942 7.634776
8.91251e+06 3.2988803 3.353364
9.44061e+06 3.4522043 -12.318183
1e+07 2.8847873 -9.317300


==> figures/data/impedance/s1_zout_meas_N16.dat <==
f mag phase
100 0.28220855 66.173683
105.925 0.32695735 76.113323
112.202 0.21900601 81.886398
118.85 0.24291616 45.329681
125.893 0.36414772 38.623660
133.352 0.3764033 55.120593
141.254 0.38148618 61.555655
149.624 0.37908603 67.718522
158.489 0.40421912 54.678673
167.88 0.43428489 56.762038
177.828 0.4254841 57.618221
188.365 0.48688487 57.380077
199.526 0.50097708 56.012672
211.349 0.52405088 51.134148
223.872 0.60852953 52.161182
237.137 0.6398075 51.652087
251.189 0.73065174 50.786629
266.073 0.73851735 48.326151
281.838 0.72872682 42.328995
298.538 0.93108071 39.260794
316.228 0.93583118 35.857594
334.965 1.0315342 28.886934
354.813 1.0079966 24.358300
375.837 1.1035025 16.080423
398.107 1.1410155 5.939174
421.697 1.1193474 -0.418582
446.684 1.0578065 -3.698732
473.151 0.96562079 -7.756387
501.187 1.0142212 -15.121942
530.884 0.90164772 -16.353395
562.341 0.83496745 -17.827622
595.662 0.79693703 -23.509260
630.957 0.79358832 -26.905468
668.344 0.73961935 -33.287896
707.946 0.71481398 -36.467399
749.894 0.66020732 -37.125187
794.328 0.62523898 -32.837099
841.395 0.58164896 -45.032690
891.251 0.54472301 -39.456053
944.061 0.49961087 -43.287701
1000 0.47539795 -45.521718
1059.25 0.44716653 -46.823137
1122.02 0.41440671 -44.689167
1188.5 0.39820563 -46.416798
1258.93 0.37549909 -43.928831
1333.52 0.34993501 -43.164139
1412.54 0.31702471 -46.682912
1496.24 0.31748068 -43.603926
1584.89 0.29636878 -42.120076
1678.8 0.26537077 -42.370767
1778.28 0.25186876 -41.280377
1883.65 0.23653584 -40.426234
1995.26 0.23112162 -34.801813
2113.49 0.2199411 -34.308611
2238.72 0.20567159 -33.648891
2371.37 0.20723363 -30.569122
2511.89 0.19242784 -27.313226
2660.73 0.18021096 -23.070398
2818.38 0.17673521 -22.627027
2985.38 0.17452997 -16.441145
3162.28 0.17006651 -17.669076
3349.65 0.16728939 -9.515894
3548.13 0.16521341 -7.665240
3758.37 0.16717658 -2.500043
3981.07 0.15960415 -1.694142
4216.97 0.16773292 4.446288
4466.84 0.17041716 7.732883
4731.51 0.16977541 12.228628
5011.87 0.16665559 13.570205
5308.84 0.18698762 18.240943
5623.41 0.19349155 22.139946
5956.62 0.19603239 22.460121
6309.57 0.2012294 24.313977
6683.44 0.21680633 29.556893
7079.46 0.21978958 31.225230
7498.94 0.23486983 32.416272
7943.28 0.24688378 33.285053
8413.95 0.26458519 33.342140
8912.51 0.27008349 38.502961
9440.61 0.29515223 37.947088
10000 0.32408739 37.472614
10592.5 0.33984122 39.009682
11220.2 0.36068747 39.427524
11885 0.38692918 38.115206
12589.3 0.40787832 40.276756
13335.2 0.4437391 39.656542
14125.4 0.47292304 40.360090
14962.4 0.52213531 37.250107
15848.9 0.56522429 36.697490
16788 0.62318086 34.295423
17782.8 0.68614479 31.873382
18836.5 0.77186237 28.873796
19952.6 0.85577434 23.724145
21134.9 0.94965773 18.478924
22387.2 1.0490579 10.577430
23713.7 1.1518909 0.904083
25118.9 1.2117957 -10.835418
26607.3 1.2226669 -23.217639
28183.8 1.1382087 -36.577544
29853.8 1.0382344 -46.741530
31622.8 0.90681853 -56.253071
33496.5 0.78699288 -63.200867
35481.3 0.68863482 -68.618103
37583.7 0.61006738 -72.892506
39810.7 0.53087652 -76.784740
42169.7 0.46339817 -78.513080
44668.4 0.40021045 -80.141616
47315.1 0.36234705 -82.777555
50118.7 0.31637487 -84.369164
53088.4 0.28589756 -84.732762
56234.1 0.25621409 -86.677195
59566.2 0.22162779 -88.199977
63095.7 0.19582574 -87.624265
66834.4 0.17214761 -89.205644
70794.6 0.15292559 -90.977382
74989.4 0.13492909 -86.244645
79432.8 0.10792427 -88.145268
84139.5 0.089241918 -94.835276
89125.1 0.07093211 -89.889394
94406.1 0.054684448 -90.851293
100000 0.041488019 -95.990964
105925 0.027006692 -95.120451
112202 0.0086820956 -70.576585
118850 0.0028537876 155.445373
125893 0.020137012 100.545440
133352 0.031483624 94.267804
141254 0.048394734 89.422593
149624 0.065415892 89.015838
158489 0.080192098 88.304512
167880 0.097871572 90.687887
177828 0.11254587 87.811603
188365 0.12882303 87.364473
199526 0.14728025 86.462396
211349 0.16297874 85.564272
223872 0.18252974 85.927867
237137 0.20192322 84.520797
251189 0.21953395 84.112121
266073 0.24025597 83.699862
281838 0.26148019 83.459540
298538 0.28794482 82.012502
316228 0.30836594 80.589947
334965 0.33153294 79.295888
354813 0.34698783 78.753187
375837 0.37084563 78.472145
398107 0.39952333 78.272148
421697 0.428834 77.837751
446684 0.46006246 76.521978
473151 0.49248004 75.391761
501187 0.52768157 74.383623
530884 0.56208189 73.177006
562341 0.59700327 71.732993
595662 0.63617048 70.065816
630957 0.67506423 68.231610
668344 0.71473122 66.230028
707946 0.74967551 64.006784
749894 0.784221 61.995304
794328 0.81239658 59.659749
841395 0.83908866 57.817521
891251 0.85974579 56.049622
944061 0.88184735 54.797647
1e+06 0.9028998 53.777144
1.05925e+06 0.9286488 53.224423
1.12202e+06 0.96402518 52.672927
1.1885e+06 1.0023265 51.875893
1.25893e+06 1.0468053 51.034583
1.33352e+06 1.0905305 49.947526
1.41254e+06 1.1333162 48.644791
1.49624e+06 1.1803255 47.434598
1.58489e+06 1.2264619 45.994077
1.6788e+06 1.2741058 44.476894
1.77828e+06 1.3211155 42.905495
1.88365e+06 1.3690905 41.250205
1.99526e+06 1.4179603 39.590899
2.11349e+06 1.467631 37.904367
2.23872e+06 1.5216279 36.045374
2.37137e+06 1.5778635 34.091066
2.51189e+06 1.6370912 31.900428
2.66073e+06 1.7120899 29.280077
2.81838e+06 1.8133366 25.601631
2.98538e+06 1.9308811 20.219134
3.16228e+06 2.0490766 10.923226
3.34965e+06 2.0420429 -10.237850
3.54813e+06 0.93990901 -50.674618
3.75837e+06 0.46970903 83.158476
3.98107e+06 1.5462666 83.131701
4.21697e+06 2.9854869 41.927489
4.46684e+06 2.3609273 21.497025
4.73151e+06 2.1279289 17.675333
5.01187e+06 2.0433376 16.058008
5.30884e+06 2.0177612 15.353164
5.62341e+06 2.0311474 14.880116
5.95662e+06 2.077292 14.385126
6.30957e+06 2.1402598 13.754484
6.68344e+06 2.2167577 12.926336
7.07946e+06 2.322168 11.990063
7.49894e+06 2.4476252 10.759423
7.94328e+06 2.6130634 9.683603
8.41395e+06 2.8650276 7.669486
8.91251e+06 3.276688 3.488187
9.44061e+06 3.4443691 -11.688716
1e+07 2.8986932 -9.038366


==> figures/data/impedance/s1_zout_meas_N2.dat <==
f mag phase
100 1.8384811 69.634544
105.925 1.9945278 62.533875
112.202 2.4890378 60.670707
118.85 2.6974943 61.337319
125.893 3.2549872 56.722694
133.352 3.5901876 51.475301
141.254 3.8670487 44.875823
149.624 5.3524509 30.274368
158.489 5.6669891 21.622303
167.88 5.8068155 14.566837
177.828 6.1979242 3.759400
188.365 5.1385845 -8.591558
199.526 4.8854256 -17.130475
211.349 4.7335005 -15.875710
223.872 4.1373045 -24.262077
237.137 3.6278947 -35.976352
251.189 3.3611588 -36.300823
266.073 3.646919 -30.369987
281.838 2.8537553 -39.422145
298.538 2.7455379 -41.577583
316.228 2.2946392 -46.516848
334.965 2.5790337 -41.796129
354.813 2.0518947 -50.579473
375.837 2.0653052 -46.947176
398.107 1.90454 -49.130852
421.697 1.8367374 -49.778295
446.684 1.5082037 -52.898333
473.151 1.5194924 -50.811960
501.187 1.420146 -52.038147
530.884 1.2728386 -51.927028
562.341 1.2067429 -51.551985
595.662 1.0953465 -52.656098
630.957 0.99076058 -53.489582
668.344 0.9329864 -51.290950
707.946 0.99070083 -50.297483
749.894 0.82521893 -50.262980
794.328 0.91846833 -50.704236
841.395 0.88000166 -49.176617
891.251 0.70855256 -48.703297
944.061 0.75963576 -47.450866
1000 0.66612585 -46.681811
1059.25 0.7130146 -45.847240
1122.02 0.66192728 -44.283214
1188.5 0.71105869 -44.322563
1258.93 0.61018218 -41.513603
1333.52 0.61585569 -41.270578
1412.54 0.5730198 -40.286615
1496.24 0.62254232 -39.714156
1584.89 0.64469157 -39.294292
1678.8 0.59821779 -38.486070
1778.28 0.58111707 -37.215445
1883.65 0.55256029 -34.662112
1995.26 0.5541034 -33.080529
2113.49 0.52452468 -31.376396
2238.72 0.51430448 -29.683661
2371.37 0.50353677 -28.197384
2511.89 0.4782502 -25.135616
2660.73 0.47249644 -22.835588
2818.38 0.47472362 -21.714033
2985.38 0.47235683 -18.275945
3162.28 0.47178201 -17.847880
3349.65 0.45852314 -13.699110
3548.13 0.46129456 -11.891229
3758.37 0.46787599 -10.135882
3981.07 0.47146489 -8.655415
4216.97 0.47996995 -6.539383
4466.84 0.48194469 -3.409528
4731.51 0.48176025 -2.048740
5011.87 0.49289752 -0.617641
5308.84 0.50906403 1.515205
5623.41 0.51295959 3.181777
5956.62 0.5383642 4.201884
6309.57 0.55579126 5.248735
6683.44 0.5754649 6.927185
7079.46 0.60294683 7.438227
7498.94 0.62926497 7.480165
7943.28 0.66024651 7.689363
8413.95 0.67972547 7.330548
8912.51 0.69630093 7.571119
9440.61 0.737604 6.495792
10000 0.79776015 4.454323
10592.5 0.82297264 2.655319
11220.2 0.86697194 0.882893
11885 0.91382383 -2.437976
12589.3 0.9740845 -7.145222
13335.2 0.99281796 -11.059766
14125.4 0.99210084 -15.641394
14962.4 1.0793055 -22.333879
15848.9 1.0166469 -26.510879
16788 1.0078642 -32.454024
17782.8 0.99033908 -37.404550
18836.5 0.91775277 -39.081768
19952.6 0.92081662 -48.908148
21134.9 0.86283958 -50.082663
22387.2 0.81352074 -55.895262
23713.7 0.75964498 -56.404943
25118.9 0.70692649 -60.262466
26607.3 0.65861548 -65.336663
28183.8 0.61491267 -67.769242
29853.8 0.57953382 -67.997932
31622.8 0.51954414 -72.611141
33496.5 0.48032623 -74.016348
35481.3 0.43636082 -76.751983
37583.7 0.41891261 -78.699521
39810.7 0.36969669 -80.853111
42169.7 0.33864832 -80.639079
44668.4 0.30673739 -81.394730
47315.1 0.28084579 -84.072031
50118.7 0.2556224 -84.083646
53088.4 0.23426257 -83.967977
56234.1 0.21373294 -84.652149
59566.2 0.1850638 -86.477354
63095.7 0.16879716 -84.618514
66834.4 0.14762997 -88.292887
70794.6 0.13195297 -87.219067
74989.4 0.11574427 -83.510875
79432.8 0.096301187 -83.406051
84139.5 0.073251597 -90.235031
89125.1 0.060863892 -83.087019
94406.1 0.05012794 -84.008460
100000 0.033649659 -86.670692
105925 0.021194866 -85.184026
112202 0.011356633 -34.090983
118850 0.0037620236 59.333523
125893 0.021191467 85.121706
133352 0.02999758 89.176756
141254 0.048419885 89.838312
149624 0.06356893 87.334110
158489 0.080395118 88.225216
167880 0.098252374 90.245613
177828 0.11268138 88.152479
188365 0.1306962 87.619943
199526 0.14723442 87.022862
211349 0.16233173 85.349534
223872 0.18399855 85.529732
237137 0.20095863 84.440244
251189 0.22034484 84.173965
266073 0.24199353 83.514037
281838 0.26256422 83.386372
298538 0.28842126 81.979125
316228 0.31001873 80.757222
334965 0.33309056 79.312757
354813 0.34831491 78.448913
375837 0.37272208 78.263052
398107 0.40029439 78.032575
421697 0.4295655 77.393347
446684 0.45983677 76.300397
473151 0.49239194 75.108897
501187 0.52767183 74.137040
530884 0.56125378 72.928359
562341 0.59587306 71.448782
595662 0.6347057 69.891784
630957 0.67306265 68.042622
668344 0.71186171 66.265152
707946 0.74900191 64.163984
749894 0.78297855 62.054425
794328 0.81257505 59.815123
841395 0.84057136 57.914832
891251 0.86204053 56.078033
944061 0.88445389 54.742077
1e+06 0.90664989 53.707777
1.05925e+06 0.93181777 53.088342
1.12202e+06 0.96678353 52.479005
1.1885e+06 1.0054841 51.726281
1.25893e+06 1.0492079 50.853322
1.33352e+06 1.0925493 49.712299
1.41254e+06 1.1354466 48.404571
1.49624e+06 1.1822161 47.149544
1.58489e+06 1.2281375 45.719726
1.6788e+06 1.2748442 44.168342
1.77828e+06 1.3217384 42.576949
1.88365e+06 1.3696191 40.866130
1.99526e+06 1.417718 39.207543
2.11349e+06 1.4662919 37.456079
2.23872e+06 1.5190458 35.554870
2.37137e+06 1.574768 33.513025
2.51189e+06 1.6322993 31.198003
2.66073e+06 1.7011646 28.463225
2.81838e+06 1.784569 24.600597
2.98538e+06 1.8738786 19.110441
3.16228e+06 1.923567 9.617940
3.34965e+06 1.7687033 -9.691759
3.54813e+06 0.81008508 -29.991367
3.75837e+06 0.51614791 61.010495
3.98107e+06 1.4400671 80.085745
4.21697e+06 2.9573893 43.331410
4.46684e+06 2.3504637 21.642870
4.73151e+06 2.1233157 17.755694
5.01187e+06 2.0408114 16.133571
5.30884e+06 2.0142888 15.328375
5.62341e+06 2.0273405 14.848421
5.95662e+06 2.0742798 14.358005
6.30957e+06 2.1361784 13.724977
6.68344e+06 2.2113245 12.920739
7.07946e+06 2.3152497 12.051030
7.49894e+06 2.4461874 10.764741
7.94328e+06 2.6108586 9.672434
8.41395e+06 2.8624666 7.511940
8.91251e+06 3.2640391 3.463724
9.44061e+06 3.4387643 -11.593701
1e+07 2.8956998 -9.048017


==> figures/data/impedance/s1_zout_meas_N6.dat <==
f mag phase
100 0.60293089 18.680222
105.925 0.73674152 38.182754
112.202 0.93908843 64.505069
118.85 0.94709035 61.645798
125.893 1.1181769 61.987621
133.352 1.2199856 61.406222
141.254 1.2858381 59.125188
149.624 1.165109 59.380216
158.489 1.5107093 57.664292
167.88 1.5507949 53.940391
177.828 1.6346407 51.793854
188.365 1.990603 48.505855
199.526 2.0071092 48.114223
211.349 2.258634 38.885929
223.872 2.0442332 37.962494
237.137 2.3992104 33.962685
251.189 2.4835519 26.950529
266.073 2.2775174 28.670393
281.838 2.4161331 18.128705
298.538 2.5949502 13.231474
316.228 2.8283624 9.209935
334.965 2.8594307 4.255193
354.813 3.0207902 -2.833818
375.837 3.0622452 -9.614924
398.107 2.9242458 -21.961594
421.697 2.8169772 -27.780478
446.684 2.550851 -34.734023
473.151 2.2806499 -36.938070
501.187 2.0972831 -40.183051
530.884 1.8639449 -44.150414
562.341 1.7405985 -45.777257
595.662 1.6292159 -48.766304
630.957 1.4737434 -49.418881
668.344 1.3925057 -50.482080
707.946 1.3166989 -49.976243
749.894 1.1958667 -51.584330
794.328 1.1426365 -53.494259
841.395 1.045078 -52.521152
891.251 0.74749783 -50.984488
944.061 0.72631028 -48.914573
1000 0.69128444 -48.734221
1059.25 0.64474411 -51.023969
1122.02 0.61419172 -49.608940
1188.5 0.59269147 -49.388777
1258.93 0.57590482 -47.220413
1333.52 0.5171646 -47.378004
1412.54 0.48447579 -46.827197
1496.24 0.53558365 -44.183780
1584.89 0.50861328 -42.130188
1678.8 0.47344475 -42.192628
1778.28 0.45401317 -40.201381
1883.65 0.41699505 -38.682845
1995.26 0.44347299 -37.361129
2113.49 0.42575216 -38.885775
2238.72 0.41302923 -37.288434
2371.37 0.39994816 -34.604547
2511.89 0.38430342 -30.627751
2660.73 0.36875926 -28.111482
2818.38 0.35181152 -26.516702
2985.38 0.34804923 -21.680649
3162.28 0.3142245 -18.542130
3349.65 0.33404256 -14.006400
3548.13 0.33685935 -11.089309
3758.37 0.33735661 -8.523080
3981.07 0.33802129 -5.425489
4216.97 0.34396786 -1.563911
4466.84 0.34203965 2.445536
4731.51 0.34945754 5.365399
5011.87 0.34989272 7.362766
5308.84 0.38135077 10.223474
5623.41 0.39092334 14.149131
5956.62 0.40701977 15.462872
6309.57 0.42953497 16.081451
6683.44 0.45585466 18.989951
7079.46 0.42159496 19.252380
7498.94 0.44754785 19.542038
7943.28 0.55030748 20.963769
8413.95 0.59473521 21.418109
8912.51 0.62785899 21.854936
9440.61 0.67734168 20.065623
10000 0.72913436 19.048338
10592.5 0.77441461 17.178622
11220.2 0.82096166 14.562028
11885 0.91097723 11.117444
12589.3 0.98294517 6.405586
13335.2 1.0220125 1.160183
14125.4 1.0536325 -5.011470
14962.4 1.1388712 -11.446246
15848.9 1.0806849 -18.431501
16788 1.0567799 -22.678826
17782.8 0.90396207 -11.971308
18836.5 1.018912 -32.166928
19952.6 0.98954043 -39.608075
21134.9 0.94760044 -44.315847
22387.2 0.87927986 -46.581215
23713.7 0.84111403 -54.681672
25118.9 0.8307209 -50.986034
26607.3 0.78084491 -52.285374
28183.8 0.74171771 -55.780611
29853.8 0.6997202 -60.449931
31622.8 0.63957368 -64.374693
33496.5 0.54868919 -70.288187
35481.3 0.51058571 -72.252920
37583.7 0.45140535 -77.968719
39810.7 0.41301565 -78.789102
42169.7 0.38468643 -77.899291
44668.4 0.34214832 -80.039207
47315.1 0.29969364 -82.937940
50118.7 0.27740859 -83.190036
53088.4 0.25007056 -83.752069
56234.1 0.22937808 -85.136805
59566.2 0.19411548 -86.671707
63095.7 0.1810173 -86.306410
66834.4 0.15159353 -88.707900
70794.6 0.13789944 -88.008175
74989.4 0.12707156 -86.559017
79432.8 0.099451752 -84.919969
84139.5 0.081271663 -91.733998
89125.1 0.066514082 -84.907863
94406.1 0.051984915 -89.502132
100000 0.039833847 -88.820037
105925 0.020986012 -88.698832
112202 0.010326208 -41.760232
118850 0.0028462415 102.565564
125893 0.020554647 91.809036
133352 0.030125104 93.184746
141254 0.049614973 90.093488
149624 0.067102919 87.721873
158489 0.08004448 88.184780
167880 0.095568418 89.951038
177828 0.11176141 87.895094
188365 0.1297284 87.466705
199526 0.14813546 86.793174
211349 0.16343388 85.422764
223872 0.18254991 85.679436
237137 0.20076637 84.369321
251189 0.22025544 84.074538
266073 0.24148281 83.326417
281838 0.26240523 83.251844
298538 0.28748975 81.903744
316228 0.30947283 80.596914
334965 0.33196709 79.159055
354813 0.3483104 78.635959
375837 0.37171489 78.186733
398107 0.39957578 78.131365
421697 0.42858373 77.444595
446684 0.45812073 76.396966
473151 0.492206 74.982811
501187 0.52604011 74.173237
530884 0.5599388 72.982794
562341 0.59558466 71.448485
595662 0.63313467 69.902135
630957 0.6730578 68.086787
668344 0.71138321 66.213090
707946 0.7476121 64.075745
749894 0.78158618 61.983913
794328 0.81132574 59.744149
841395 0.83839568 57.863156
891251 0.85919868 56.091460
944061 0.88132414 54.786111
1e+06 0.90326298 53.724395
1.05925e+06 0.92870212 53.167251
1.12202e+06 0.96356255 52.603310
1.1885e+06 1.0024912 51.869754
1.25893e+06 1.0459168 50.976516
1.33352e+06 1.089554 49.854665
1.41254e+06 1.1323022 48.554348
1.49624e+06 1.1794308 47.342393
1.58489e+06 1.2250716 45.905986
1.6788e+06 1.2719045 44.383991
1.77828e+06 1.3199242 42.805441
1.88365e+06 1.3677597 41.111258
1.99526e+06 1.4162167 39.462654
2.11349e+06 1.4647014 37.742380
2.23872e+06 1.5182271 35.874868
2.37137e+06 1.5741447 33.848483
2.51189e+06 1.6334242 31.678365
2.66073e+06 1.7057853 28.982467
2.81838e+06 1.7983721 25.291981
2.98538e+06 1.90345 19.925636
3.16228e+06 2.0001605 10.502342
3.34965e+06 1.9307131 -9.593807
3.54813e+06 0.88928729 -41.732740
3.75837e+06 0.47617197 70.854437
3.98107e+06 1.4790783 81.073071
4.21697e+06 2.9716052 43.116450
4.46684e+06 2.3513494 21.712721
4.73151e+06 2.1236678 17.738342
5.01187e+06 2.041341 16.159714
5.30884e+06 2.0156604 15.387768
5.62341e+06 2.0284927 14.890463
5.95662e+06 2.074462 14.417929
6.30957e+06 2.1385192 13.741078
6.68344e+06 2.2124069 12.951527
7.07946e+06 2.3171785 12.084254
7.49894e+06 2.4484203 10.795471
7.94328e+06 2.6129591 9.678287
8.41395e+06 2.8641678 7.523460
8.91251e+06 3.2646743 3.487976
9.44061e+06 3.4401866 -11.538736
1e+07 2.8987593 -8.991363


==> figures/data/impedance/s1_zout_sim_N12.dat <==
f mag phase
102.329 1.0342039 16.459097
107.152 1.0428466 14.854522
109.648 1.0467775 14.052927
114.815 1.0538518 12.451693
117.49 1.0569933 11.652257
123.027 1.062481 10.056193
125.893 1.064826 9.259722
131.826 1.068716 7.670246
134.896 1.0702604 6.877363
138.038 1.0715375 6.085791
144.544 1.0732891 4.506781
147.911 1.0737635 3.719440
154.882 1.0739099 2.149317
158.489 1.073582 1.366629
165.959 1.0721251 -0.193757
169.824 1.0709966 -0.971350
173.78 1.0696018 -1.747133
181.97 1.0660152 -3.293011
186.209 1.0638244 -4.062963
194.984 1.0586511 -5.596484
199.526 1.0556703 -6.359865
208.93 1.0489254 -7.879337
213.796 1.0451637 -8.635184
218.776 1.0411444 -9.388261
229.087 1.0323398 -10.885500
234.423 1.0275584 -11.629334
245.471 1.0172488 -13.106517
251.189 1.0117258 -13.839465
263.027 0.99995873 -15.292982
269.153 0.99372154 -16.013076
275.423 0.98725366 -16.728392
288.403 0.97364291 -18.143606
295.121 0.96650937 -18.842936
309.03 0.95161164 -20.223542
316.228 0.94385868 -20.904185
331.131 0.92777505 -22.244505
338.844 0.91945748 -22.903496
346.737 0.91096532 -23.554574
363.078 0.89348663 -24.831540
371.535 0.88451547 -25.456695
389.045 0.86614979 -26.678477
398.107 0.85677201 -27.274350
416.869 0.83766986 -28.434160
426.58 0.82796324 -28.997337
436.516 0.81816496 -29.548859
457.088 0.79833005 -30.615435
467.735 0.78831186 -31.129750
489.779 0.76812014 -32.118617
501.187 0.75796501 -32.592460
524.807 0.73758173 -33.497246
537.032 0.72737148 -33.927524
549.541 0.71716056 -34.342629
575.44 0.6967709 -35.126091
588.844 0.6866088 -35.493857
616.595 0.66639013 -36.180061
630.957 0.65634887 -36.497972
660.693 0.6364389 -37.082179
676.083 0.62658395 -37.348017
691.831 0.61680439 -37.596059
724.436 0.59749586 -38.037969
741.31 0.58797835 -38.231474
776.247 0.56924325 -38.562768
794.328 0.56003534 -38.700267
831.764 0.54196078 -38.918334
851.138 0.53310204 -38.998684
870.964 0.52436714 -39.059789
912.011 0.50728158 -39.123957
933.254 0.49893662 -39.126900
977.237 0.48265464 -39.074292
1000 0.4747218 -39.018693
1047.13 0.45928111 -38.848875
1071.52 0.45177607 -38.734680
1096.48 0.4444161 -38.600997
1148.15 0.43013473 -38.275350
1174.9 0.42321457 -38.083508
1230.27 0.40981712 -37.642185
1258.93 0.40334007 -37.392901
1318.26 0.39082887 -36.837671
1348.96 0.38479413 -36.531997
1380.38 0.37890603 -36.207820
1445.44 0.36756735 -35.504637
1479.11 0.36211529 -35.126006
1548.82 0.3516414 -34.315688
1584.89 0.34661759 -33.884451
1659.59 0.33699082 -32.971033
1698.24 0.3323855 -32.489374
1737.8 0.32791722 -31.991448
1819.7 0.31938658 -30.947969
1862.09 0.31532152 -30.403027
1949.84 0.30758497 -29.268350
1995.26 0.30391063 -28.679287
2089.3 0.29694265 -27.459462
2137.96 0.29364611 -26.829425
2187.76 0.29047262 -26.186468
2290.87 0.28448907 -24.863319
2344.23 0.28167619 -24.183905
2454.71 0.27640134 -22.791377
2511.89 0.2739367 -22.079068
2630.27 0.26934661 -20.624390
2691.53 0.26721872 -19.882841
2754.23 0.26520074 -19.132365
2884.03 0.2614902 -17.606281
2951.21 0.25979565 -16.831496
3090.3 0.25672357 -15.260489
3162.28 0.25534447 -14.465083
3311.31 0.25289694 -12.856497
3388.44 0.25182748 -12.044123
3467.37 0.25086036 -11.226895
3630.78 0.24923223 -9.579471
3715.35 0.24857104 -8.750068
3890.45 0.24755489 -7.081851
3981.07 0.24720051 -6.243826
4168.69 0.24680164 -4.561915
4265.8 0.24675862 -3.718823
4365.16 0.24682111 -2.874840
4570.88 0.24726741 -1.185823
4677.35 0.24765407 -0.341612
4897.79 0.24876301 1.344103
5011.87 0.24948938 2.184739
5248.07 0.2512979 3.859314
5370.32 0.25238559 4.692315
5623.41 0.25494379 6.347289
5754.4 0.25642156 7.168226
5888.44 0.25803718 7.984073
6165.95 0.26170029 9.598192
6309.57 0.26375793 10.395248
6606.93 0.26835399 11.966093
6760.83 0.27090529 12.738480
7079.46 0.27655069 14.253401
7244.36 0.27966109 14.994295
7413.1 0.28297527 15.722971
7762.47 0.29025548 17.139833
7943.28 0.29424387 17.825947
8317.64 0.3029803 19.147837
8511.38 0.30775684 19.781093
8912.51 0.31820724 20.985228
9120.11 0.32391765 21.552982
9332.54 0.32997864 22.095567
9772.37 0.34324479 23.097470
10000 0.35050153 23.552476
10471.3 0.36640957 24.358284
10715.2 0.37512812 24.703432
11220.2 0.39428662 25.261863
11481.5 0.40481447 25.467536
11749 0.41604011 25.618399
12302.7 0.44080796 25.735265
12589.3 0.45447385 25.689504
13182.6 0.48471584 25.354568
13489.6 0.50144451 25.048679
14125.4 0.53852454 24.109962
14454.4 0.55904184 23.453164
14791.1 0.58098203 22.652890
15488.2 0.62937356 20.556105
15848.9 0.6558821 19.222161
16595.9 0.71330697 15.876899
16982.4 0.74389309 13.819551
17782.8 0.80698796 8.822707
18197 0.83820761 5.846598
18620.9 0.86796571 2.538803
19498.4 0.91802289 -5.039942
19952.6 0.93546548 -9.252075
20893 0.94874942 -18.228791
21379.6 0.94314844 -22.826877
22387.2 0.90831926 -31.785258
22908.7 0.88111502 -35.983526
23442.3 0.84928504 -39.914198
24547.1 0.77768725 -46.849361
25118.9 0.74046015 -49.835158
26302.7 0.66763322 -54.886397
26915.3 0.63310806 -56.989545
28183.8 0.56917437 -60.463114
28840.3 0.53993691 -61.878572
29512.1 0.5125095 -63.107789
30903 0.46280765 -65.081030
31622.8 0.4403451 -65.857185
33113.1 0.39967257 -67.055768
33884.4 0.38125366 -67.500375
35481.3 0.34776221 -68.125694
36307.8 0.33251271 -68.321198
37153.5 0.31815375 -68.446864
38904.5 0.29182543 -68.508635
39810.7 0.27973007 -68.453002
41686.9 0.25740283 -68.184961
42658 0.24707579 -67.977539
44668.4 0.22788829 -67.425089
45708.8 0.21895615 -67.082568
46773.5 0.2104226 -66.696925
48977.9 0.19444038 -65.797494
50118.7 0.18694234 -65.283506
52480.7 0.17282486 -64.124074
53703.2 0.16616798 -63.476480
56234.1 0.1535766 -62.037549
57544 0.14761392 -61.241892
58884.4 0.14185666 -60.391874
61659.5 0.13091597 -58.515287
63095.7 0.12571419 -57.480680
66069.3 0.1158101 -55.194288
67608.3 0.11109602 -53.930645
70794.6 0.10212267 -51.126909
72443.6 0.097858462 -49.569930
74131 0.093741385 -47.896652
77624.7 0.085953457 -44.156240
79432.8 0.082288947 -42.064007
83176.4 0.075448006 -37.365846
85113.8 0.072289233 -34.730320
89125.1 0.066555866 -28.814120
91201.1 0.064012516 -25.508968
93325.4 0.061709231 -21.961650
97723.7 0.057906743 -14.142838
100000 0.056451413 -9.893767
104713 0.05453649 -0.851884
107152 0.054110401 3.853597
112202 0.054368609 13.353635
114815 0.055053974 18.027214
117490 0.056100681 22.574701
123027 0.059219299 31.116777
125893 0.061253534 35.051786
131826 0.06616694 42.181702
134896 0.069004519 45.375724
141254 0.075346998 51.062629
144544 0.078819402 53.581673
147911 0.082474091 55.904249
154882 0.090285745 60.020679
158489 0.094424492 61.843590
165959 0.1031328 65.084959
169824 0.10769188 66.526860
177828 0.11720087 69.104135
181970 0.1221455 70.257099
186209 0.12721444 71.329930
194984 0.13772112 73.261692
199526 0.14315786 74.132265
208930 0.15439845 75.707763
213796 0.16020334 76.421263
223872 0.17218681 77.718254
229087 0.17836788 78.308138
239883 0.19111636 79.384574
245471 0.19768736 79.875966
251189 0.20439219 80.339027
263027 0.21821219 81.187761
269153 0.22533215 81.576855
281838 0.24000493 82.292068
288403 0.24756333 82.620871
301995 0.26313898 83.226841
309030 0.27116256 83.506141
316228 0.27934772 83.770945
331131 0.2962168 84.260547
338844 0.30490803 84.486938
354813 0.32282306 84.906488
363078 0.33205491 85.100939
380189 0.35108841 85.462115
389045 0.36089889 85.629896
398107 0.37091129 85.789789
416869 0.39156096 86.087669
426580 0.40220814 86.226471
446684 0.42417296 86.485647
457088 0.43550133 86.606692
478630 0.45887793 86.833229
489779 0.47093778 86.939276
501187 0.4832533 87.040853
524807 0.50867632 87.231536
537032 0.52179665 87.321077
562341 0.54888829 87.489553
575440 0.56287342 87.568850
602560 0.59175813 87.718392
616595 0.60667258 87.788941
630957 0.62191196 87.856863
660693 0.65339722 87.985339
676083 0.66965943 88.046134
707946 0.70326532 88.161386
724436 0.72062651 88.216045
758578 0.75651072 88.319891
776247 0.77505251 88.369249
794328 0.79400697 88.417001
831764 0.8331939 88.507981
851138 0.85344695 88.551345
891251 0.89532547 88.634136
912011 0.91697298 88.673678
954993 0.96174151 88.749323
977237 0.98488613 88.785524
1e+06 1.0085539 88.820706
1.04713e+06 1.0575088 88.888185
1.07152e+06 1.0828219 88.920561
1.12202e+06 1.1351863 88.982777
1.14815e+06 1.1622652 89.012685
1.20226e+06 1.218288 89.070265
1.23027e+06 1.2472616 89.097996
1.25893e+06 1.276897 89.125059
1.31826e+06 1.3382161 89.177290
1.34896e+06 1.3699324 89.202507
1.41254e+06 1.4355621 89.251264
1.44544e+06 1.4695103 89.274848
1.51356e+06 1.5397635 89.320530
1.54882e+06 1.5761056 89.342668
1.58489e+06 1.6132836 89.364362
1.65959e+06 1.6902266 89.406489
1.69824e+06 1.7300323 89.426956
1.77828e+06 1.8124176 89.466776
1.8197e+06 1.8550408 89.486160
1.90546e+06 1.9432615 89.523947
1.94984e+06 1.9889057 89.542378
1.99526e+06 2.0356046 89.560519
2.0893e+06 2.1322657 89.595979
2.13796e+06 2.1822792 89.613323
2.23872e+06 2.2858047 89.647299
2.29087e+06 2.3393716 89.663953
2.39883e+06 2.4502555 89.696649
2.45471e+06 2.5076314 89.712711
2.51189e+06 2.5663369 89.728597
2.63027e+06 2.6878617 89.759880
2.69153e+06 2.7507454 89.775297
2.81838e+06 2.8809224 89.805726
2.88403e+06 2.9482847 89.820758
3.01995e+06 3.0877351 89.850501
3.0903e+06 3.1598972 89.865230
3.16228e+06 3.2337347 89.879875
3.31131e+06 3.3865931 89.908949
3.38844e+06 3.465695 89.923394
3.54813e+06 3.6294539 89.952144
3.63078e+06 3.7141978 89.966465
3.80189e+06 3.8896389 89.995039
3.89045e+06 3.9804291 90.009308
3.98107e+06 4.0733295 90.023577
4.16869e+06 4.2656592 90.052141
4.2658e+06 4.3651904 90.066454
4.46684e+06 4.5712492 90.095178
4.57088e+06 4.677886 90.109606
4.7863e+06 4.8986572 90.138633
4.89779e+06 5.0129085 90.153248
5.01187e+06 5.1298172 90.167941
5.24807e+06 5.3718561 90.197594
5.37032e+06 5.4971145 90.212570
5.62341e+06 5.7564413 90.242860
5.7544e+06 5.890647 90.258192
6.0256e+06 6.1684986 90.289268
6.16595e+06 6.3122917 90.305029
6.30957e+06 6.4594307 90.320950
6.60693e+06 6.7640598 90.353308
6.76083e+06 6.9217113 90.369761
7.07946e+06 7.2481058 90.403262
7.24436e+06 7.4170216 90.420326
7.58578e+06 7.7667376 90.455131
7.76247e+06 7.947723 90.472889
7.94328e+06 8.1329205 90.490897
8.31764e+06 8.5163457 90.527701
8.51138e+06 8.7147766 90.546516
8.91251e+06 9.1255998 90.585025
9.12011e+06 9.3382097 90.604738
9.54993e+06 9.7783886 90.645135
9.77237e+06 10.00619 90.665841
1e+07 10.239294 90.686899


==> figures/data/impedance/s1_zout_sim_N16.dat <==
f mag phase
102.329 0.63013343 10.672354
107.152 0.63205556 9.642089
109.648 0.63291198 9.132148
114.815 0.63442031 8.122044
117.49 0.63507396 7.621627
123.027 0.63618405 6.629408
125.893 0.63664181 6.137337
131.826 0.63736557 5.160591
134.896 0.63763246 4.675638
138.038 0.6378365 4.192779
144.544 0.63805703 3.232782
147.911 0.63807382 2.755365
154.882 0.63792063 1.805000
158.489 0.6377505 1.331779
165.959 0.63722225 0.388585
169.824 0.63686353 -0.081650
173.78 0.63644123 -0.551147
181.97 0.6354039 -1.488422
186.209 0.63478772 -1.956438
194.984 0.63335691 -2.891786
199.526 0.63254072 -3.359331
208.93 0.63070247 -4.294649
213.796 0.62967851 -4.762601
218.776 0.6285833 -5.230855
229.087 0.62617483 -6.168555
234.423 0.6248593 -6.638124
245.471 0.62199971 -7.578943
251.189 0.6204532 -8.050265
263.027 0.61712051 -8.994845
269.153 0.61533179 -9.468116
275.423 0.61345979 -9.942032
288.403 0.60946093 -10.891710
295.121 0.60733161 -11.367394
309.03 0.60280725 -12.320170
316.228 0.60040997 -12.797110
331.131 0.59534001 -13.751611
338.844 0.59266546 -14.228937
346.737 0.58989675 -14.706134
363.078 0.58407411 -15.659507
371.535 0.58101906 -16.135331
389.045 0.57461964 -17.084256
398.107 0.57127492 -17.556912
416.869 0.56429571 -18.497384
426.58 0.56066179 -18.964662
436.516 0.55693232 -19.429584
457.088 0.54918983 -20.351120
467.735 0.5451788 -20.807076
489.779 0.53688364 -21.707620
501.187 0.53260267 -22.151469
524.807 0.52378339 -23.024375
537.032 0.51924946 -23.452622
549.541 0.51463591 -23.874839
575.44 0.50518086 -24.699448
588.844 0.50034528 -25.100951
616.595 0.49047419 -25.880079
630.957 0.48544564 -26.256776
660.693 0.47522112 -26.982080
676.083 0.470033 -27.329736
691.831 0.46479975 -27.666759
724.436 0.45421483 -28.306991
741.31 0.44887185 -28.609246
776.247 0.43810715 -29.175672
794.328 0.43269448 -29.438907
831.764 0.42183131 -29.923122
851.138 0.41638997 -30.143201
870.964 0.41094821 -30.348006
912.011 0.40008147 -30.710082
933.254 0.39466541 -30.866519
977.237 0.38388967 -31.128184
1000 0.37853847 -31.232644
1047.13 0.36792989 -31.386982
1071.52 0.36268038 -31.436164
1096.48 0.35747245 -31.466247
1148.15 0.34719574 -31.467866
1174.9 0.34213384 -31.438816
1230.27 0.33217914 -31.319635
1258.93 0.3272924 -31.229005
1318.26 0.31771422 -30.984533
1348.96 0.313028 -30.830284
1380.38 0.30841359 -30.654450
1445.44 0.29940914 -30.237388
1479.11 0.2950232 -29.995885
1548.82 0.28649323 -29.446376
1584.89 0.28235253 -29.138198
1659.59 0.27432721 -28.454705
1698.24 0.27044524 -28.079327
1737.8 0.26665199 -27.681521
1819.7 0.25933585 -26.818711
1862.09 0.25581482 -26.353803
1949.84 0.24905092 -25.357380
1995.26 0.24580942 -24.826087
2089.3 0.2396103 -23.698063
2137.96 0.23665368 -23.101689
2187.76 0.23379294 -22.484018
2290.87 0.22836056 -21.185762
2344.23 0.22578956 -20.505726
2454.71 0.2209393 -19.085400
2511.89 0.21866052 -18.345810
2630.27 0.21439669 -16.809719
2691.53 0.21241203 -16.014074
2754.23 0.2105258 -15.200642
2884.03 0.20704939 -13.522413
2951.21 0.20545961 -12.658676
3090.3 0.20257803 -10.884802
3162.28 0.20128674 -9.975874
3311.31 0.19900462 -8.117239
3388.44 0.19801448 -7.168882
3467.37 0.19712547 -6.208765
3630.78 0.19565268 -4.256182
3715.35 0.19506994 -3.265223
3890.45 0.19421481 -1.257871
3981.07 0.19394382 -0.243080
4168.69 0.19371904 1.804623
4265.8 0.1937671 2.835864
4365.16 0.1939235 3.870900
4570.88 0.19456607 5.948936
4677.35 0.19505484 6.990213
4897.79 0.19637476 9.072965
5011.87 0.19720922 10.112714
5248.07 0.19923653 12.184662
5370.32 0.20043358 13.215156
5623.41 0.20320618 15.260970
5754.4 0.20478699 16.274628
5888.44 0.20650132 17.281028
6165.95 0.2103434 19.268834
6309.57 0.2124782 20.248657
6606.93 0.21719502 22.176269
6760.83 0.21978583 23.122540
7079.46 0.22545681 24.976290
7244.36 0.22854795 25.882307
7413.1 0.23181756 26.773459
7762.47 0.23891919 28.508311
7943.28 0.24276606 29.350592
8317.64 0.25109365 30.981316
8511.38 0.25559315 31.768326
8912.51 0.26531653 33.281988
9120.11 0.27056433 34.007133
9332.54 0.27608725 34.710111
9772.37 0.28801873 36.046268
10000 0.29446089 36.677696
10471.3 0.30839407 37.862499
10715.2 0.31592906 38.413782
11220.2 0.33226226 39.428273
11481.5 0.3411188 39.888841
11749 0.35047922 40.316323
12302.7 0.37086481 41.065212
12589.3 0.38197707 41.382742
13182.6 0.40629568 41.892542
13489.6 0.41962197 42.079386
14125.4 0.44896289 42.300672
14454.4 0.46514538 42.327245
14791.1 0.48246514 42.291590
15488.2 0.52097857 42.010826
15848.9 0.54244019 41.752114
16595.9 0.59057308 40.955573
16982.4 0.61762426 40.396464
17782.8 0.67881413 38.889176
18197 0.71346868 37.906808
18620.9 0.75120646 36.744086
19498.4 0.83710883 33.771142
19952.6 0.88581253 31.896216
20893 0.99546816 27.169044
21379.6 1.0561401 24.221759
22387.2 1.1853435 16.905308
22908.7 1.2502406 12.447690
23442.3 1.3112781 7.426792
24547.1 1.4039313 -4.178534
25118.9 1.4260454 -10.566720
26302.7 1.4073162 -23.650136
26915.3 1.3679504 -29.943224
28183.8 1.2488064 -41.252122
28840.3 1.1788499 -46.115797
29512.1 1.1074544 -50.433416
30903 0.97041729 -57.557255
31622.8 0.90749486 -60.458739
33113.1 0.79508986 -65.193826
33884.4 0.74550117 -67.118719
35481.3 0.65824582 -70.272735
36307.8 0.6199153 -71.562509
37153.5 0.58467337 -72.693910
38904.5 0.5222421 -74.559318
39810.7 0.49451192 -75.325005
41686.9 0.44487062 -76.584458
42658 0.42257256 -77.097683
44668.4 0.38221268 -77.929472
45708.8 0.36388117 -78.260092
46773.5 0.34662727 -78.540435
48977.9 0.31496377 -78.965702
50118.7 0.30038603 -79.116849
52480.7 0.27338368 -79.307951
53703.2 0.26083889 -79.351309
56234.1 0.23740615 -79.339253
57544 0.22643072 -79.285008
58884.4 0.21589791 -79.198817
61659.5 0.19602743 -78.929055
63095.7 0.18663093 -78.743764
66069.3 0.16878785 -78.264876
67608.3 0.16029693 -77.966796
70794.6 0.14407999 -77.237517
72443.6 0.13632053 -76.797649
74131 0.12877402 -76.300179
77624.7 0.11426934 -75.102095
79432.8 0.10728942 -74.381792
83176.4 0.09383081 -72.630400
85113.8 0.087339457 -71.561131
89125.1 0.074815795 -68.897775
91201.1 0.068784605 -67.223162
93325.4 0.062914166 -65.244599
97723.7 0.051711752 -60.026174
100000 0.046432046 -56.530392
104713 0.03677379 -46.751562
107152 0.03258711 -39.868888
112202 0.02634396 -20.493135
114815 0.02476599 -7.988515
117490 0.024493463 5.414612
123027 0.027771775 29.684358
125893 0.030900788 39.011743
131826 0.03894235 52.331056
134896 0.0435273 57.009627
141254 0.053357594 63.841555
144544 0.058502182 66.378199
147911 0.063759287 68.502794
154882 0.074544396 71.847637
158489 0.080052169 73.183966
165959 0.091271507 75.378819
169824 0.096978371 76.290285
177828 0.10858375 77.834878
181970 0.11448359 78.494872
186209 0.12044998 79.093854
194984 0.13259017 80.139919
199526 0.13876854 80.599432
208930 0.15135489 81.415500
213796 0.1577686 81.779591
223872 0.17085241 82.434894
229087 0.17752897 82.730920
239883 0.19116825 83.269524
245471 0.19813796 83.515314
251189 0.20521251 83.747257
263027 0.21969098 84.174171
269153 0.2271025 84.371120
281838 0.24228962 84.736179
288403 0.25007326 84.905710
301995 0.26604132 85.221820
309030 0.27423421 85.369445
316228 0.28257212 85.510734
331131 0.29970079 85.775918
338844 0.30850066 85.900532
354813 0.32659487 86.135382
363078 0.33589882 86.246172
380189 0.35504518 86.455713
389045 0.36489776 86.554898
398107 0.37494356 86.650623
416869 0.39563627 86.832398
426580 0.40629417 86.918769
446684 0.42826142 87.083205
457088 0.43958242 87.161530
478630 0.46292927 87.310983
489779 0.47496751 87.382325
501187 0.48725743 87.451542
524807 0.51261859 87.583963
537032 0.52570328 87.647334
562341 0.55271563 87.768778
575440 0.56665762 87.826991
602560 0.59545022 87.938725
616595 0.61031612 87.992364
630957 0.62550553 88.044593
660693 0.65688733 88.145027
676083 0.67309637 88.193329
707946 0.7065937 88.286328
724436 0.72389977 88.331111
758578 0.75967261 88.417438
776247 0.77815836 88.459056
794328 0.79705665 88.499690
831764 0.83613121 88.578140
851138 0.8563282 88.616017
891251 0.89809515 88.689224
912011 0.91968726 88.724608
954993 0.96434602 88.793072
977237 0.98743635 88.826200
1e+06 1.0110502 88.858625
1.04713e+06 1.0598989 88.921453
1.07152e+06 1.0851596 88.951900
1.12202e+06 1.1374209 89.010962
1.14815e+06 1.1644491 89.039617
1.20226e+06 1.2203724 89.095268
1.23027e+06 1.2492971 89.122301
1.25893e+06 1.2788842 89.148827
1.31826e+06 1.3401087 89.200430
1.34896e+06 1.3717785 89.225539
1.41254e+06 1.4373174 89.274448
1.44544e+06 1.4712211 89.298278
1.51356e+06 1.5413873 89.344762
1.54882e+06 1.5776868 89.367443
1.58489e+06 1.6148229 89.389769
1.65959e+06 1.6916838 89.433406
1.69824e+06 1.7314493 89.454743
1.77828e+06 1.8137562 89.496516
1.8197e+06 1.8563411 89.516975
1.90546e+06 1.9444868 89.557099
1.94984e+06 1.9900944 89.576787
1.99526e+06 2.0367571 89.596240
2.0893e+06 2.1333476 89.634484
2.13796e+06 2.1833266 89.653298
2.23872e+06 2.2867847 89.690358
2.29087e+06 2.3403186 89.708627
2.39883e+06 2.4511381 89.744689
2.45471e+06 2.5084824 89.762503
2.51189e+06 2.5671567 89.780185
2.63027e+06 2.6886207 89.815192
2.69153e+06 2.7514747 89.832536
2.81838e+06 2.8815934 89.866953
2.88403e+06 2.9489271 89.884044
3.01995e+06 3.0883217 89.918037
3.0903e+06 3.1604564 89.934958
3.16228e+06 3.2342669 89.951841
3.31131e+06 3.3870723 89.985526
3.38844e+06 3.4661482 90.002347
3.54813e+06 3.6298562 90.035991
3.63078e+06 3.714575 90.052831
3.80189e+06 3.8899669 90.086594
3.89045e+06 3.9807329 90.103534
3.98107e+06 4.0736094 90.120526
4.16869e+06 4.2658919 90.154699
4.2658e+06 4.3653998 90.171899
4.46684e+06 4.5714127 90.206569
4.57088e+06 4.6780268 90.224059
4.7863e+06 4.8987528 90.259392
4.89779e+06 5.0129817 90.277254
5.01187e+06 5.129868 90.295259
5.24807e+06 5.3718623 90.331738
5.37032e+06 5.4970984 90.350229
5.62341e+06 5.7563802 90.387768
5.7544e+06 5.8905632 90.406834
6.0256e+06 6.1683688 90.445612
6.16595e+06 6.3121385 90.465343
6.30957e+06 6.4592537 90.485317
6.60693e+06 6.7638338 90.526034
6.76083e+06 6.9214601 90.546799
7.07946e+06 7.2478019 90.589197
7.24436e+06 7.4166902 90.610852
7.58578e+06 7.7663484 90.655132
7.76247e+06 7.9473033 90.677780
7.94328e+06 8.1324689 90.700783
8.31764e+06 8.5158262 90.747904
8.51138e+06 8.7142206 90.772046
8.91251e+06 9.1249653 90.821559
9.12011e+06 9.3375326 90.846956
9.54993e+06 9.7776191 90.899097
9.77237e+06 10.005371 90.925870
1e+07 10.23842 90.953129


==> figures/data/impedance/s1_zout_sim_N2.dat <==
f mag phase
102.329 3.0224838 59.059314
107.152 3.2941556 56.937638
109.648 3.4437827 55.702558
114.815 3.7736049 52.816642
117.49 3.9547879 51.133966
123.027 4.3508462 47.196664
125.893 4.5651909 44.900363
131.826 5.0206978 39.542065
134.896 5.2567761 36.437749
138.038 5.4928735 33.026964
144.544 5.9391371 25.259231
147.911 6.132466 20.918938
154.882 6.411244 11.491710
158.489 6.4792615 6.526595
165.959 6.4492655 -3.497402
169.824 6.3536239 -8.380089
173.78 6.212049 -13.071684
181.97 5.8279885 -21.662773
186.209 5.6048775 -25.499643
194.984 5.1377755 -32.220062
199.526 4.9056885 -35.123050
208.93 4.4629695 -40.106953
213.796 4.2562131 -42.231762
218.776 4.0604112 -44.141163
229.087 3.7021991 -47.395208
234.423 3.5392967 -48.776540
245.471 3.2434593 -51.126613
251.189 3.1093365 -52.121941
263.027 2.8656295 -53.808796
269.153 2.7548727 -54.518821
275.423 2.6507827 -55.150480
288.403 2.4606251 -56.205077
295.121 2.3736606 -56.639357
309.03 2.2139832 -57.345603
316.228 2.1405771 -57.625525
331.131 2.0051145 -58.055734
338.844 1.942529 -58.211690
346.737 1.8830588 -58.331512
363.078 1.7726387 -58.471193
371.535 1.7213189 -58.494764
389.045 1.6256481 -58.457365
398.107 1.5810121 -58.399160
416.869 1.4975102 -58.209765
426.58 1.4584223 -58.080681
436.516 1.420976 -57.929937
457.088 1.350652 -57.566827
467.735 1.3176126 -57.355991
489.779 1.255418 -56.879192
501.187 1.2261335 -56.614477
524.807 1.1709002 -56.035272
537.032 1.1448469 -55.721837
549.541 1.1197721 -55.393179
575.44 1.0723843 -54.692069
588.844 1.0499913 -54.320518
616.595 1.0076255 -53.537586
630.957 0.98758632 -53.127044
660.693 0.94964371 -52.269853
676.083 0.93168466 -51.824012
691.831 0.91436587 -51.367207
724.436 0.88155346 -50.422303
741.31 0.86601506 -49.935002
776.247 0.83657012 -48.932709
794.328 0.82262504 -48.418523
831.764 0.79619986 -47.366108
851.138 0.78368623 -46.828700
870.964 0.77161742 -46.284375
912.011 0.74875469 -45.176642
933.254 0.73793247 -44.614072
977.237 0.71743968 -43.473626
1000 0.70774394 -42.896592
1047.13 0.6893942 -41.731009
1071.52 0.68071762 -41.143297
1096.48 0.67235883 -40.552860
1148.15 0.65655348 -39.365457
1174.9 0.64908721 -38.769302
1230.27 0.63498045 -37.574079
1258.93 0.62832203 -36.975787
1318.26 0.61575233 -35.779730
1348.96 0.6098247 -35.182694
1380.38 0.60412471 -34.586790
1445.44 0.5933776 -33.399727
1479.11 0.58831598 -32.809215
1548.82 0.57878197 -31.635755
1584.89 0.57429634 -31.053382
1659.59 0.56585618 -29.898688
1698.24 0.56188958 -29.326861
1737.8 0.55808421 -28.759021
1819.7 0.550935 -27.636141
1862.09 0.54758052 -27.081485
1949.84 0.54128643 -25.986597
1995.26 0.53833718 -25.446664
2089.3 0.53281136 -24.382470
2137.96 0.5302261 -23.858427
2187.76 0.52775372 -23.339877
2290.87 0.52313192 -22.319551
2344.23 0.52097499 -21.817890
2454.71 0.51695143 -20.831772
2511.89 0.51507815 -20.347359
2630.27 0.511593 -19.395852
2691.53 0.5099753 -18.928738
2754.23 0.50843719 -18.467352
2884.03 0.50558951 -17.561613
2951.21 0.50427515 -17.117162
3090.3 0.50185438 -16.244784
3162.28 0.50074394 -15.816705
3311.31 0.49871382 -14.976335
3388.44 0.49779086 -14.563846
3467.37 0.49692733 -14.156344
3630.78 0.49537335 -13.355830
3715.35 0.49468065 -12.962566
3890.45 0.49345912 -12.189344
3981.07 0.49292883 -11.809097
4168.69 0.49202654 -11.060565
4265.8 0.49165393 -10.691955
4365.16 0.49133352 -10.326891
4570.88 0.49084975 -9.606698
4677.35 0.49068705 -9.251204
4897.79 0.49052308 -8.548474
5011.87 0.49052361 -8.200847
5248.07 0.49069577 -7.512060
5370.32 0.49087057 -7.170486
5623.41 0.49140743 -6.491928
5754.4 0.49177429 -6.154517
5888.44 0.49221052 -5.818064
6165.95 0.49330438 -5.147183
6309.57 0.4939697 -4.812332
6606.93 0.49555965 -4.142792
6760.83 0.49649481 -3.807716
7079.46 0.49867621 -3.136066
7244.36 0.49993669 -2.799187
7413.1 0.5013211 -2.461435
7762.47 0.50449899 -1.782973
7943.28 0.50631354 -1.442182
8317.64 0.51045474 -0.757635
8511.38 0.51280951 -0.414118
8912.51 0.51816866 0.274218
9120.11 0.52121054 0.618271
9332.54 0.52452211 0.961532
9772.37 0.53205181 1.642636
10000 0.53632483 1.978492
10471.3 0.54604538 2.634136
10715.2 0.55156562 2.950417
11220.2 0.56413477 3.548519
11481.5 0.57127909 3.824529
11749 0.57906744 4.080459
12302.7 0.5968167 4.514306
12589.3 0.60690985 4.681539
13182.6 0.62989861 4.883556
13489.6 0.64295248 4.902148
14125.4 0.67259207 4.725294
14454.4 0.6893409 4.506233
14791.1 0.7074751 4.181932
15488.2 0.74811337 3.154082
15848.9 0.77065724 2.415076
16595.9 0.81994663 0.389177
16982.4 0.8463743 -0.938615
17782.8 0.90116467 -4.320385
18197 0.92843419 -6.404670
18620.9 0.95460501 -8.762150
19498.4 0.99964712 -14.275542
19952.6 1.0162925 -17.390460
20893 1.032688 -24.133296
21379.6 1.0310983 -27.644950
22387.2 1.0079924 -34.619347
22908.7 0.98758249 -37.958075
23442.3 0.96251356 -41.130836
24547.1 0.90286118 -46.854223
25118.9 0.87039425 -49.374494
26302.7 0.80441213 -53.731964
26915.3 0.77207594 -55.589331
28183.8 0.71051222 -58.736810
28840.3 0.68164976 -60.060700
29512.1 0.65417312 -61.240219
30903 0.6033779 -63.227196
31622.8 0.57998142 -64.062032
33113.1 0.5368697 -65.472862
33884.4 0.51700406 -66.068407
35481.3 0.48027041 -67.080084
36307.8 0.46325577 -67.509358
37153.5 0.44705118 -67.894926
38904.5 0.4168248 -68.552623
39810.7 0.40269085 -68.832066
41686.9 0.37613439 -69.306596
42658 0.36362544 -69.506176
44668.4 0.33995766 -69.838553
45708.8 0.32873329 -69.973886
46773.5 0.31787639 -70.089914
48977.9 0.29716355 -70.266510
50118.7 0.28726241 -70.327812
52480.7 0.26827208 -70.396918
53703.2 0.25914843 -70.404413
56234.1 0.24156869 -70.363304
57544 0.2330861 -70.313413
58884.4 0.22479247 -70.242818
61659.5 0.20873012 -70.034958
63095.7 0.20094245 -69.894882
66069.3 0.18581226 -69.533575
67608.3 0.17845496 -69.307920
70794.6 0.16412346 -68.752804
72443.6 0.15713794 -68.416463
74131 0.15026591 -68.035395
77624.7 0.13684562 -67.118085
79432.8 0.13029042 -66.568978
83176.4 0.11747732 -65.248312
85113.8 0.11121662 -64.455117
89125.1 0.098987123 -62.531141
91201.1 0.093022154 -61.361830
93325.4 0.087162438 -60.021071
97723.7 0.075789548 -56.687099
100000 0.070300651 -54.602183
104713 0.059819181 -49.271065
107152 0.054891943 -45.842278
112202 0.045928812 -36.838422
114815 0.042057838 -30.961794
117490 0.038746534 -23.981313
123027 0.034392426 -6.659537
125893 0.033632738 3.218330
131826 0.035243853 22.787935
134896 0.037482528 31.425168
141254 0.04412261 45.303563
144544 0.048238632 50.645321
147911 0.05273468 55.110727
154882 0.06256458 62.004050
158489 0.067794612 64.677540
165959 0.078721382 68.929861
169824 0.084377748 70.636593
177828 0.09601364 73.438344
181970 0.1019781 74.597962
186209 0.1080339 75.629582
194984 0.12040983 77.381143
199526 0.12672779 78.129434
208930 0.1396242 79.424796
213796 0.1462046 79.988321
223872 0.15963778 80.979151
229087 0.16649476 81.416548
239883 0.1805019 82.195468
245471 0.18765765 82.543475
251189 0.19491888 82.867486
263027 0.20977071 83.452464
269153 0.21736814 83.717249
281838 0.232924 84.199365
288403 0.24088996 84.419360
301995 0.25721757 84.822848
309030 0.26558737 85.008247
316228 0.2741001 85.183864
331131 0.29157173 85.508615
338844 0.30053958 85.659015
354813 0.31896243 85.938601
363078 0.32842695 86.068739
380189 0.34788678 86.311782
389045 0.35789224 86.425413
398107 0.36808831 86.534220
416869 0.3890738 86.738510
426580 0.39987421 86.834514
446684 0.42211874 87.015390
457088 0.43357457 87.100673
478630 0.4571835 87.261845
489779 0.46934906 87.338061
501187 0.48176386 87.411564
524807 0.50736752 87.550967
537032 0.52056991 87.617114
562341 0.54781071 87.742858
575440 0.56186352 87.802655
602560 0.59087112 87.916562
616595 0.60584127 87.970838
630957 0.62113282 88.023432
660693 0.65271269 88.123854
676083 0.66901773 88.171813
707946 0.7027012 88.263530
724436 0.72009747 88.307397
758578 0.75604517 88.391402
776247 0.77461564 88.431635
794328 0.79359691 88.470745
831764 0.8328323 88.545762
851138 0.85310721 88.581745
891251 0.89502519 88.650836
912011 0.91669048 88.684011
954993 0.96149109 88.747769
977237 0.98465014 88.778410
1e+06 1.0083313 88.808262
1.04713e+06 1.0573105 88.865700
1.07152e+06 1.0826345 88.893334
1.12202e+06 1.1350184 88.946544
1.14815e+06 1.162106 88.972162
1.20226e+06 1.2181446 89.021524
1.23027e+06 1.2471252 89.045305
1.25893e+06 1.2767671 89.068511
1.31826e+06 1.3380979 89.113262
1.34896e+06 1.3698193 89.134840
1.41254e+06 1.4354583 89.176477
1.44544e+06 1.4694106 89.196565
1.51356e+06 1.5396711 89.235348
1.54882e+06 1.5760164 89.254069
1.58489e+06 1.6131974 89.272361
1.65959e+06 1.6901456 89.307701
1.69824e+06 1.7299536 89.324774
1.77828e+06 1.8123429 89.357776
1.8197e+06 1.854968 89.373727
1.90546e+06 1.9431917 89.404580
1.94984e+06 1.9888373 89.419500
1.99526e+06 2.0355373 89.434095
2.0893e+06 2.1322005 89.462346
2.13796e+06 2.182215 89.476019
2.23872e+06 2.2857421 89.502501
2.29087e+06 2.3393097 89.515325
2.39883e+06 2.4501949 89.540178
2.45471e+06 2.5075714 89.552221
2.51189e+06 2.5662774 89.564018
2.63027e+06 2.6878032 89.586902
2.69153e+06 2.7506875 89.598002
2.81838e+06 2.8808656 89.619549
2.88403e+06 2.9482284 89.630008
3.01995e+06 3.0876801 89.650328
3.0903e+06 3.1598429 89.660200
3.16228e+06 3.2336811 89.669888
3.31131e+06 3.3865412 89.688732
3.38844e+06 3.4656442 89.697898
3.54813e+06 3.6294056 89.715746
3.63078e+06 3.7141508 89.724437
3.80189e+06 3.8895952 89.741378
3.89045e+06 3.9803873 89.749637
3.98107e+06 4.0732899 89.757761
4.16869e+06 4.2656246 89.773622
4.2658e+06 4.3651587 89.781367
4.46684e+06 4.5712242 89.796510
4.57088e+06 4.6778649 89.803916
4.7863e+06 4.8986449 89.818415
4.89779e+06 5.0129013 89.825516
5.01187e+06 5.1298155 89.832524
5.24807e+06 5.3718671 89.846274
5.37032e+06 5.4971328 89.853024
5.62341e+06 5.7564761 89.866290
5.7544e+06 5.8906911 89.872814
6.0256e+06 6.1685639 89.885662
6.16595e+06 6.312369 89.891992
6.30957e+06 6.459521 89.898264
6.60693e+06 6.7641795 89.910649
6.76083e+06 6.9218475 89.916768
7.07946e+06 7.2482791 89.928875
7.24436e+06 7.4172158 89.934871
7.58578e+06 7.7669788 89.946759
7.76247e+06 7.9479906 89.952659
7.94328e+06 8.1332164 89.958534
8.31764e+06 8.5167054 89.970220
8.51138e+06 8.7151719 89.976037
8.91251e+06 9.126075 89.987636
9.12011e+06 9.3387295 89.993424
9.54993e+06 9.7790082 90.004992
9.77237e+06 10.006866 90.010778
1e+07 10.240029 90.016569


==> figures/data/impedance/s1_zout_sim_N6.dat <==
f mag phase
102.329 2.0038056 32.981338
107.152 2.0722326 30.295746
109.648 2.1054177 28.895783
114.815 2.1689908 25.984247
117.49 2.1990624 24.474406
123.027 2.2549514 21.352690
125.893 2.280433 19.744019
131.826 2.3256429 16.441024
134.896 2.3450561 14.751476
138.038 2.3621464 13.040161
144.544 2.3888512 9.564414
147.911 2.3982541 7.806566
154.882 2.4087808 4.268550
158.489 2.4098199 2.495746
165.959 2.4034169 -1.038740
169.824 2.3960346 -2.792992
173.78 2.3859436 -4.533758
181.97 2.3579994 -7.961138
186.209 2.3403744 -9.641348
194.984 2.2985008 -12.920398
199.526 2.2745587 -14.514196
208.93 2.2214801 -17.599668
213.796 2.1926788 -19.087858
218.776 2.1625924 -20.537792
229.087 2.0992134 -23.318682
234.423 2.0662314 -24.648103
245.471 1.9984055 -27.182595
251.189 1.9638255 -28.387289
263.027 1.8939239 -30.671778
269.153 1.8588114 -31.752040
275.423 1.8237152 -32.791467
288.403 1.7538914 -34.749779
295.121 1.7193031 -35.669808
309.03 1.6510642 -37.394828
316.228 1.6175092 -38.201207
331.131 1.5517214 -39.705319
338.844 1.5195496 -40.404527
346.737 1.4878919 -41.069489
363.078 1.4261924 -42.299600
371.535 1.3961787 -42.866188
389.045 1.3378704 -43.905920
398.107 1.309587 -44.380411
416.869 1.2547738 -45.241870
426.58 1.2282436 -45.630070
436.516 1.202295 -45.990702
457.088 1.1521273 -46.631505
467.735 1.1278983 -46.912744
489.779 1.0811191 -47.399420
501.187 1.0585549 -47.605811
524.807 1.0150383 -47.946951
537.032 0.99406947 -48.082550
549.541 0.9736156 -48.195378
575.44 0.93421749 -48.354262
588.844 0.91525543 -48.401058
616.595 0.87876031 -48.431120
630.957 0.86120928 -48.415062
660.693 0.82745555 -48.322397
676.083 0.81123516 -48.246418
691.831 0.79544076 -48.151086
724.436 0.76509554 -47.903564
741.31 0.75052782 -47.751969
776.247 0.72256077 -47.394576
794.328 0.70914527 -47.189363
831.764 0.68341091 -46.727372
851.138 0.67107666 -46.471183
870.964 0.65908768 -46.198595
912.011 0.63611619 -45.605432
933.254 0.62511937 -45.285471
977.237 0.60406873 -44.600360
1000 0.59400135 -44.235853
1047.13 0.57474944 -43.464582
1071.52 0.56555207 -43.058496
1096.48 0.55663205 -42.639237
1148.15 0.53959959 -41.762620
1174.9 0.53147517 -41.305988
1230.27 0.51598084 -40.357933
1258.93 0.50859957 -39.867268
1318.26 0.49454114 -38.854600
1348.96 0.4878532 -38.333384
1380.38 0.48138575 -37.802776
1445.44 0.46909171 -36.714999
1479.11 0.46325507 -36.158638
1548.82 0.45217804 -35.023004
1584.89 0.44692813 -34.444543
1659.59 0.43698228 -33.268354
1698.24 0.43227733 -32.671426
1737.8 0.42774517 -32.069137
1819.7 0.41918212 -30.850029
1862.09 0.41514292 -30.233972
1949.84 0.40752903 -28.990704
1995.26 0.40394657 -28.364209
2089.3 0.39721189 -27.103216
2137.96 0.39405244 -26.469375
2187.76 0.39102696 -25.833724
2290.87 0.38536451 -24.558180
2344.23 0.38272113 -23.918850
2454.71 0.37779478 -22.638383
2511.89 0.37550602 -21.997730
2630.27 0.37126367 -20.716692
2691.53 0.36930495 -20.076710
2754.23 0.3674513 -19.437329
2884.03 0.36405023 -18.161026
2951.21 0.36249862 -17.524396
3090.3 0.35968368 -16.254811
3162.28 0.35841689 -15.622070
3311.31 0.35615706 -14.361138
3388.44 0.35516135 -13.733091
3467.37 0.35425357 -13.106733
3630.78 0.35269802 -11.859259
3715.35 0.35204874 -11.238207
3890.45 0.35100449 -10.001571
3981.07 0.35060893 -9.386005
4168.69 0.35007074 -8.160377
4265.8 0.34992854 -7.550302
4365.16 0.34987153 -6.942037
4570.88 0.35001602 -5.730887
4677.35 0.35021948 -5.127972
4897.79 0.35089544 -3.927401
5011.87 0.35137124 -3.329728
5248.07 0.35260867 -2.139607
5370.32 0.35337517 -1.547179
5623.41 0.3552181 -0.367718
5754.4 0.35630125 0.219227
5888.44 0.35749722 0.804231
6165.95 0.3602451 1.968048
6309.57 0.36180674 2.546623
6606.93 0.36533325 3.696313
6760.83 0.36731076 4.267019
7079.46 0.37173017 5.398849
7244.36 0.37418832 5.959326
7413.1 0.37682413 6.515660
7762.47 0.38266951 7.614011
7943.28 0.38590171 8.154913
8317.64 0.39304921 9.216804
8511.38 0.39699354 9.736177
8912.51 0.40570564 10.746935
9120.11 0.41051074 11.236013
9332.54 0.41564286 11.712446
9772.37 0.42698246 12.621039
10000 0.43324243 13.049539
10471.3 0.447092 13.844084
10715.2 0.45474952 14.204976
11220.2 0.47172307 14.838696
11481.5 0.48112667 15.104260
11749 0.49120615 15.330036
12302.7 0.51361107 15.642266
12589.3 0.52605613 15.717173
13182.6 0.55376098 15.670145
13489.6 0.569163 15.531824
14125.4 0.60343564 14.976801
14454.4 0.62245091 14.537004
14791.1 0.64280539 13.971379
15488.2 0.68770573 12.401028
15848.9 0.71227 11.361848
16595.9 0.76531531 8.680022
16982.4 0.79344411 6.997176
17782.8 0.85114987 2.852562
18197 0.87954965 0.361401
18620.9 0.90655357 -2.418597
19498.4 0.95205954 -8.814230
19952.6 0.96817593 -12.380195
20893 0.98175619 -20.009926
21379.6 0.97793212 -23.939304
22387.2 0.94929111 -31.652490
22908.7 0.9259395 -35.298601
23442.3 0.89805676 -38.732304
24547.1 0.83370077 -44.837268
25118.9 0.79949818 -47.481989
26302.7 0.73135893 -51.971915
26915.3 0.69855479 -53.844512
28183.8 0.63707739 -56.937333
28840.3 0.60868314 -58.197237
29512.1 0.58190508 -59.291783
30903 0.53306457 -61.054711
31622.8 0.51086852 -61.754407
33113.1 0.4704935 -62.857391
33884.4 0.45212935 -63.283321
35481.3 0.41859555 -63.931353
36307.8 0.40325683 -64.169109
37153.5 0.38876611 -64.358234
38904.5 0.36204917 -64.612378
39810.7 0.34969673 -64.686574
41686.9 0.32672645 -64.747724
42658 0.31601159 -64.740558
44668.4 0.2959107 -64.662218
45708.8 0.28645099 -64.594503
46773.5 0.27734137 -64.509514
48977.9 0.2600584 -64.291191
50118.7 0.25183429 -64.158924
52480.7 0.23611051 -63.848965
53703.2 0.22857254 -63.670874
56234.1 0.21406133 -63.265734
57544 0.20705929 -63.036892
58884.4 0.20020928 -62.788939
61659.5 0.1869214 -62.229352
63095.7 0.18046416 -61.913831
66069.3 0.1678818 -61.199198
67608.3 0.16174278 -60.794102
70794.6 0.14974033 -59.869965
72443.6 0.14386772 -59.341908
74131 0.13807597 -58.762715
77624.7 0.1267251 -57.424398
79432.8 0.12116303 -56.649334
83176.4 0.11026511 -54.837284
85113.8 0.10493227 -53.774970
89125.1 0.094516454 -51.256729
91201.1 0.089445684 -49.759204
93325.4 0.08447823 -48.068443
97723.7 0.074907124 -43.974279
100000 0.070340702 -41.489062
104713 0.061781487 -35.386121
107152 0.057865451 -31.646824
112202 0.051025897 -22.478291
114815 0.048240796 -16.954991
117490 0.045985603 -10.796618
123027 0.043385732 3.093263
125893 0.043163741 10.474552
131826 0.044956017 24.898180
134896 0.046898842 31.500636
141254 0.052531277 42.885861
144544 0.056063538 47.630700
147911 0.059977452 51.790155
154882 0.068722653 58.598128
158489 0.073465389 61.373590
165959 0.083532622 65.948166
169824 0.088812998 67.838941
177828 0.099790997 71.007752
181970 0.10546801 72.341529
186209 0.11126062 73.538144
194984 0.12317388 75.589372
199526 0.12928843 76.472207
208930 0.1418255 78.007758
213796 0.14824713 78.677973
223872 0.16139862 79.858252
229087 0.16813064 80.379555
239883 0.18191529 81.307340
245471 0.18897202 81.721288
251189 0.1961415 82.106176
263027 0.21082942 82.799312
269153 0.21835367 83.112097
281838 0.23377853 83.679639
288403 0.2416859 83.937615
301995 0.25790848 84.408821
309030 0.26623124 84.624385
316228 0.27470022 84.827959
331131 0.29209333 85.202677
338844 0.30102597 85.375389
354813 0.31938554 85.694922
363078 0.32882167 85.842929
380189 0.34823047 86.118018
389045 0.358213 86.246009
398107 0.36838774 86.368177
416869 0.38933484 86.596484
426580 0.40011801 86.703275
446684 0.42233153 86.903577
457088 0.43377342 86.997603
478630 0.45735729 87.174548
489779 0.46951158 87.257878
501187 0.48191589 87.338028
524807 0.50750068 87.489461
537032 0.52069459 87.561051
562341 0.54792015 87.696671
575440 0.56196611 87.760951
602560 0.59096141 87.883017
616595 0.60592604 87.941009
630957 0.62121245 87.997099
660693 0.6527831 88.103919
676083 0.669084 88.154809
707946 0.70276006 88.251915
724436 0.72015301 88.298264
758578 0.75609476 88.386860
776247 0.77466258 88.429219
794328 0.79364139 88.470356
831764 0.83287238 88.549155
851138 0.85314533 88.586908
891251 0.89505983 88.659330
912011 0.91672358 88.694076
954993 0.96152145 88.760817
977237 0.9846793 88.792880
1e+06 1.0083594 88.824112
1.04713e+06 1.0573366 88.884202
1.07152e+06 1.0826598 88.913115
1.12202e+06 1.1350422 88.968807
1.14815e+06 1.1621292 88.995635
1.20226e+06 1.2181667 89.047366
1.23027e+06 1.2471468 89.072312
1.25893e+06 1.2767883 89.096672
1.31826e+06 1.3381184 89.143713
1.34896e+06 1.3698396 89.166429
1.41254e+06 1.4354781 89.210339
1.44544e+06 1.4694303 89.231565
1.51356e+06 1.5396905 89.272638
1.54882e+06 1.5760358 89.292514
1.58489e+06 1.6132168 89.311968
1.65959e+06 1.690165 89.349665
1.69824e+06 1.729973 89.367933
1.77828e+06 1.8123625 89.403370
1.8197e+06 1.8549876 89.420563
1.90546e+06 1.9432116 89.453951
1.94984e+06 1.9888573 89.470168
1.99526e+06 2.0355575 89.486081
2.0893e+06 2.1322211 89.517034
2.13796e+06 2.1822357 89.532093
2.23872e+06 2.2857633 89.561424
2.29087e+06 2.3393311 89.575714
2.39883e+06 2.4502168 89.603583
2.45471e+06 2.5075935 89.617180
2.51189e+06 2.5662997 89.630562
2.63027e+06 2.6878261 89.656714
2.69153e+06 2.7507106 89.669499
2.81838e+06 2.8808892 89.694525
2.88403e+06 2.9482522 89.706779
3.01995e+06 3.0877043 89.730808
3.0903e+06 3.1598673 89.742595
3.16228e+06 3.2337058 89.754240
3.31131e+06 3.3865662 89.777130
3.38844e+06 3.4656693 89.788387
3.54813e+06 3.6294309 89.810559
3.63078e+06 3.7141762 89.821485
3.80189e+06 3.8896207 89.843048
3.89045e+06 3.9804127 89.853697
3.98107e+06 4.0733152 89.864266
4.16869e+06 4.2656496 89.885186
4.2658e+06 4.3651835 89.895548
4.46684e+06 4.5712484 89.916105
4.57088e+06 4.6778886 89.926311
4.7863e+06 4.8986676 89.946606
4.89779e+06 5.0129233 89.956706
5.01187e+06 5.1298368 89.966781
5.24807e+06 5.3718865 89.986881
5.37032e+06 5.4971511 89.996916
5.62341e+06 5.7564916 90.016983
5.7544e+06 5.8907051 90.027026
6.0256e+06 6.1685742 90.047157
6.16595e+06 6.3123772 90.057256
6.30957e+06 6.4595268 90.067385
6.60693e+06 6.7641798 90.087754
6.76083e+06 6.9218447 90.098004
7.07946e+06 7.2482692 90.118665
7.24436e+06 7.4172018 90.129086
7.58578e+06 7.7669555 90.150137
7.76247e+06 7.947962 90.160779
7.94328e+06 8.1331821 90.171506
8.31764e+06 8.5166582 90.193237
8.51138e+06 8.7151173 90.204253
8.91251e+06 9.1260039 90.226615
9.12011e+06 9.3386491 90.237972
9.54993e+06 9.7789067 90.261071
9.77237e+06 10.006753 90.272825
1e+07 10.239903 90.284723


==> figures/data/impedance/s2_zin_meas_N1.dat <==
f mag phase
100 27.451388 -29.786596
105.925 27.447019 -28.193854
112.202 26.598247 -26.540064
118.85 26.938995 -24.171970
125.893 26.738809 -24.037489
133.352 26.423746 -22.474888
141.254 26.124376 -21.832524
149.624 26.082713 -19.659240
158.489 25.588918 -19.598761
167.88 25.667034 -18.501723
177.828 25.290291 -17.969951
188.365 25.513156 -15.955271
199.526 25.0627 -15.875151
211.349 24.768953 -14.638755
223.872 24.803122 -14.857037
237.137 24.933576 -13.195062
251.189 24.801251 -13.120335
266.073 24.457182 -12.452387
281.838 24.837415 -12.089789
298.538 24.572906 -11.386450
316.228 24.392232 -10.765498
334.965 24.61465 -9.269691
354.813 24.412114 -9.251235
375.837 24.03594 -8.506943
398.107 23.870693 -9.245085
421.697 24.45878 -7.720257
446.684 23.846205 -7.771159
473.151 24.183769 -6.411348
501.187 23.993203 -7.073063
530.884 23.921918 -6.847855
562.341 23.811913 -5.802394
595.662 24.279345 -5.524158
630.957 23.888509 -5.581827
668.344 23.884811 -5.348502
707.946 24.117417 -4.568427
749.894 24.044746 -4.131260
794.328 24.117293 -4.652025
841.395 23.820596 -3.377930
891.251 23.973307 -3.731307
944.061 24.011031 -3.762280
1000 24.031569 -3.664429
1059.25 23.528362 -3.040627
1122.02 24.026792 -2.243973
1188.5 23.952275 -2.974548
1258.93 23.854103 -2.210890
1333.52 24.037091 -2.362548
1412.54 23.82273 -2.379846
1496.24 24.400112 -2.246882
1584.89 23.982179 -2.614997
1678.8 24.143874 -1.569588
1778.28 23.815302 -1.775596
1883.65 24.257649 -2.159383
1995.26 24.360822 -2.042807
2113.49 23.970669 -1.040793
2238.72 24.003742 -1.148404
2371.37 24.396711 -1.376272
2511.89 24.160032 -1.213979
2660.73 23.924687 -1.542540
2818.38 24.021401 -1.005791
2985.38 24.161547 -1.210893
3162.28 23.97996 -2.500902
3349.65 23.751641 -2.087693
3548.13 24.304058 -0.722194
3758.37 24.090655 -1.283077
3981.07 24.289069 -1.303135
4216.97 23.975458 -1.578059
4466.84 24.047561 -1.262165
4731.51 24.198156 -1.831644
5011.87 24.225315 -1.061565
5308.84 24.026808 -0.704263
5623.41 24.084826 -1.931986
5956.62 24.098397 -1.948590
6309.57 23.848552 -2.138795
6683.44 23.835346 -2.231757
7079.46 23.548904 -1.761759
7498.94 23.540063 -2.061535
7943.28 23.402992 -2.117016
8413.95 23.25444 -1.447936
8912.51 23.616914 -1.929615
9440.61 23.410834 -1.379288
10000 23.35045 -1.492531
10592.5 23.526288 -0.621231
11220.2 23.653337 -1.328435
11885 23.383469 -0.750338
12589.3 23.492407 -0.527839
13335.2 23.347548 -0.825216
14125.4 23.638195 -0.680371
14962.4 23.72554 -0.168265
15848.9 23.335076 -0.962938
16788 23.254771 -0.765581
17782.8 23.533749 -1.281441
18836.5 23.31273 -0.088113
19952.6 23.394628 -0.528940
21134.9 23.350766 -0.247664
22387.2 23.589857 0.453369
23713.7 23.492536 -0.388007
25118.9 23.400667 0.177378
26607.3 23.657077 -0.237418
28183.8 23.437125 0.238108
29853.8 23.396819 -0.511825
31622.8 23.633155 0.523494
33496.5 23.800021 0.052882
35481.3 23.876055 1.075702
37583.7 23.804682 0.411403
39810.7 24.088891 -0.531829
42169.7 24.215843 0.216292
44668.4 24.558848 0.613931
47315.1 24.925612 0.619787
50118.7 25.172461 0.335520
53088.4 25.111542 -2.681359
56234.1 26.275304 -0.576332
59566.2 25.145193 -5.000732
63095.7 26.763441 -2.336571
66834.4 27.756475 -12.304803
70794.6 22.317885 -9.748245
74989.4 21.243959 -4.829670
79432.8 21.209597 -6.180392
84139.5 21.156184 -2.237845
89125.1 21.576479 -0.688816
94406.1 22.089617 -0.940508
100000 21.707029 0.834577
105925 22.50199 0.550445
112202 22.448298 0.422732
118850 22.686635 -0.418367
125893 22.740596 0.160717
133352 22.740884 0.416411
141254 22.952202 -0.039652
149624 23.24951 0.251277
158489 23.32001 -0.219089
167880 23.315505 0.071459
177828 23.536426 -0.261965
188365 23.531861 -0.337845
199526 23.746234 -0.386600
211349 23.852933 -0.770203
223872 24.049989 -0.764062
237137 24.278759 -0.930773
251189 24.426586 -1.180468
266073 24.633723 -1.628548
281838 24.712363 -1.902635
298538 24.966564 -2.313044
316228 25.124244 -2.457231
334965 25.351937 -3.016750
354813 25.695892 -3.509814
375837 25.913663 -4.040793
398107 26.276843 -4.556504
421697 26.647938 -5.140796
446684 27.090171 -6.185909
473151 27.461051 -7.020148
501187 27.915799 -8.088122
530884 28.517866 -9.173063
562341 29.050431 -10.587514
595662 29.604294 -12.008042
630957 30.213808 -13.942215
668344 30.908679 -15.936119
707946 31.566373 -18.134841
749894 32.245295 -20.791982
794328 33.009947 -23.624198
841395 33.77351 -27.000928
891251 34.422973 -30.656159
944061 35.060731 -34.799640
1e+06 35.571533 -39.493450
1.05925e+06 35.952884 -44.871591
1.12202e+06 35.998362 -50.758319
1.1885e+06 35.739345 -57.301451
1.25893e+06 34.879798 -64.288993
1.33352e+06 33.482722 -71.644976
1.41254e+06 31.534881 -79.127130
1.49624e+06 29.214824 -86.379578
1.58489e+06 26.547868 -93.425293
1.6788e+06 23.781671 -99.839289
1.77828e+06 21.079409 -105.680037
1.88365e+06 18.480102 -111.032743
1.99526e+06 16.095461 -115.689788
2.11349e+06 13.897282 -119.988544
2.23872e+06 11.939249 -123.708977
2.37137e+06 10.160078 -127.051374
2.51189e+06 8.6062452 -129.922838
2.66073e+06 7.2217186 -132.434960
2.81838e+06 5.9838184 -134.499968
2.98538e+06 4.8938721 -136.126463
3.16228e+06 3.9423877 -137.371985
3.34965e+06 3.0904271 -137.858659
3.54813e+06 2.3456567 -137.373229
3.75837e+06 1.7017124 -135.381765
3.98107e+06 1.1395572 -130.522192
4.21697e+06 0.71077844 -113.599741
4.46684e+06 0.38109 -87.984075
4.73151e+06 0.40783748 -17.294022
5.01187e+06 0.76842997 5.060767
5.30884e+06 1.1331431 10.813598
5.62341e+06 1.474261 12.886181
5.95662e+06 1.7919037 13.624802
6.30957e+06 2.0964196 13.744087
6.68344e+06 2.382076 13.268040
7.07946e+06 2.6590058 12.695289
7.49894e+06 2.934255 11.727945
7.94328e+06 3.2122686 11.104392
8.41395e+06 3.5463785 9.913200
8.91251e+06 3.9773497 7.112995
9.44061e+06 4.2065717 -1.731992
1e+07 3.8539897 -0.011315


==> figures/data/impedance/s2_zin_meas_N12.dat <==
f mag phase
100 15.137263 -66.056184
105.925 14.638368 -64.824258
112.202 14.204627 -60.426495
118.85 12.935058 -60.419601
125.893 12.485855 -58.500039
133.352 12.287831 -57.222267
141.254 11.80012 -57.893716
149.624 11.431522 -54.634195
158.489 10.804515 -54.011916
167.88 10.591755 -51.738729
177.828 10.152363 -50.331679
188.365 10.097254 -47.528323
199.526 9.5571382 -46.904127
211.349 9.2443762 -44.580968
223.872 8.9847039 -43.951312
237.137 8.8572334 -41.963733
251.189 8.6623515 -40.921243
266.073 8.3811579 -39.033782
281.838 8.2999027 -37.672488
298.538 8.1022909 -36.096031
316.228 7.903084 -34.254578
334.965 7.8703091 -32.215764
354.813 7.6769148 -31.216725
375.837 7.4446321 -29.469024
398.107 7.3321345 -29.156225
421.697 7.443042 -26.646664
446.684 7.1700602 -25.518359
473.151 7.1663479 -23.848680
501.187 7.0197972 -23.638234
530.884 7.0640658 -22.869644
562.341 6.9120994 -20.544945
595.662 7.0474255 -19.779099
630.957 6.8859149 -19.147815
668.344 6.812662 -17.946996
707.946 6.8409161 -16.706365
749.894 6.841198 -15.658758
794.328 6.8376318 -15.434069
841.395 6.7068884 -13.401992
891.251 6.7990052 -13.110608
944.061 6.7860724 -12.408002
1000 6.7451396 -12.030462
1059.25 6.5891111 -10.394051
1122.02 6.7090168 -10.290085
1188.5 6.7056817 -9.625151
1258.93 6.691701 -8.982565
1333.52 6.6479523 -7.805424
1412.54 6.750047 -8.229251
1496.24 6.7401566 -8.134218
1584.89 6.6508675 -7.124764
1678.8 6.7730334 -5.549200
1778.28 6.6781099 -6.719221
1883.65 6.7939948 -5.883052
1995.26 6.9117212 -6.438273
2113.49 6.6977961 -4.583450
2238.72 6.611107 -5.982116
2371.37 6.8066129 -6.346276
2511.89 6.869337 -5.759187
2660.73 6.758905 -6.755397
2818.38 6.6395326 -7.021435
2985.38 6.765621 -5.397187
3162.28 6.7319398 -5.230892
3349.65 6.6107869 -5.904813
3548.13 6.5712151 -4.831228
3758.37 6.604633 -5.463938
3981.07 6.6791297 -4.919864
4216.97 6.5546429 -5.660085
4466.84 6.5958751 -4.915333
4731.51 6.4125744 -6.282972
5011.87 6.5546907 -4.921015
5308.84 6.4990842 -5.514981
5623.41 6.4589385 -5.705105
5956.62 6.34519 -3.867279
6309.57 6.3577468 -3.872555
6683.44 6.2407826 -3.882801
7079.46 6.2549751 -3.350132
7498.94 6.3223414 -3.964387
7943.28 6.2106088 -1.927455
8413.95 6.1068005 -1.378395
8912.51 6.2173326 -1.748987
9440.61 6.1538313 -0.525618
10000 6.1232911 -1.615907
10592.5 6.188905 -0.205796
11220.2 6.1552408 -0.492370
11885 6.1207759 0.533507
12589.3 6.1492061 0.720784
13335.2 6.1128572 1.106370
14125.4 6.2787038 1.405386
14962.4 6.3124465 2.428745
15848.9 6.1762141 1.369436
16788 6.1731959 1.724457
17782.8 6.2165025 1.680685
18836.5 6.1629721 3.117745
19952.6 6.2034478 3.219279
21134.9 6.2277676 3.565782
22387.2 6.2142672 4.215389
23713.7 6.2113714 3.906557
25118.9 6.2374883 4.595470
26607.3 6.2585954 4.411924
28183.8 6.2291813 5.380073
29853.8 6.2413638 5.583397
31622.8 6.2317454 6.035779
33496.5 6.3221291 6.780072
35481.3 6.3866437 6.951834
37583.7 6.2489248 7.405674
39810.7 6.3709774 7.730885
42169.7 6.205725 9.156587
44668.4 6.4371187 9.429270
47315.1 6.5200861 8.645959
50118.7 6.496978 10.839914
53088.4 6.5225145 11.436491
56234.1 6.4777635 10.320827
59566.2 6.6579697 10.958407
63095.7 7.0064049 11.143678
66834.4 6.4116987 11.467974
70794.6 7.2092642 12.101658
74989.4 6.6318963 6.933097
79432.8 6.4282189 14.216506
84139.5 6.4626427 15.379550
89125.1 6.4820461 14.742786
94406.1 6.6915212 16.897625
100000 6.6532811 17.768306
105925 6.8303773 19.772435
112202 6.8372072 20.642040
118850 7.0052481 21.443070
125893 7.1342691 21.836246
133352 7.2825611 23.509484
141254 7.3827205 24.153373
149624 7.4795246 25.499615
158489 7.6489718 26.078933
167880 7.7767402 27.395361
177828 7.9916025 28.128751
188365 8.1845561 29.322655
199526 8.3621565 30.260200
211349 8.6090498 31.406798
223872 8.8786008 32.173033
237137 9.151249 32.791838
251189 9.4111247 33.849955
266073 9.7698598 34.340604
281838 10.042406 35.298217
298538 10.459165 36.004880
316228 10.830412 36.654696
334965 11.290359 37.173736
354813 11.784774 37.581087
375837 12.273514 37.996021
398107 12.845441 38.412232
421697 13.496767 38.748596
446684 14.211474 38.720050
473151 14.955012 38.706179
501187 15.801603 38.457637
530884 16.782732 38.246150
562341 17.779951 37.587129
595662 18.93675 37.020770
630957 20.216746 36.023469
668344 21.675808 34.989724
707946 23.291525 33.655275
749894 25.156447 31.968168
794328 27.332974 30.179367
841395 29.924209 27.802180
891251 32.967057 25.117856
944061 36.800624 21.744348
1e+06 41.602905 17.422177
1.05925e+06 47.847938 11.632988
1.12202e+06 55.820966 3.727477
1.1885e+06 64.847802 -7.818936
1.25893e+06 75.787552 -23.801569
1.33352e+06 80.381575 -45.001075
1.41254e+06 74.176032 -67.425298
1.49624e+06 61.306805 -85.843915
1.58489e+06 48.439544 -99.293011
1.6788e+06 38.224255 -108.753010
1.77828e+06 30.539739 -115.622358
1.88365e+06 24.698398 -120.980771
1.99526e+06 20.196683 -125.129126
2.11349e+06 16.623818 -128.715928
2.23872e+06 13.767944 -131.670646
2.37137e+06 11.383067 -134.255230
2.51189e+06 9.4341915 -136.437732
2.66073e+06 7.7784302 -138.372156
2.81838e+06 6.3551672 -139.882783
2.98538e+06 5.1403566 -141.123192
3.16228e+06 4.1111657 -142.104142
3.34965e+06 3.2003156 -142.437610
3.54813e+06 2.4145181 -141.945823
3.75837e+06 1.7447269 -140.131069
3.98107e+06 1.1694702 -136.347089
4.21697e+06 0.65947882 -123.299644
4.46684e+06 0.34208153 -91.837236
4.73151e+06 0.37663355 -14.776503
5.01187e+06 0.75049016 6.672091
5.30884e+06 1.1187947 11.803187
5.62341e+06 1.4623151 13.459303
5.95662e+06 1.7857645 14.008554
6.30957e+06 2.0880459 14.015419
6.68344e+06 2.3765043 13.438531
7.07946e+06 2.6544859 12.812359
7.49894e+06 2.9301671 11.820506
7.94328e+06 3.2087873 11.197487
8.41395e+06 3.5426365 9.912900
8.91251e+06 3.9764509 7.322310
9.44061e+06 4.2039065 -1.965625
1e+07 3.8523675 -0.230027


==> figures/data/impedance/s2_zin_meas_N6.dat <==
f mag phase
100 17.6958 -49.638363
105.925 17.340372 -48.719408
112.202 16.100971 -47.755275
118.85 15.864358 -43.930763
125.893 15.604078 -43.558595
133.352 15.23821 -41.833618
141.254 14.911769 -40.671389
149.624 14.736631 -38.368005
158.489 14.193338 -37.059794
167.88 14.089183 -35.999726
177.828 13.657505 -34.386016
188.365 13.587227 -31.904920
199.526 13.222805 -31.553210
211.349 12.906346 -29.602691
223.872 12.817484 -29.224472
237.137 12.810566 -27.039113
251.189 12.62539 -26.291189
266.073 12.354769 -25.055907
281.838 12.418268 -24.151067
298.538 12.233246 -22.847830
316.228 12.038522 -21.700182
334.965 12.095208 -19.715391
354.813 11.935068 -19.367384
375.837 11.687456 -18.407307
398.107 11.614696 -18.162745
421.697 11.816508 -15.938591
446.684 11.473849 -16.262860
473.151 11.59177 -14.070589
501.187 11.441222 -14.576447
530.884 11.408112 -13.544225
562.341 11.319634 -12.043256
595.662 11.489486 -11.675464
630.957 11.314581 -11.544494
668.344 11.325274 -10.839054
707.946 11.381856 -9.831083
749.894 11.410477 -8.737502
794.328 11.422623 -9.407379
841.395 11.256862 -7.285849
891.251 11.316616 -7.634881
944.061 11.389038 -7.112360
1000 11.309163 -6.647475
1059.25 11.137871 -6.086439
1122.02 11.396113 -5.126822
1188.5 11.326175 -5.628323
1258.93 11.332058 -4.316650
1333.52 11.282272 -3.782564
1412.54 11.216976 -4.809621
1496.24 11.39424 -4.680224
1584.89 11.367944 -4.412004
1678.8 11.492271 -3.166794
1778.28 11.312397 -3.889827
1883.65 11.439575 -4.025687
1995.26 11.743966 -3.704414
2113.49 11.556179 -2.988299
2238.72 11.606589 -2.692726
2371.37 11.614476 -3.940716
2511.89 11.675543 -3.120764
2660.73 11.482589 -2.418941
2818.38 11.55754 -4.488994
2985.38 11.196933 -2.842535
3162.28 11.282351 -4.821622
3349.65 11.181026 -3.938835
3548.13 11.385705 -3.418298
3758.37 11.304834 -4.042457
3981.07 11.489661 -4.696816
4216.97 11.15403 -3.035471
4466.84 11.131449 -2.721159
4731.51 11.312126 -2.686778
5011.87 11.079697 -3.782090
5308.84 11.165068 -3.327313
5623.41 11.180323 -3.292625
5956.62 11.098884 -2.468470
6309.57 10.948529 -3.693812
6683.44 11.140316 -2.922433
7079.46 10.810002 -2.703986
7498.94 10.860823 -3.275815
7943.28 10.772339 -3.166184
8413.95 10.708128 -1.859304
8912.51 10.831536 -1.990111
9440.61 10.862235 -0.989970
10000 10.844022 -1.139725
10592.5 10.710449 -0.916580
11220.2 10.780192 -0.815746
11885 10.660687 0.162467
12589.3 10.720316 -0.212150
13335.2 10.710241 -0.271544
14125.4 10.847437 -0.152722
14962.4 10.854223 0.234042
15848.9 10.773525 -0.021460
16788 10.602051 0.174065
17782.8 10.766462 -0.203683
18836.5 10.598946 1.174004
19952.6 10.780022 0.914138
21134.9 10.74776 1.077886
22387.2 10.727794 1.919751
23713.7 10.719289 1.337101
25118.9 10.733995 1.527246
26607.3 10.755119 1.787104
28183.8 10.694413 2.148105
29853.8 10.697078 2.235062
31622.8 10.686413 2.358713
33496.5 10.820283 3.165905
35481.3 10.810195 3.351628
37583.7 10.632709 3.586895
39810.7 10.922655 3.913759
42169.7 10.704945 4.514152
44668.4 11.064952 4.140009
47315.1 10.946265 5.112266
50118.7 11.113032 5.585071
53088.4 11.316964 5.416732
56234.1 11.214136 5.886187
59566.2 11.285488 2.714917
63095.7 12.012288 5.533834
66834.4 11.254 4.400848
70794.6 11.25916 1.835246
74989.4 11.014904 -0.911588
79432.8 10.096323 5.814450
84139.5 9.62498 4.373317
89125.1 10.329301 8.895695
94406.1 10.44307 9.369717
100000 10.548722 8.423871
105925 10.994444 9.174566
112202 11.024803 10.246697
118850 11.15985 10.575209
125893 11.197632 10.420555
133352 11.256373 12.147109
141254 11.343384 11.996904
149624 11.516749 13.001488
158489 11.637442 13.424519
167880 11.670044 14.212133
177828 11.871756 14.753616
188365 11.999019 15.319285
199526 12.126471 15.601068
211349 12.338106 16.384502
223872 12.554427 17.050661
237137 12.801936 17.762653
251189 12.98145 18.183157
266073 13.288116 18.643395
281838 13.488193 19.312510
298538 13.845056 19.771826
316228 14.135168 20.255344
334965 14.532661 20.592746
354813 14.980825 20.865637
375837 15.347491 21.294214
398107 15.888011 21.718451
421697 16.454003 21.909899
446684 17.066608 21.849502
473151 17.72946 21.864531
501187 18.481308 21.610748
530884 19.375996 21.407919
562341 20.277186 20.729194
595662 21.302996 20.175921
630957 22.443156 19.112058
668344 23.720528 17.912606
707946 25.162323 16.553163
749894 26.816979 14.670605
794328 28.682328 12.653763
841395 30.855743 9.910008
891251 33.296936 6.790310
944061 36.222131 2.924454
1e+06 39.632947 -1.982822
1.05925e+06 43.614319 -8.266987
1.12202e+06 47.948644 -16.215203
1.1885e+06 52.214295 -26.510953
1.25893e+06 55.214007 -39.155810
1.33352e+06 55.447664 -53.693962
1.41254e+06 52.182564 -68.675709
1.49624e+06 46.367907 -82.286303
1.58489e+06 39.526129 -93.879439
1.6788e+06 33.096961 -103.123170
1.77828e+06 27.567693 -110.442284
1.88365e+06 22.941628 -116.441452
1.99526e+06 19.130161 -121.211941
2.11349e+06 15.951172 -125.344246
2.23872e+06 13.351064 -128.790085
2.37137e+06 11.119201 -131.787312
2.51189e+06 9.261692 -134.284996
2.66073e+06 7.6719757 -136.512663
2.81838e+06 6.284657 -138.229932
2.98538e+06 5.0968081 -139.602139
3.16228e+06 4.0804905 -140.713794
3.34965e+06 3.1817656 -141.130994
3.54813e+06 2.4047623 -140.674876
3.75837e+06 1.7382509 -138.770691
3.98107e+06 1.1675999 -134.762891
4.21697e+06 0.68653448 -121.047599
4.46684e+06 0.33992029 -92.508773
4.73151e+06 0.38674259 -14.221337
5.01187e+06 0.75739454 6.439064
5.30884e+06 1.1252406 11.578468
5.62341e+06 1.4677931 13.306671
5.95662e+06 1.7891106 13.951637
6.30957e+06 2.0930628 13.972389
6.68344e+06 2.3794948 13.424356
7.07946e+06 2.6578681 12.830197
7.49894e+06 2.9334927 11.836912
7.94328e+06 3.2103452 11.191436
8.41395e+06 3.5459871 9.990785
8.91251e+06 3.9825421 7.342833
9.44061e+06 4.2063868 -1.989586
1e+07 3.847964 0.057272


==> figures/data/impedance/s2_zin_sim_N1.dat <==
f mag phase
100 28.355513 -31.121375
101.158 28.268944 -30.831664
103.514 28.100921 -30.256998
107.152 27.861239 -29.407196
110.917 27.635694 -28.572481
114.815 27.423546 -27.753302
118.85 27.224082 -26.950051
123.027 27.036618 -26.163059
127.35 26.860502 -25.392603
130.317 26.749085 -24.888263
134.896 26.590504 -24.145832
139.637 26.441663 -23.420413
144.544 26.302009 -22.712096
149.624 26.171015 -22.020924
154.882 26.048179 -21.346902
160.325 25.933024 -20.689993
164.059 25.860296 -20.261528
169.824 25.756945 -19.632968
175.792 25.660116 -19.021260
181.97 25.569414 -18.426254
188.365 25.484466 -17.847770
194.984 25.404916 -17.285609
201.837 25.330429 -16.739550
208.93 25.260689 -16.209356
213.796 25.216684 -15.864581
221.309 25.154195 -15.360255
229.087 25.095689 -14.871084
237.137 25.040905 -14.396783
245.471 24.989601 -13.937055
254.097 24.941547 -13.491597
263.027 24.896523 -13.060099
269.153 24.86809 -12.780034
278.612 24.827668 -12.371102
288.403 24.789755 -11.975284
298.538 24.754175 -11.592256
309.03 24.720762 -11.221694
319.89 24.68936 -10.863275
331.131 24.659821 -10.516674
342.768 24.632006 -10.181567
350.752 24.614355 -9.964388
363.078 24.589127 -9.647721
375.837 24.56529 -9.341691
389.045 24.542735 -9.045982
402.717 24.521357 -8.760277
416.869 24.501059 -8.484266
431.519 24.481748 -8.217640
441.57 24.469381 -8.044953
457.088 24.45153 -7.793293
473.151 24.434452 -7.550212
489.779 24.418077 -7.315418
506.991 24.402339 -7.088620
524.807 24.387177 -6.869531
543.25 24.372538 -6.657873
555.904 24.363043 -6.520759
575.44 24.349164 -6.320874
595.662 24.335681 -6.127696
616.595 24.322557 -5.940965
638.263 24.309757 -5.760425
660.693 24.297251 -5.585829
683.912 24.285011 -5.416935
707.946 24.273016 -5.253507
724.436 24.265145 -5.147480
749.894 24.253515 -4.992660
776.247 24.242085 -4.842715
803.526 24.230844 -4.697438
831.764 24.219785 -4.556629
860.994 24.2089 -4.420096
891.251 24.198189 -4.287655
912.011 24.191143 -4.201549
944.061 24.180717 -4.075545
977.237 24.170466 -3.953187
1011.58 24.160392 -3.834322
1047.13 24.150499 -3.718807
1083.93 24.140794 -3.606506
1122.02 24.131283 -3.497292
1161.45 24.121972 -3.391046
1188.5 24.115879 -3.321809
1230.27 24.106917 -3.220265
1273.5 24.098174 -3.121408
1318.26 24.089657 -3.025145
1364.58 24.081371 -2.931389
1412.54 24.073321 -2.840061
1462.18 24.065514 -2.751085
1496.24 24.060446 -2.693039
1548.82 24.053051 -2.607830
1603.25 24.045908 -2.524796
1659.59 24.039017 -2.443878
1717.91 24.03238 -2.365021
1778.28 24.025998 -2.288173
1840.77 24.019869 -2.213282
1905.46 24.013991 -2.140303
1949.84 24.010211 -2.092689
2018.37 24.004747 -2.022793
2089.3 23.999526 -1.954688
2162.72 23.994543 -1.888334
2238.72 23.989794 -1.823687
2317.39 23.985273 -1.760709
2398.83 23.980974 -1.699359
2454.71 23.978228 -1.659344
2540.97 23.974283 -1.600620
2630.27 23.970543 -1.543420
2722.7 23.966999 -1.487705
2818.38 23.963643 -1.433435
2917.43 23.960469 -1.380573
3019.95 23.957468 -1.329080
3090.3 23.955559 -1.295492
3198.9 23.952829 -1.246193
3311.31 23.950252 -1.198158
3427.68 23.947819 -1.151348
3548.13 23.945522 -1.105724
3672.82 23.943355 -1.061245
3801.89 23.941311 -1.017870
3935.5 23.939381 -0.975561
4027.17 23.938156 -0.947926
4168.69 23.936403 -0.907300
4315.19 23.934749 -0.867629
4466.84 23.933184 -0.828869
4623.81 23.931701 -0.790971
4786.3 23.930275 -0.753853
4954.5 23.928688 -0.716759
5069.91 23.928641 -0.694646
5248.07 23.927178 -0.659316
5432.5 23.92603 -0.624969
5623.41 23.924978 -0.591327
5821.03 23.923999 -0.558325
6025.6 23.923088 -0.525922
6237.35 23.922241 -0.494081
6456.54 23.921454 -0.462766
6606.93 23.920963 -0.442166
6839.12 23.920273 -0.411655
7079.46 23.91964 -0.381583
7328.25 23.91906 -0.351918
7585.78 23.918533 -0.322629
7852.36 23.918057 -0.293684
8128.31 23.91763 -0.265053
8317.64 23.917373 -0.246124
8609.94 23.917027 -0.217948
8912.51 23.916728 -0.190003
9225.71 23.916474 -0.162259
9549.93 23.916266 -0.134687
9885.53 23.916102 -0.107255
10232.9 23.915982 -0.079933
10592.5 23.915906 -0.052690
10839.3 23.915879 -0.034557
11220.2 23.915875 -0.007377
11614.5 23.915915 0.019804
12022.6 23.915999 0.047020
12445.1 23.916127 0.074301
12882.5 23.916301 0.101678
13335.2 23.91652 0.129183
13645.8 23.916693 0.147606
14125.4 23.916991 0.175395
14621.8 23.91734 0.203398
15135.6 23.917739 0.231646
15667.5 23.918192 0.260172
16218.1 23.918699 0.289011
16788 23.919265 0.318195
17179.1 23.919676 0.337860
17782.8 23.920344 0.367696
18407.7 23.921078 0.397970
19054.6 23.921881 0.428716
19724.2 23.922757 0.459971
20417.4 23.923711 0.491770
21134.9 23.924746 0.524152
21877.6 23.925868 0.557154
22387.2 23.926668 0.579518
23173.9 23.927947 0.613638
23988.3 23.929328 0.648481
24831.3 23.930818 0.684089
25704 23.932425 0.720501
26607.3 23.934154 0.757761
27542.3 23.936016 0.795910
28183.8 23.937335 0.821859
29174.3 23.939437 0.861589
30199.5 23.941696 0.902328
31260.8 23.944123 0.944121
32359.4 23.946729 0.987017
33496.5 23.949528 1.031063
34673.7 23.952532 1.076309
35892.2 23.955756 1.122805
36728.2 23.958035 1.154523
38018.9 23.961661 1.203219
39355 23.965549 1.253307
40738 23.96972 1.304839
42169.7 23.974193 1.357874
43651.6 23.978989 1.412467
45185.6 23.984131 1.468678
46238.1 23.987764 1.507080
47863 23.993539 1.566120
49545 23.999729 1.626938
51286.1 24.006366 1.689598
53088.4 24.013479 1.754164
54954.1 24.021103 1.820701
56885.3 24.029276 1.889275
58884.4 24.038034 1.959953
60256 24.04422 2.008275
62373.5 24.054051 2.082611
64565.4 24.064588 2.159235
66834.4 24.07588 2.238217
69183.1 24.087983 2.319627
71614.3 24.100953 2.403536
74131 24.114853 2.490016
75857.8 24.124669 2.549132
78523.6 24.14027 2.640053
81283.1 24.156989 2.733733
84139.5 24.174908 2.830242
87096.4 24.194112 2.929648
90157.1 24.214693 3.032019
93325.4 24.236751 3.137418
95499.3 24.252329 3.209398
98855.3 24.277089 3.319982
102329 24.303626 3.433754
105925 24.332069 3.550766
109648 24.362556 3.671066
113501 24.395233 3.794695
117490 24.43026 3.921687
121619 24.467807 4.052068
124451 24.494327 4.140881
128825 24.536485 4.276944
133352 24.581679 4.416416
138038 24.63013 4.559282
142889 24.682074 4.705511
147911 24.737766 4.855055
153109 24.79748 5.007845
156675 24.839667 5.111465
162181 24.906745 5.269451
167880 24.978676 5.430384
173780 25.055815 5.594098
179887 25.138546 5.760393
186209 25.227278 5.929030
192752 25.322454 6.099727
199526 25.42455 6.272153
204174 25.496709 6.387877
211349 25.611493 6.562299
218776 25.734648 6.737284
226464 25.866798 6.912269
234423 26.008613 7.086610
242661 26.160814 7.259573
251189 26.32418 7.430322
257040 26.439704 7.542461
266073 26.623572 7.707353
275423 26.820987 7.867222
285102 27.032973 8.020754
295121 27.260632 8.166475
305492 27.505153 8.302721
316228 27.767817 8.427627
327341 28.050005 8.539098
334965 28.249705 8.604800
346737 28.567788 8.688523
358922 28.909609 8.751903
371535 29.276967 8.791763
384592 29.671789 8.804548
398107 30.096136 8.786279
412098 30.552198 8.732506
421697 30.875002 8.674498
436516 31.389147 8.550204
451856 31.941466 8.375793
467735 32.53457 8.144567
484172 33.171123 7.849040
501187 33.853787 7.480858
518800 34.585145 7.030704
530884 35.100958 6.679988
549541 35.918597 6.069615
568853 36.790372 5.347048
588844 37.717157 4.498716
609537 38.698669 3.509765
630957 39.732975 2.364092
653131 40.815851 1.044473
676083 41.939993 -0.467163
691831 42.706941 -1.590710
716143 43.872165 -3.463218
741310 45.036465 -5.575563
767361 46.172413 -7.942529
794328 47.244937 -10.574634
822243 48.211296 -13.475913
851138 49.022221 -16.641440
870964 49.450321 -18.891091
901571 49.884462 -22.454448
933254 50.026437 -26.209195
966051 49.839178 -30.103762
1e+06 49.303141 -34.076149
1.03514e+06 48.420352 -38.058395
1.07152e+06 47.214983 -41.982215
1.10917e+06 45.730138 -45.784690
1.13501e+06 44.612294 -48.225609
1.1749e+06 42.788998 -51.714453
1.21619e+06 40.84432 -54.969608
1.25893e+06 38.834834 -57.973060
1.30317e+06 36.808781 -60.718205
1.34896e+06 34.804542 -63.207499
1.39637e+06 32.85069 -65.449990
1.42889e+06 31.586205 -66.814358
1.47911e+06 29.756635 -68.676533
1.53109e+06 28.014779 -70.332396
1.58489e+06 26.364395 -71.799020
1.64059e+06 24.805805 -73.093062
1.69824e+06 23.336953 -74.230267
1.75792e+06 21.95422 -75.225178
1.8197e+06 20.653043 -76.090993
1.86209e+06 19.828406 -76.602366
1.92752e+06 18.651776 -77.278554
1.99526e+06 17.542846 -77.854050
2.06538e+06 16.496451 -78.337059
2.13796e+06 15.507636 -78.734535
2.21309e+06 14.571722 -79.052240
2.29087e+06 13.684329 -79.294782
2.34423e+06 13.117668 -79.416481
2.42661e+06 12.30226 -79.540909
2.51189e+06 11.525214 -79.596892
2.60016e+06 10.783266 -79.584767
2.69153e+06 10.073428 -79.503534
2.78612e+06 9.3929686 -79.350681
2.88403e+06 8.7393974 -79.121916
2.95121e+06 8.3174933 -78.924145
3.05492e+06 7.7038056 -78.553181
3.16228e+06 7.1114304 -78.082614
3.27341e+06 6.5386495 -77.496701
3.38844e+06 5.9839443 -76.773834
3.50752e+06 5.4460063 -75.884166
3.63078e+06 4.9237611 -74.785929
3.75837e+06 4.4164183 -73.419560
3.84592e+06 4.0862444 -72.318261
3.98107e+06 3.6030757 -70.290838
4.12098e+06 3.1350631 -67.651716
4.2658e+06 2.6841008 -64.120179
4.4157e+06 2.254338 -59.229342
4.57088e+06 1.85434 -52.179676
4.73151e+06 1.5017 -41.625334
4.84172e+06 1.3092089 -31.715547
5.01187e+06 1.1247981 -11.650921
5.188e+06 1.1150467 11.973507
5.37032e+06 1.2813925 32.471931
5.55904e+06 1.5676198 46.840891
5.7544e+06 1.9206292 56.344789
5.95662e+06 2.3103784 62.766285
6.16595e+06 2.7219131 67.289998
6.30957e+06 3.004514 69.608058
6.53131e+06 3.4376688 72.365181
6.76083e+06 3.879885 74.505570
6.99842e+06 4.3299258 76.211383
7.24436e+06 4.7872351 77.600965
7.49894e+06 5.2516578 78.753995
7.76247e+06 5.7232862 79.725847
7.94328e+06 6.0418278 80.293104
8.22243e+06 6.5260795 81.045495
8.51138e+06 7.0184297 81.700282
8.81049e+06 7.5193499 82.275467
9.12011e+06 8.0293566 82.784906
9.44061e+06 8.5490017 83.239434
9.77237e+06 9.0788653 83.647633
1e+07 9.4380824 83.897485


==> figures/data/impedance/s2_zin_sim_N12.dat <==
f mag phase
100 16.441852 -65.426702
101.158 16.286722 -65.177250
103.514 15.982705 -64.672838
107.152 15.54195 -63.902559
110.917 15.119001 -63.116094
114.815 14.713291 -62.313724
118.85 14.324269 -61.495791
123.027 13.951397 -60.662691
127.35 13.594154 -59.814881
130.317 13.364423 -59.241756
134.896 13.032106 -58.370612
139.637 12.714092 -57.486276
144.544 12.409906 -56.589427
149.624 12.119085 -55.680804
154.882 11.841177 -54.761205
160.325 11.57574 -53.831483
164.059 11.405496 -53.206489
169.824 11.159886 -52.261930
175.792 10.925616 -51.309767
181.97 10.702276 -50.351025
188.365 10.489468 -49.386766
194.984 10.2868 -48.418083
201.837 10.093889 -47.446090
208.93 9.9103617 -46.471923
213.796 9.7930413 -45.821835
221.309 9.624341 -44.846588
229.087 9.4640631 -43.872224
237.137 9.3118621 -42.899881
245.471 9.1674004 -41.930684
254.097 9.0303485 -40.965734
263.027 8.900385 -40.006107
269.153 8.8175257 -39.369827
278.612 8.6986845 -38.421361
288.403 8.5861157 -37.480898
298.538 8.4795288 -36.549361
309.03 8.3786422 -35.627620
319.89 8.2831832 -34.716489
331.131 8.192888 -33.816724
342.768 8.107502 -32.929023
350.752 8.0531837 -32.344239
363.078 7.9754385 -31.478022
375.837 7.901968 -30.625423
389.045 7.8325512 -29.786911
402.717 7.7669761 -28.962894
416.869 7.70504 -28.153723
431.519 7.6465489 -27.359689
441.57 7.6093772 -26.838862
457.088 7.5562215 -26.070559
473.151 7.506037 -25.317912
489.779 7.4586618 -24.581025
506.991 7.413942 -23.859959
524.807 7.3717317 -23.154733
543.25 7.3318926 -22.465331
555.904 7.3065857 -22.014495
575.44 7.2704116 -21.351332
595.662 7.2362755 -20.703787
616.595 7.204065 -20.071732
638.263 7.1736736 -19.455016
660.693 7.1450012 -18.853468
683.912 7.1179528 -18.266902
707.946 7.0924393 -17.695112
724.436 7.076241 -17.322022
749.894 7.0531002 -16.774372
776.247 7.0312794 -16.240898
803.526 7.0107061 -15.721353
831.764 6.9913119 -15.215489
860.994 6.9730318 -14.723048
891.251 6.9558046 -14.243768
912.011 6.9448758 -13.931428
944.061 6.9292756 -13.473490
977.237 6.9145799 -13.027997
1011.58 6.9007382 -12.594675
1047.13 6.8877025 -12.173250
1083.93 6.8754272 -11.763443
1122.02 6.8638691 -11.364978
1161.45 6.8529867 -10.977577
1188.5 6.8460878 -10.725318
1230.27 6.8362451 -10.355735
1273.5 6.8269773 -9.996470
1318.26 6.8182494 -9.647243
1364.58 6.8100282 -9.307772
1412.54 6.8022816 -8.977777
1462.18 6.7949788 -8.656974
1496.24 6.7903422 -8.448071
1548.82 6.783714 -8.141952
1603.25 6.7774527 -7.844256
1659.59 6.7715311 -7.554686
1717.91 6.7659226 -7.272936
1778.28 6.7606012 -6.998687
1840.77 6.7555412 -6.731605
1905.46 6.7507178 -6.471328
1949.84 6.7476215 -6.301397
2018.37 6.7431391 -6.051559
2089.3 6.7388325 -5.807350
2162.72 6.734685 -5.568192
2238.72 6.7306887 -5.333387
2317.39 6.7268525 -5.102084
2398.83 6.7232169 -4.873252
2454.71 6.7209491 -4.721488
2540.97 6.7179079 -4.494155
2630.27 6.7155548 -4.266501
2722.7 6.7143053 -4.039005
2818.38 6.7146219 -3.814892
2917.43 6.7167097 -3.600898
3019.95 6.7201244 -3.404910
3090.3 6.7226182 -3.286340
3198.9 6.725849 -3.124770
3311.31 6.7279078 -2.976566
3427.68 6.7287421 -2.834762
3548.13 6.7286408 -2.694921
3672.82 6.7279441 -2.555106
3801.89 6.7269191 -2.414851
3935.5 6.7257434 -2.274325
4027.17 6.7249313 -2.180662
4168.69 6.7237213 -2.040461
4315.19 6.7225562 -1.900869
4466.84 6.7214582 -1.762097
4623.81 6.7204376 -1.624281
4786.3 6.7194979 -1.487499
4954.5 6.7186351 -1.351861
5069.91 6.7181318 -1.261276
5248.07 6.7173934 -1.127549
5432.5 6.7167408 -0.994404
5623.41 6.7161602 -0.862075
5821.03 6.7156478 -0.730480
6025.6 6.7152004 -0.599512
6237.35 6.7148152 -0.469057
6456.54 6.7144897 -0.338992
6606.93 6.7143047 -0.252434
6839.12 6.714074 -0.122731
7079.46 6.7138979 0.006934
7328.25 6.7137752 0.136699
7585.78 6.7137049 0.266703
7852.36 6.7136863 0.397091
8128.31 6.713719 0.528006
8317.64 6.7137692 0.615648
8609.94 6.7138873 0.747770
8912.51 6.7140571 0.880815
9225.71 6.7142791 1.014935
9549.93 6.7145543 1.150285
9885.53 6.7148838 1.287018
10232.9 6.7152691 1.425294
10592.5 6.715712 1.565271
10839.3 6.7160402 1.659615
11220.2 6.7165836 1.802789
11614.5 6.7171906 1.948101
12022.6 6.7178639 2.095720
12445.1 6.7186069 2.245816
12882.5 6.7194229 2.398563
13335.2 6.7203157 2.554138
13645.8 6.7209557 2.659513
14125.4 6.7219863 2.820201
14621.8 6.7231059 2.984202
15135.6 6.7243197 3.151704
15667.5 6.7256335 3.322901
16218.1 6.7270536 3.497987
16788 6.7285866 3.677161
17179.1 6.7296749 3.798983
17782.8 6.7314126 3.985427
18407.7 6.7332839 4.176512
19054.6 6.7352975 4.372453
19724.2 6.7374631 4.573469
20417.4 6.7397909 4.779784
21134.9 6.7422918 4.991626
21877.6 6.7449776 5.209229
22387.2 6.7468772 5.357615
23173.9 6.7498999 5.585351
23988.3 6.7531433 5.819494
24831.3 6.7566228 6.060295
25704 6.7603547 6.308011
26607.3 6.7643564 6.562902
27542.3 6.7686468 6.825236
28183.8 6.7716772 7.004394
29174.3 6.776494 7.279737
30199.5 6.7816561 7.563257
31260.8 6.7871877 7.855238
32359.4 6.7931145 8.155967
33496.5 6.799464 8.465738
34673.7 6.8062657 8.784846
35892.2 6.813551 9.113593
36728.2 6.8186931 9.338262
38018.9 6.8268604 9.683749
39355 6.8356063 10.039688
40738 6.8449709 10.406390
42169.7 6.854997 10.784166
43651.6 6.8657305 11.173326
45185.6 6.8772201 11.574183
46238.1 6.8853256 11.848071
47863 6.8981929 12.269108
49545 6.9119632 12.702660
51286.1 6.9266983 13.149030
53088.4 6.942464 13.608513
54954.1 6.9593307 14.081396
56885.3 6.9773731 14.567961
58884.4 6.9966708 15.068475
60256 7.010275 15.410028
62373.5 7.0318559 15.934357
64565.4 7.0549304 16.473288
66834.4 7.0795981 17.027035
69183.1 7.1059653 17.595793
71614.3 7.1341447 18.179731
74131 7.1642557 18.778996
75857.8 7.1854653 19.187079
78523.6 7.2190818 19.812130
81283.1 7.2549857 20.452748
84139.5 7.2933255 21.108958
87096.4 7.3342582 21.780748
90157.1 7.3779501 22.468062
93325.4 7.4245773 23.170799
95499.3 7.4573842 23.647787
98855.3 7.5093222 24.375870
102329 7.5647157 25.118859
105925 7.6237804 25.876460
109648 7.6867439 26.648320
113501 7.7538468 27.434023
117490 7.8253427 28.233091
121619 7.9014994 29.044979
124451 7.9549986 29.593062
128825 8.0395585 30.424928
133352 8.1295672 31.267837
138038 8.2253504 32.120999
142889 8.3272519 32.983554
147911 8.4356346 33.854578
153109 8.5508817 34.733084
156675 8.6317257 35.322394
162181 8.7593249 36.211002
167880 8.8949212 37.104157
173780 9.0389861 38.000656
179887 9.1920196 38.899248
186209 9.3545529 39.798634
192752 9.5271515 40.697476
199526 9.7104181 41.594400
204174 9.8388387 42.190591
211349 10.041339 43.081184
218776 10.256328 43.966057
226464 10.484582 44.843746
234423 10.726941 45.712773
242661 10.984309 46.571648
251189 11.257668 47.418875
257040 11.449316 47.976479
266073 11.751751 48.800944
275423 12.073251 49.609735
285102 12.415176 50.401326
295121 12.779024 51.174183
305492 13.166452 51.926752
316228 13.579299 52.657454
327341 14.019612 53.364675
334965 14.329534 53.822292
346737 14.820857 54.486649
358922 15.346408 55.122932
371535 15.909342 55.729253
384592 16.513242 56.303591
398107 17.1622 56.843753
412098 17.86091 57.347333
421697 18.356994 57.661422
436516 19.151064 58.097919
451856 20.011314 58.489898
467735 20.945867 58.833576
484172 21.964287 59.124545
501187 23.07791 59.357618
518800 24.300265 59.526615
530884 25.183475 59.600068
549541 26.624866 59.644954
568853 28.226482 59.602092
588844 30.016012 59.458584
609537 32.027829 59.198228
630957 34.305025 58.800414
653131 36.902191 58.238563
676083 39.889211 57.477891
691831 42.140732 56.838083
716143 45.99159 55.635465
741310 50.538984 54.070967
767361 55.968292 52.036832
794328 62.520123 49.380179
822243 70.49478 45.881094
851138 80.226458 41.222169
870964 87.823491 37.256619
901571 100.82384 29.601548
933254 114.78348 19.362559
966051 126.66149 6.243043
1e+06 131.51631 -9.024496
1.03514e+06 126.44145 -24.405640
1.07152e+06 114.11371 -37.790571
1.10917e+06 99.566156 -48.325358
1.13501e+06 90.319687 -53.861932
1.1749e+06 78.090949 -60.372731
1.21619e+06 67.967806 -65.248211
1.25893e+06 59.688868 -68.948620
1.30317e+06 52.897568 -71.801403
1.34896e+06 47.274794 -74.033468
1.39637e+06 42.565967 -75.802324
1.42889e+06 39.835964 -76.780335
1.47911e+06 36.240019 -78.007216
1.53109e+06 33.135823 -79.001121
1.58489e+06 30.428992 -79.809056
1.64059e+06 28.046734 -80.466129
1.69824e+06 25.932318 -80.998914
1.75792e+06 24.041044 -81.427752
1.8197e+06 22.337317 -81.768342
1.86209e+06 21.291316 -81.952507
1.92752e+06 19.839239 -82.171707
1.99526e+06 18.509691 -82.329372
2.06538e+06 17.285888 -82.431607
2.13796e+06 16.153876 -82.482989
2.21309e+06 15.101965 -82.486790
2.29087e+06 14.120294 -82.445144
2.34423e+06 13.500678 -82.392708
2.42661e+06 12.618065 -82.277228
2.51189e+06 11.785948 -82.116952
2.60016e+06 10.998745 -81.910230
2.69153e+06 10.251615 -81.654255
2.78612e+06 9.5403423 -81.344889
2.88403e+06 8.8612401 -80.976397
2.95121e+06 8.4247653 -80.694173
3.05492e+06 7.7922964 -80.208762
3.16228e+06 7.1842332 -79.637611
3.27341e+06 6.5982989 -78.964248
3.38844e+06 6.0325151 -78.166563
3.50752e+06 5.4851919 -77.214475
3.63078e+06 4.9549348 -76.066294
3.75837e+06 4.4406791 -74.662930
3.84592e+06 4.1063865 -73.544619
3.98107e+06 3.6176076 -71.504247
4.12098e+06 3.1444683 -68.869121
4.2658e+06 2.6886263 -65.361045
4.4157e+06 2.2539528 -60.514734
4.57088e+06 1.8486688 -53.525217
4.73151e+06 1.4900081 -43.011822
4.84172e+06 1.2930867 -33.064104
5.01187e+06 1.1025205 -12.688219
5.188e+06 1.0902824 11.545791
5.37032e+06 1.2587327 32.510094
5.55904e+06 1.548705 47.044871
5.7544e+06 1.905167 56.566438
5.95662e+06 2.2976855 62.960954
6.16595e+06 2.7113882 67.450168
6.30957e+06 2.9951716 69.746774
6.53131e+06 3.4297961 72.476136
6.76083e+06 3.8731983 74.594112
6.99842e+06 4.3242092 76.282120
7.24436e+06 4.7823209 77.657616
7.49894e+06 5.2474136 78.799501
7.76247e+06 5.7196061 79.762508
7.94328e+06 6.038475 80.324897
8.22243e+06 6.5231563 81.071226
8.51138e+06 7.015874 81.721159
8.81049e+06 7.51711 82.292441
9.12011e+06 8.0273893 82.798733
9.44061e+06 8.5472703 83.250716
9.77237e+06 9.0773388 83.656851
1e+07 9.4366776 83.905547


==> figures/data/impedance/s2_zin_sim_N6.dat <==
f mag phase
100 18.054261 -53.860088
101.158 17.917523 -53.556369
103.514 17.650311 -52.945297
107.152 17.264794 -52.020132
110.917 16.897074 -51.085582
114.815 16.546524 -50.142683
118.85 16.212535 -49.192514
123.027 15.894507 -48.236188
127.35 15.591854 -47.274854
130.317 15.398344 -46.631760
134.896 15.120049 -45.664691
139.637 14.855625 -44.695779
144.544 14.604532 -43.726230
149.624 14.366238 -42.757253
154.882 14.140226 -41.790050
160.325 13.925987 -40.825809
164.059 13.789457 -40.185206
169.824 13.593747 -39.228488
175.792 13.408516 -38.277785
181.97 13.233302 -37.334184
188.365 13.067653 -36.398726
194.984 12.911131 -35.472406
201.837 12.763308 -34.556168
208.93 12.623772 -33.650901
213.796 12.535152 -33.053899
221.309 12.40854 -32.168736
229.087 12.289172 -31.296627
237.137 12.176681 -30.438238
245.471 12.070713 -29.594173
254.097 11.970926 -28.764971
263.027 11.876991 -27.951108
269.153 11.817462 -27.417260
278.612 11.732584 -26.629850
288.403 11.652743 -25.858744
298.538 11.577655 -25.104196
309.03 11.507049 -24.366402
319.89 11.440667 -23.645504
331.131 11.378261 -22.941592
342.768 11.319596 -22.254710
350.752 11.282452 -21.806249
363.078 11.229526 -21.147719
375.837 11.179766 -20.506113
389.045 11.132975 -19.881320
402.717 11.088967 -19.273193
416.869 11.047566 -18.681552
431.519 11.008605 -18.106191
441.57 10.983908 -17.731545
457.088 10.948669 -17.182782
473.151 10.91547 -16.649621
489.779 10.884177 -16.131771
506.991 10.854663 -15.628923
524.807 10.82681 -15.140755
543.25 10.800508 -14.666932
555.904 10.783783 -14.358849
575.44 10.759837 -13.908164
595.662 10.737179 -13.470889
616.595 10.715724 -13.046661
638.263 10.695392 -12.635118
660.693 10.676107 -12.235894
683.912 10.657802 -11.848624
707.946 10.640414 -11.472945
724.436 10.629301 -11.228753
749.894 10.613312 -10.871595
776.247 10.598093 -10.525077
803.526 10.583597 -10.188856
831.764 10.569783 -9.862590
860.994 10.556611 -9.545951
891.251 10.544044 -9.238615
912.011 10.535987 -9.038738
944.061 10.52436 -8.746215
977.237 10.513258 -8.462182
1011.58 10.502656 -8.186351
1047.13 10.492529 -7.918444
1083.93 10.482857 -7.658194
1122.02 10.47362 -7.405346
1161.45 10.4648 -7.159651
1188.5 10.459143 -6.999712
1230.27 10.450979 -6.765418
1273.5 10.44319 -6.537667
1318.26 10.435761 -6.316245
1364.58 10.428678 -6.100949
1412.54 10.421928 -5.891582
1462.18 10.415501 -5.687955
1496.24 10.411389 -5.555302
1548.82 10.405471 -5.360840
1603.25 10.399846 -5.171648
1659.59 10.394501 -4.987558
1717.91 10.389426 -4.808412
1778.28 10.384612 -4.634052
1840.77 10.380048 -4.464329
1905.46 10.375724 -4.299094
1949.84 10.37297 -4.191359
2018.37 10.369027 -4.033288
2089.3 10.365298 -3.879330
2162.72 10.361777 -3.729350
2238.72 10.358452 -3.583216
2317.39 10.355317 -3.440797
2398.83 10.352363 -3.301967
2454.71 10.350489 -3.211345
2540.97 10.347817 -3.078216
2630.27 10.345304 -2.948345
2722.7 10.342942 -2.821612
2818.38 10.340724 -2.697896
2917.43 10.338643 -2.577081
3019.95 10.336691 -2.459051
3090.3 10.335458 -2.381855
3198.9 10.333706 -2.268212
3311.31 10.332066 -2.157050
3427.68 10.330531 -2.048257
3548.13 10.329094 -1.941721
3672.82 10.32775 -1.837332
3801.89 10.326493 -1.734979
3935.5 10.325315 -1.634551
4027.17 10.324572 -1.568611
4168.69 10.323512 -1.471136
4315.19 10.32251 -1.375269
4466.84 10.321547 -1.280854
4623.81 10.320565 -1.187566
4786.3 10.319253 -1.092624
4954.5 10.320566 -1.006399
5069.91 10.319524 -0.947669
5248.07 10.318659 -0.859161
5432.5 10.317993 -0.771578
5623.41 10.317418 -0.684862
5821.03 10.316907 -0.598907
6025.6 10.316452 -0.513608
6237.35 10.316046 -0.428864
6456.54 10.315688 -0.344575
6606.93 10.315474 -0.288586
6839.12 10.31519 -0.204839
7079.46 10.314949 -0.121288
7328.25 10.31475 -0.037838
7585.78 10.314592 0.045608
7852.36 10.314476 0.129146
8128.31 10.314401 0.212871
8317.64 10.314374 0.268839
8609.94 10.314367 0.353092
8912.51 10.314402 0.437790
9225.71 10.314478 0.523031
9549.93 10.314596 0.608916
9885.53 10.314757 0.695542
10232.9 10.314962 0.783012
10592.5 10.315212 0.871426
10839.3 10.315404 0.930945
11220.2 10.315731 1.021164
11614.5 10.316107 1.112606
12022.6 10.316534 1.205377
12445.1 10.317014 1.299586
12882.5 10.317548 1.395344
13335.2 10.31814 1.492762
13645.8 10.318569 1.558687
14125.4 10.319263 1.659126
14621.8 10.320023 1.761535
15135.6 10.320853 1.866033
15667.5 10.321757 1.972741
16218.1 10.322738 2.081785
16788 10.323801 2.193292
17179.1 10.324559 2.269061
17782.8 10.325771 2.384962
18407.7 10.32708 2.503677
19054.6 10.328493 2.625345
19724.2 10.330015 2.750107
20417.4 10.331655 2.878107
21134.9 10.33342 3.009492
21877.6 10.335318 3.144414
22387.2 10.336661 3.236402
23173.9 10.338802 3.377563
23988.3 10.341102 3.522681
24831.3 10.343572 3.671921
25704 10.346223 3.825452
26607.3 10.349069 3.983448
27542.3 10.352122 4.146085
28183.8 10.354281 4.257178
29174.3 10.357713 4.427958
30199.5 10.361395 4.603875
31260.8 10.365343 4.785122
32359.4 10.369576 4.971898
33496.5 10.374114 5.164406
34673.7 10.378978 5.362855
35892.2 10.384193 5.567457
36728.2 10.387875 5.707384
38018.9 10.393728 5.922727
39355 10.4 6.144815
40738 10.406721 6.373877
42169.7 10.413923 6.610149
43651.6 10.42164 6.853869
45185.6 10.429907 7.105283
46238.1 10.435744 7.277289
47863 10.445017 7.542079
49545 10.454952 7.815233
51286.1 10.465594 8.097010
53088.4 10.476993 8.387672
54954.1 10.489203 8.687484
56885.3 10.502281 8.996714
58884.4 10.516288 9.315629
60256 10.526174 9.533755
62373.5 10.541877 9.869417
64565.4 10.558692 10.215490
66834.4 10.576699 10.572243
69183.1 10.595981 10.939946
71614.3 10.616627 11.318867
74131 10.638732 11.709269
75857.8 10.65433 11.976043
78523.6 10.679098 12.386152
81283.1 10.705612 12.808417
84139.5 10.733994 13.243076
87096.4 10.764374 13.690358
90157.1 10.796891 14.150478
93325.4 10.831692 14.623638
95499.3 10.85624 14.946414
98855.3 10.895204 15.441708
102329 10.936898 15.950490
105925 10.981508 16.472888
109648 11.029236 17.009005
113501 11.080295 17.558913
117490 11.134913 18.122653
121619 11.193333 18.700230
124451 11.234518 19.092953
128825 11.299859 19.693496
133352 11.369731 20.307689
138038 11.444442 20.935379
142889 11.524322 21.576357
147911 11.609718 22.230361
153109 11.701006 22.897068
156675 11.765333 23.348409
162181 11.867337 24.035395
167880 11.976356 24.733903
173780 12.092863 25.443357
179887 12.217366 26.163109
186209 12.350407 26.892428
192752 12.492567 27.630501
199526 12.644468 28.376429
204174 12.751474 28.877596
211349 12.921117 29.634380
218776 13.10239 30.396187
226464 13.296105 31.161783
234423 13.503133 31.929841
242661 13.724417 32.698935
251189 13.960976 33.467538
257040 14.127711 33.978869
266073 14.392237 34.742988
275423 14.675209 35.502045
285102 14.97802 36.254129
295121 15.302194 36.997213
305492 15.649407 37.729152
316228 16.021504 38.447674
327341 16.420526 39.150366
334965 16.70261 39.608776
346737 17.151673 40.279311
358922 17.634302 40.926803
371535 18.153546 41.548189
384592 18.712841 42.140171
398107 19.316069 42.699170
412098 19.967643 43.221276
421697 20.431341 43.546744
436516 21.175032 43.997570
451856 21.98219 44.398925
467735 22.860132 44.745007
484172 23.817355 45.029206
501187 24.863771 45.243924
518800 26.011005 45.380327
530884 26.838507 45.422706
549541 28.185452 45.404596
568853 29.675648 45.275958
588844 31.330842 45.020030
609537 33.177092 44.616355
630957 35.245691 44.039708
653131 37.574245 43.258666
676083 40.207806 42.233709
691831 42.159015 41.390664
716143 45.424186 39.841023
741310 49.156055 37.880718
767361 53.426706 35.412628
794328 58.302277 32.312957
822243 63.818916 28.427252
851138 69.933917 23.572125
870964 74.250549 19.699740
901571 80.762643 12.810343
933254 86.62474 4.560540
966051 90.740465 -4.911456
1e+06 92.012973 -15.149049
1.03514e+06 89.967798 -25.433736
1.07152e+06 85.100796 -35.033933
1.10917e+06 78.539666 -43.464594
1.13501e+06 73.793642 -48.343505
1.1749e+06 66.732038 -54.580901
1.21619e+06 60.152005 -59.662810
1.25893e+06 54.250899 -63.783330
1.30317e+06 49.056294 -67.127481
1.34896e+06 44.517296 -69.851968
1.39637e+06 40.555233 -72.082579
1.42889e+06 38.193624 -73.344925
1.47911e+06 35.013894 -74.960420
1.53109e+06 32.209025 -76.298485
1.58489e+06 29.720619 -77.409411
1.64059e+06 27.499899 -78.332491
1.69824e+06 25.506415 -79.098596
1.75792e+06 23.706683 -79.732116
1.8197e+06 22.072951 -80.252407
1.86209e+06 21.064459 -80.544109
1.92752e+06 19.65803 -80.908351
1.99526e+06 18.364179 -81.193790
2.06538e+06 17.168491 -81.408743
2.13796e+06 16.058765 -81.559691
2.21309e+06 15.024627 -81.651548
2.29087e+06 14.057206 -81.687859
2.34423e+06 13.445515 -81.682393
2.42661e+06 12.572875 -81.630661
2.51189e+06 11.748858 -81.526919
2.60016e+06 10.968262 -81.370339
2.69153e+06 10.226544 -81.158818
2.78612e+06 9.5197221 -80.888827
2.88403e+06 8.844295 -80.555151
2.95121e+06 8.4099134 -80.293826
3.05492e+06 7.7801401 -79.836580
3.16228e+06 7.1743289 -79.290060
3.27341e+06 6.5902859 -78.638053
3.38844e+06 6.026101 -77.858650
3.50752e+06 5.4801403 -76.921896
3.63078e+06 4.9510567 -75.786157
3.75837e+06 4.4378267 -74.392309
3.84592e+06 4.1041541 -73.278655
3.98107e+06 3.6162355 -71.242566
4.12098e+06 3.1439055 -68.608176
4.2658e+06 2.6888618 -65.096897
4.4157e+06 2.2550254 -60.243336
4.57088e+06 1.8506802 -53.244062
4.73151e+06 1.4931233 -42.726380
4.84172e+06 1.2970224 -32.790697
5.01187e+06 1.1075636 -12.487669
5.188e+06 1.0956422 11.614125
5.37032e+06 1.263488 32.484074
5.55904e+06 1.5525901 46.989835
5.7544e+06 1.9082971 56.512016
5.95662e+06 2.30023 62.914916
6.16595e+06 2.7134844 67.413057
6.30957e+06 2.9970268 69.714929
6.53131e+06 3.4313548 72.450922
6.76083e+06 3.8745202 74.574139
6.99842e+06 4.3253386 76.266252
7.24436e+06 4.783292 77.644964
7.49894e+06 5.2482531 78.789374
7.76247e+06 5.7203349 79.754374
7.94328e+06 6.0391396 80.317855
8.22243e+06 6.5237368 81.065539
8.51138e+06 7.0163825 81.716554
8.81049e+06 7.5175566 82.288703
9.12011e+06 8.0277824 82.795692
9.44061e+06 8.5476169 83.248237
9.77237e+06 9.0776451 83.654828
1e+07 9.4369599 83.903779


==> figures/data/impedance/s2_zout_meas.dat <==
f mag phase
100 0.019904665 77.463928
105.925 0.02080605 77.183051
112.202 0.021723012 76.847942
118.85 0.02265278 76.457424
125.893 0.023592159 76.010413
133.352 0.024537436 75.506045
141.254 0.025484514 74.943897
149.624 0.02640035 74.323730
158.489 0.027311761 37.645228
167.88 0.02822685 36.909114
177.828 0.029157636 36.116050
188.365 0.030083964 35.267087
199.526 0.031000702 34.364308
211.349 0.031902216 33.410113
223.872 0.032782686 32.406992
237.137 0.033635717 31.358615
251.189 0.034454586 30.269171
266.073 0.035233059 29.143271
281.838 0.035964033 27.986498
298.538 0.036641323 26.805197
316.228 0.037258273 25.605667
334.965 0.037809292 24.395651
354.813 0.038288312 23.183745
375.837 0.038691214 21.977946
398.107 0.039013346 20.788405
421.697 0.039251765 19.624854
446.684 0.039404006 18.499042
473.151 0.039470425 17.422322
501.187 0.039450219 16.407645
530.884 0.039345378 15.468783
562.341 0.039158787 14.619388
595.662 0.038896713 13.876187
630.957 0.038564812 13.254506
668.344 0.038172636 12.772495
707.946 0.037731691 12.444931
749.894 0.037271387 12.239130
794.328 0.036785511 12.229542
841.395 0.036280317 12.477804
891.251 0.035769616 13.034116
944.061 0.035292156 13.911887
1000 0.034856465 15.122891
1059.25 0.034484092 16.627706
1122.02 0.034212778 18.350771
1188.5 0.034106053 20.205164
1258.93 0.034161147 22.121115
1333.52 0.034378804 23.985200
1412.54 0.034792215 25.632940
1496.24 0.035421653 26.980353
1584.89 0.036261609 28.056753
1678.8 0.037327733 28.842840
1778.28 0.0385799 29.320932
1883.65 0.040067427 29.544698
1995.26 0.041789219 29.540122
2113.49 0.043775072 29.372445
2238.72 0.045993821 28.974117
2371.37 0.048475035 28.393088
2511.89 0.051116382 27.650622
2660.73 0.053881038 26.727158
2818.38 0.056706197 25.554905
2985.38 0.059501067 24.123253
3162.28 0.062206769 22.387812
3349.65 0.064706797 20.299115
3548.13 0.066879708 17.867722
3758.37 0.068721281 15.154877
3981.07 0.070187893 12.153295
4216.97 0.071216651 8.892974
4466.84 0.071701964 5.371875
4731.51 0.071662693 1.675123
5011.87 0.071093074 -2.063003
5308.84 0.070093307 -5.815052
5623.41 0.068640291 -9.529362
5956.62 0.066814256 -13.099948
6309.57 0.064660133 -16.518524
6683.44 0.062213923 -19.741099
7079.46 0.059595221 -22.671109
7498.94 0.056852241 -25.369827
7943.28 0.054076995 -27.896760
8413.95 0.051340242 -30.113655
8912.51 0.048658611 -32.176930
9440.61 0.046099585 -34.004020
10000 0.043587234 -35.629459
10592.5 0.04124066 -36.979026
11220.2 0.039046753 -38.110305
11885 0.037001281 -38.953070
12589.3 0.035056234 -39.568072
13335.2 0.033213431 -39.904029
14125.4 0.031547439 -39.912829
14962.4 0.029966596 -39.797849
15848.9 0.028559387 -39.397057
16788 0.027206856 -38.834018
17782.8 0.025943846 -37.836670
18836.5 0.024800827 -36.800235
19952.6 0.023687601 -35.568401
21134.9 0.022743432 -34.210542
22387.2 0.02181205 -32.774193
23713.7 0.021037728 -31.201675
25118.9 0.020269478 -29.585091
26607.3 0.019683935 -27.901153
28183.8 0.01902246 -26.140247
29853.8 0.018480835 -24.176132
31622.8 0.018094376 -22.327177
33496.5 0.017680849 -20.320037
35481.3 0.017421955 -18.193620
37583.7 0.017300531 -15.977344
39810.7 0.0169865 -13.491807
42169.7 0.016923877 -11.617182
44668.4 0.016941572 -9.822173
47315.1 0.016946301 -8.178609
50118.7 0.016870246 -6.723781
53088.4 0.016819576 -4.932538
56234.1 0.01685063 -3.070844
59566.2 0.016804976 -1.655321
63095.7 0.016643331 0.190965
66834.4 0.01678664 2.039797
70794.6 0.01690034 3.977480
74989.4 0.016896305 5.152410
79432.8 0.017259273 7.310664
84139.5 0.017293592 8.756571
89125.1 0.017854083 11.178627
94406.1 0.018004298 12.076138
100000 0.018326202 14.317194
105925 0.018566253 16.440833
112202 0.019138154 16.943656
118850 0.019136625 18.172715
125893 0.019949615 19.977323
133352 0.021112367 20.942861
141254 0.02089884 21.013824
149624 0.022860881 22.789046
158489 0.022419658 24.638282
167880 0.024395249 22.857632
177828 0.024207815 23.033681
188365 0.025908086 22.102638
199526 0.026179283 23.584034
211349 0.025595362 21.610688
223872 0.028491461 21.669420
237137 0.029433506 24.987823
251189 0.028692341 21.936052
266073 0.029185771 25.261444
281838 0.030103044 26.457387
298538 0.030010795 24.785992
316228 0.033901267 25.840834
334965 0.032807348 29.130876
354813 0.035094079 25.272005
375837 0.035618752 24.642786
398107 0.038052105 22.867339
421697 0.039183135 25.735268
446684 0.048633104 28.560147
473151 0.048649366 26.078756
501187 0.056962422 19.066716
530884 0.059054198 16.313405
562341 0.062263092 13.155179
595662 0.070527914 9.883588
630957 0.076061089 0.909506
668344 0.085035682 -7.192920
707946 0.085254937 -17.875101
749894 0.084032803 -31.277053
794328 0.071999273 -40.919723
841395 0.068065751 -48.794029
891251 0.074405933 -56.648271
944061 0.054238497 -59.571564
1e+06 0.046566777 -57.889707
1.05925e+06 0.04705545 -64.774870
1.12202e+06 0.046795554 -67.026084
1.1885e+06 0.032832019 -71.107697
1.25893e+06 0.034082499 -54.537685
1.33352e+06 0.030859834 -48.100045
1.41254e+06 0.026692697 -21.576507
1.49624e+06 0.033688102 16.511148
1.58489e+06 0.031706524 41.980107
1.6788e+06 0.033007414 58.012192
1.77828e+06 0.031666481 64.275014
1.88365e+06 0.037586113 78.188775
1.99526e+06 0.035770267 81.478547
2.11349e+06 0.039361717 90.006070
2.23872e+06 0.037623024 98.815762
2.37137e+06 0.039339598 90.266656
2.51189e+06 0.05458931 86.049357
2.66073e+06 0.047512999 84.395648
2.81838e+06 0.054822592 89.660675
2.98538e+06 0.056069725 89.134449
3.16228e+06 0.056818269 84.549588
3.34965e+06 0.059734206 90.544461
3.54813e+06 0.071663354 84.517909
3.75837e+06 0.068529291 95.312989
3.98107e+06 0.073796982 95.095472
4.21697e+06 0.079683873 95.218876
4.46684e+06 0.095957582 87.712080
4.73151e+06 0.096213087 92.489919
5.01187e+06 0.098597193 89.359172
5.30884e+06 0.093949021 88.109023
5.62341e+06 0.09077014 88.346971
5.95662e+06 0.12493245 83.652309
6.30957e+06 0.13261397 82.935189
6.68344e+06 0.12399509 93.893234
7.07946e+06 0.14187401 89.061202
7.49894e+06 0.15442547 91.064001
7.94328e+06 0.16452016 94.931275
8.41395e+06 0.17608223 81.457502
8.91251e+06 0.15952122 86.130676
9.44061e+06 0.21141532 90.866104
1e+07 0.16355491 91.938705


==> figures/data/impedance/s2_zout_sim.dat <==
f mag phase
100 0.012283851 71.340497
101.158 0.012412834 71.135567
103.514 0.012673992 70.719652
107.152 0.013073696 70.080474
110.917 0.01348291 69.422660
114.815 0.013901551 68.745926
118.85 0.0143295 68.050011
123.027 0.014766599 67.334680
127.35 0.015212646 66.599724
130.317 0.015514862 66.098763
134.896 0.015975254 65.330726
139.637 0.016443831 64.542676
144.544 0.016920212 63.734539
149.624 0.01740396 62.906286
154.882 0.017894582 62.057937
160.325 0.018391521 61.189565
164.059 0.01872602 60.599589
169.824 0.019232081 59.698166
175.792 0.019742665 58.777205
181.97 0.02025698 57.837007
188.365 0.020774164 56.877945
194.984 0.021293291 55.900466
201.837 0.021813368 54.905096
208.93 0.022333338 53.892442
213.796 0.022679376 53.208074
221.309 0.023196653 52.168193
229.087 0.023710713 51.113067
237.137 0.024220288 50.043624
245.471 0.024724067 48.960888
254.097 0.025220698 47.865973
263.027 0.025708797 46.760091
269.153 0.026028761 46.017386
278.612 0.026499499 44.896180
288.403 0.026957916 43.767709
298.538 0.027402577 42.633541
309.03 0.027832063 41.495339
319.89 0.028244969 40.354866
331.131 0.028639926 39.213982
342.768 0.029015604 38.074644
350.752 0.029254714 37.316957
363.078 0.029595461 36.184820
375.837 0.029913681 35.059938
389.045 0.0302083 33.944638
402.717 0.03047834 32.841353
416.869 0.03072293 31.752621
431.519 0.030941319 30.681091
441.57 0.031072044 29.977653
457.088 0.031245458 28.940991
473.151 0.031391339 27.929164
489.779 0.031509475 26.945260
506.991 0.031599826 25.992498
524.807 0.031662538 25.074226
543.25 0.031697956 24.193933
555.904 0.031706671 23.629954
575.44 0.03169795 22.821075
595.662 0.031663928 22.060131
616.595 0.031605796 21.351090
638.263 0.031525003 20.698031
660.693 0.03142328 20.105120
683.912 0.031302646 19.576584
707.946 0.031165427 19.116668
724.436 0.031066026 18.850263
749.894 0.030907205 18.514029
776.247 0.03073959 18.257379
803.526 0.030566725 18.084054
831.764 0.030392502 17.997418
860.994 0.030221157 18.000320
891.251 0.030057263 18.094932
912.011 0.029954542 18.209648
944.061 0.02981408 18.459524
977.237 0.029694738 18.802183
1011.58 0.029602089 19.235695
1047.13 0.029541861 19.756557
1083.93 0.02951986 20.359545
1122.02 0.029541887 21.037602
1161.45 0.029613631 21.781798
1188.5 0.029691796 22.309432
1230.27 0.029858404 23.139107
1273.5 0.030088537 24.002584
1318.26 0.030386552 24.885156
1364.58 0.030756205 25.771244
1412.54 0.031200583 26.644828
1462.18 0.031722042 27.489904
1496.24 0.032113329 28.029744
1548.82 0.032766447 28.793184
1603.25 0.033499239 29.488774
1659.59 0.034311321 30.103988
1717.91 0.035201622 30.627862
1778.28 0.036168428 31.051083
1840.77 0.037209433 31.365986
1905.46 0.038321779 31.566490
1949.84 0.039101331 31.634266
2018.37 0.040324836 31.634483
2089.3 0.04160959 31.510785
2162.72 0.042950912 31.261641
2238.72 0.044343613 30.886363
2317.39 0.045781967 30.384956
2398.83 0.047259669 29.757989
2454.71 0.048263264 29.270746
2540.97 0.049790784 28.436988
2630.27 0.051337573 27.481236
2722.7 0.052894709 26.405448
2818.38 0.054452424 25.211895
2917.43 0.056000066 23.903180
3019.95 0.057526087 22.482279
3090.3 0.05852532 21.474346
3198.9 0.05998728 19.874268
3311.31 0.061392705 18.172211
3427.68 0.062727241 16.373057
3548.13 0.063976129 14.482384
3672.82 0.065124466 12.506523
3801.89 0.066157538 10.452612
3935.5 0.067061198 8.328613
4027.17 0.06758519 6.877983
4168.69 0.068244607 4.657093
4315.19 0.068742904 2.391266
4466.84 0.069071666 0.091209
4623.81 0.069224958 -2.231861
4786.3 0.06919959 -4.566377
4954.5 0.068995279 -6.900607
5069.91 0.06876085 -8.450816
5248.07 0.068265615 -10.758676
5432.5 0.067604742 -13.035661
5623.41 0.066787948 -15.271101
5821.03 0.065827005 -17.455019
6025.6 0.064735304 -19.578254
6237.35 0.063527394 -21.632542
6456.54 0.062218514 -23.610580
6606.93 0.061297489 -24.883743
6839.12 0.059854718 -26.721103
7079.46 0.058351846 -28.467459
7328.25 0.05680331 -30.118968
7585.78 0.055222679 -31.672624
7852.36 0.053622492 -33.126190
8128.31 0.052014159 -34.478116
8317.64 0.050942516 -35.322451
8609.94 0.049342769 -36.503180
8912.51 0.047759555 -37.580962
9225.71 0.046200023 -38.556169
9549.93 0.044670259 -39.429553
9885.53 0.043175358 -40.202197
10232.9 0.041719504 -40.875470
10592.5 0.040306059 -41.450994
10839.3 0.039388643 -41.781273
11220.2 0.038051367 -42.198073
11614.5 0.036762053 -42.522461
12022.6 0.035521728 -42.756753
12445.1 0.034330952 -42.903407
12882.5 0.033189883 -42.965009
13335.2 0.032098332 -42.944257
13645.8 0.031397912 -42.886045
14125.4 0.03038769 -42.734281
14621.8 0.029425165 -42.507779
15135.6 0.028509279 -42.209510
15667.5 0.027638831 -41.842474
16218.1 0.026812501 -41.409686
16788 0.026028884 -40.914151
17179.1 0.025529478 -40.550404
17782.8 0.02481376 -39.956863
18407.7 0.024136754 -39.308352
19054.6 0.023496929 -38.607621
19724.2 0.022892763 -37.857284
20417.4 0.022322767 -37.059792
21134.9 0.021785501 -36.217397
21877.6 0.021279592 -35.332129
22387.2 0.020959102 -34.719022
23173.9 0.020502659 -33.766119
23988.3 0.020074416 -32.774485
24831.3 0.019673454 -31.745172
25704 0.019299048 -30.678988
26607.3 0.018950706 -29.576561
27542.3 0.01862822 -28.438464
28183.8 0.018427634 -27.660258
29174.3 0.018148673 -26.464525
30199.5 0.017896704 -25.236293
31260.8 0.017672865 -23.978619
32359.4 0.017478639 -22.696607
33496.5 0.017315722 -21.398255
34673.7 0.017185751 -20.095274
35892.2 0.01708989 -18.803607
36728.2 0.017045052 -17.958521
38018.9 0.017005497 -16.731608
39355 0.016996381 -15.574196
40738 0.017012396 -14.507176
42169.7 0.017046133 -13.545212
43651.6 0.01708891 -12.693572
45185.6 0.017132057 -11.946964
46238.1 0.017157315 -11.500698
47863 0.017185863 -10.893803
49545 0.017200418 -10.342049
51286.1 0.017200076 -9.823721
53088.4 0.017185845 -9.320155
54954.1 0.017159942 -8.816971
56885.3 0.017125141 -8.304187
58884.4 0.017084293 -7.775646
60256 0.017055014 -7.412865
62373.5 0.017009748 -6.852073
64565.4 0.016964601 -6.271383
66834.4 0.016921165 -5.671722
69183.1 0.016880672 -5.054560
71614.3 0.016844064 -4.421601
74131 0.016812045 -3.774586
75857.8 0.016793513 -3.336259
78523.6 0.016770236 -2.669435
81283.1 0.016752662 -1.992644
84139.5 0.016741034 -1.307106
87096.4 0.016735547 -0.613869
90157.1 0.016736363 0.086186
93325.4 0.016743628 0.792322
95499.3 0.016752127 1.266153
98855.3 0.016770466 1.981124
102329 0.016795657 2.700780
105925 0.016827877 3.424756
109648 0.016867323 4.152747
113501 0.01691422 4.884490
117490 0.016968825 5.619752
121619 0.017031427 6.358315
124451 0.017077763 6.852418
128825 0.017154438 7.595997
133352 0.01724007 8.342273
138038 0.017335099 9.090978
142889 0.017440016 9.841808
147911 0.017555361 10.594407
153109 0.017681733 11.348361
156675 0.01777243 11.851514
162181 0.017918679 12.606614
167880 0.018077865 13.361599
173780 0.01825084 14.115751
179887 0.018438536 14.868245
186209 0.018641981 15.618138
192752 0.018862302 16.364355
199526 0.01910074 17.105681
204174 0.01927043 17.596510
211349 0.01954216 18.326549
218776 0.019835958 19.047648
226464 0.020153595 19.757943
234423 0.020497029 20.455348
242661 0.020868429 21.137542
251189 0.021270207 21.801933
257040 0.021556248 22.233558
266073 0.022014768 22.861705
275423 0.022511533 23.463598
285102 0.023050161 24.035375
295121 0.02363472 24.572712
305492 0.024269796 25.070756
316228 0.024960578 25.524044
327341 0.02571295 25.926402
334965 0.026252018 26.162922
346737 0.027122379 26.464332
358922 0.028074355 26.693820
371535 0.029117505 26.841287
384592 0.030262794 26.895024
398107 0.0315228 26.841376
412098 0.032911945 26.664304
421697 0.033917837 26.468468
436516 0.035559961 26.041844
451856 0.037380245 25.432915
467735 0.03940126 24.611287
484172 0.041647454 23.540412
501187 0.044144089 22.176313
518800 0.046915019 20.466242
530884 0.048924119 19.103457
549541 0.052186687 16.672251
568853 0.055737241 13.705137
588844 0.059528573 10.115822
609537 0.063453079 5.819684
630957 0.067315777 0.750211
653131 0.070815224 -5.114420
676083 0.073556081 -11.717466
691831 0.074752802 -16.453586
716143 0.075348409 -23.868990
741310 0.074378261 -31.366478
767361 0.071957404 -38.608780
794328 0.068430206 -45.319757
822243 0.064234801 -51.329845
851138 0.059772374 -56.577237
870964 0.056800258 -59.658594
901571 0.052495061 -63.699588
933254 0.04847415 -67.115520
966051 0.044788888 -69.992695
1e+06 0.041447726 -72.413080
1.03514e+06 0.038435536 -74.449430
1.07152e+06 0.035725962 -76.163984
1.10917e+06 0.03328868 -77.608901
1.13501e+06 0.031800042 -78.444062
1.1749e+06 0.029750034 -79.531896
1.21619e+06 0.02789609 -80.449249
1.25893e+06 0.026214506 -81.221981
1.30317e+06 0.024684493 -81.871459
1.34896e+06 0.023287967 -82.415388
1.39637e+06 0.022009263 -82.868494
1.42889e+06 0.021215483 -83.126262
1.47911e+06 0.020103966 -83.454306
1.53109e+06 0.019078098 -83.720050
1.58489e+06 0.018128664 -83.931221
1.64059e+06 0.017247664 -84.094357
1.69824e+06 0.016428134 -84.215000
1.75792e+06 0.015663998 -84.297863
1.8197e+06 0.014949933 -84.346964
1.86209e+06 0.014499378 -84.362656
1.92752e+06 0.013858669 -84.362859
1.99526e+06 0.013256779 -84.337379
2.06538e+06 0.012690363 -84.288477
2.13796e+06 0.012156449 -84.218092
2.21309e+06 0.011652394 -84.127881
2.29087e+06 0.01117584 -84.019260
2.34423e+06 0.010872363 -83.937221
2.42661e+06 0.010437059 -83.800508
2.51189e+06 0.010024095 -83.648211
2.60016e+06 0.0096318817 -83.481105
2.69153e+06 0.0092589824 -83.299834
2.78612e+06 0.0089040966 -83.104935
2.88403e+06 0.008566044 -82.896843
2.95121e+06 0.0083494928 -82.750963
3.05492e+06 0.0080371555 -82.521624
3.16228e+06 0.0077389921 -82.279859
3.27341e+06 0.0074541585 -82.025832
3.38844e+06 0.0071818806 -81.759648
3.50752e+06 0.0069214469 -81.481364
3.63078e+06 0.006672202 -81.190990
3.75837e+06 0.0064335413 -80.888496
3.84592e+06 0.0062800365 -80.680069
3.98107e+06 0.0060577943 -80.357209
4.12098e+06 0.0058447351 -80.021978
4.2658e+06 0.0056404013 -79.674228
4.4157e+06 0.005444367 -79.313786
4.57088e+06 0.0052562352 -78.940456
4.73151e+06 0.005075635 -78.554020
4.84172e+06 0.004959247 -78.289001
5.01187e+06 0.0047904398 -77.880195
5.188e+06 0.0046282872 -77.457622
5.37032e+06 0.0044724968 -77.021009
5.55904e+06 0.0043227935 -76.570067
5.7544e+06 0.0041789182 -76.104499
5.95662e+06 0.0040406262 -75.623998
6.16595e+06 0.0039076867 -75.128248
6.30957e+06 0.0038219254 -74.789117
6.53131e+06 0.0036974263 -74.267228
6.76083e+06 0.0035777213 -73.729209
6.99842e+06 0.0034626202 -73.174718
7.24436e+06 0.0033519417 -72.603402
7.49894e+06 0.0032455129 -72.014899
7.76247e+06 0.0031431685 -71.408834
7.94328e+06 0.0030771293 -70.994842
8.22243e+06 0.0029812424 -70.358625
8.51138e+06 0.0028890297 -69.703741
8.81049e+06 0.0028003467 -69.029711
9.12011e+06 0.0027150526 -68.335991
9.44061e+06 0.0026330092 -67.621948
9.77237e+06 0.0025540794 -66.886817
1e+07 0.0025031214 -66.384552


==> figures/data/impedance/s3_zin_meas.dat <==
f mag phase
100 4.4392358 -83.862117
105.925 4.4684281 -86.087216
112.202 4.4188148 -87.740608
118.85 4.293004 -88.822293
125.893 4.0744618 -89.224459
133.352 3.8074389 -88.984135
141.254 3.6171466 -88.882391
149.624 3.4256651 -88.733949
158.489 3.2776092 -89.174434
167.88 3.1597101 -89.492664
177.828 3.0225646 -89.659450
188.365 2.879749 -89.691784
199.526 2.7273932 -89.467293
211.349 2.5141684 -89.111069
223.872 2.3275202 -89.252731
237.137 2.1738347 -89.282771
251.189 2.0438966 -89.226654
266.073 1.9597995 -89.114545
281.838 1.8622097 -89.028762
298.538 1.769177 -88.915983
316.228 1.6612257 -88.823200
334.965 1.5197273 -88.853556
354.813 1.3814292 -88.826132
375.837 1.3022432 -88.770115
398.107 1.2322641 -88.720393
421.697 1.1829466 -88.612320
446.684 1.1366628 -88.485705
473.151 1.0746351 -88.443485
501.187 1.01524 -88.407663
530.884 0.98483129 -88.402711
562.341 0.93938422 -88.383740
595.662 0.88846551 -88.349708
630.957 0.83413356 -88.372038
668.344 0.78712029 -88.202913
707.946 0.7393434 -87.863976
749.894 0.70609334 -87.553916
794.328 0.67066624 -87.341160
841.395 0.63332185 -87.272943
891.251 0.58919987 -87.516204
944.061 0.54822102 -87.707456
1000 0.51369453 -87.854147
1059.25 0.49115209 -87.823259
1122.02 0.46414499 -87.626659
1188.5 0.44027664 -87.305269
1258.93 0.41894071 -87.290019
1333.52 0.39572585 -86.918303
1412.54 0.37731157 -86.369182
1496.24 0.35903995 -85.676677
1584.89 0.33687806 -84.920183
1678.8 0.31742203 -84.891865
1778.28 0.29940985 -85.665157
1883.65 0.28551348 -86.337872
1995.26 0.27089984 -86.939431
2113.49 0.25372209 -87.258921
2238.72 0.23960202 -86.977815
2371.37 0.22628834 -86.780981
2511.89 0.21213725 -86.195567
2660.73 0.20390446 -85.874809
2818.38 0.19485064 -85.555228
2985.38 0.18909542 -85.331461
3162.28 0.17824097 -84.936818
3349.65 0.16610403 -84.569886
3548.13 0.15342339 -83.808327
3758.37 0.14225818 -83.408290
3981.07 0.13343224 -83.036396
4216.97 0.12907146 -82.959473
4466.84 0.12134891 -82.745059
4731.51 0.11505985 -82.579889
5011.87 0.10914804 -82.349650
5308.84 0.1020253 -82.090288
5623.41 0.096180305 -81.810208
5956.62 0.091186803 -82.020528
6309.57 0.088502383 -81.905383
6683.44 0.085841749 -81.692028
7079.46 0.080172408 -81.427099
7498.94 0.073119623 -81.078441
7943.28 0.068372349 -79.986330
8413.95 0.063469294 -78.936444
8912.51 0.060587624 -77.833725
9440.61 0.057673297 -76.953944
10000 0.053135654 -76.109047
10592.5 0.049143489 -75.455547
11220.2 0.04680949 -74.271294
11885 0.044849375 -72.677493
12589.3 0.044075362 -70.938481
13335.2 0.043081647 -69.648330
14125.4 0.042108695 -68.086088
14962.4 0.040457671 -66.451510
15848.9 0.037166303 -65.204694
16788 0.033812245 -64.142251
17782.8 0.031196815 -62.595507
18836.5 0.028963163 -61.475531
19952.6 0.027675925 -60.067517
21134.9 0.026485133 -59.125649
22387.2 0.025047304 -57.710844
23713.7 0.023852801 -55.790373
25118.9 0.023060072 -53.897947
26607.3 0.022155363 -50.543349
28183.8 0.021045406 -46.987771
29853.8 0.019687429 -44.229847
31622.8 0.018625989 -41.743386
33496.5 0.017950038 -40.159248
35481.3 0.017767029 -40.410520
37583.7 0.017481782 -38.237472
39810.7 0.017040659 -35.082930
42169.7 0.016450516 -30.886147
44668.4 0.015983208 -26.075527
47315.1 0.015666954 -21.810009
50118.7 0.015601578 -18.596686
53088.4 0.015586935 -14.498942
56234.1 0.015491952 -10.917263
59566.2 0.015422648 -6.801977
63095.7 0.015589422 -2.217020
66834.4 0.016054907 1.405348
70794.6 0.016767096 5.277375
74989.4 0.017676366 9.208887
79432.8 0.018861918 12.030506
84139.5 0.020536763 14.700432
89125.1 0.023520459 16.287261
94406.1 0.027184897 14.279654
100000 0.030860877 8.064175
105925 0.032565784 -2.046072
112202 0.031091103 -12.656930
118850 0.027434447 -20.755440
125893 0.023530566 -23.380233
133352 0.020170029 -21.151279
141254 0.01809437 -16.907945
149624 0.016896336 -12.180461
158489 0.016264425 -7.179298
167880 0.015979445 -3.210604
177828 0.015838784 0.645249
188365 0.01585129 4.734096
199526 0.015852742 7.982645
211349 0.015906747 11.443858
223872 0.016108283 14.312024
237137 0.01632619 16.810948
251189 0.016858308 20.067733
266073 0.017433172 22.976314
281838 0.018037497 25.419375
298538 0.018728165 28.146410
316228 0.019285005 30.385112
334965 0.019768587 32.182666
354813 0.020508585 33.875038
375837 0.021133252 35.199896
398107 0.021859443 36.924901
421697 0.022731841 38.392202
446684 0.023616415 40.179511
473151 0.024541685 41.767412
501187 0.025630502 42.654310
530884 0.026829082 43.949829
562341 0.027949457 45.245610
595662 0.029135216 46.119238
630957 0.03066611 46.991420
668344 0.032069721 47.642564
707946 0.033482587 47.792407
749894 0.035090542 48.088473
794328 0.036682426 48.402502
841395 0.038389803 48.748590
891251 0.04026039 49.083577
944061 0.042266682 49.375582
1e+06 0.043969292 49.494588
1.05925e+06 0.04586484 49.527895
1.12202e+06 0.048112152 49.552604
1.1885e+06 0.050179081 49.480132
1.25893e+06 0.052455444 48.980242
1.33352e+06 0.055129885 48.387846
1.41254e+06 0.057570277 47.672954
1.49624e+06 0.060210665 46.946460
1.58489e+06 0.062929877 46.157976
1.6788e+06 0.065185262 45.332397
1.77828e+06 0.067652072 44.352176
1.88365e+06 0.07008642 43.401601
1.99526e+06 0.072490038 42.448150
2.11349e+06 0.074879143 41.606888
2.23872e+06 0.077382767 40.723897
2.37137e+06 0.079881845 39.797844
2.51189e+06 0.082289612 39.065057
2.66073e+06 0.084996466 38.172437
2.81838e+06 0.087920854 37.268829
2.98538e+06 0.090844658 36.156976
3.16228e+06 0.093712939 34.898379
3.34965e+06 0.096469785 33.529368
3.54813e+06 0.099184802 32.224094
3.75837e+06 0.10168267 30.628454
3.98107e+06 0.10378851 29.241333
4.21697e+06 0.10519243 28.113847
4.46684e+06 0.10545834 27.509856
4.73151e+06 0.10630471 27.405736
5.01187e+06 0.10844193 27.565225
5.30884e+06 0.11230969 27.746520
5.62341e+06 0.11920649 27.869369
5.95662e+06 0.12604973 26.642229
6.30957e+06 0.13230698 24.685999
6.68344e+06 0.13686023 22.352137
7.07946e+06 0.1412696 21.204586
7.49894e+06 0.14758268 21.560621
7.94328e+06 0.15525277 23.287356
8.41395e+06 0.16596281 23.869497
8.91251e+06 0.17703949 22.770161
9.44061e+06 0.18975192 20.499705
1e+07 0.20434257 17.058129


==> figures/data/impedance/s3_zin_sim.dat <==
f mag phase
102.329 3.9264217 -53.570881
107.152 3.808847 -54.813666
109.648 3.7500619 -55.427767
114.815 3.6327006 -56.640142
117.49 3.5742039 -57.237954
123.027 3.4577697 -58.415757
125.893 3.3999054 -58.995358
131.826 3.2850565 -60.135070
134.896 3.2281376 -60.694864
138.038 3.1715972 -61.247757
144.544 3.0597681 -62.332341
147.911 3.0045337 -62.863808
154.882 2.8955498 -63.904624
158.489 2.8418458 -64.413817
165.959 2.7361161 -65.409466
169.824 2.6841268 -65.895828
173.78 2.6327433 -66.374503
181.97 2.531851 -67.308707
186.209 2.4823676 -67.764215
194.984 2.3853795 -68.652054
199.526 2.3378925 -69.084411
208.93 2.2449681 -69.926114
213.796 2.1995413 -70.335526
218.776 2.1548102 -70.737364
229.087 2.0674455 -71.518511
234.423 2.0248148 -71.897926
245.471 1.941657 -72.634738
251.189 1.9011279 -72.992267
263.027 1.8221588 -73.685920
269.153 1.7837126 -74.022193
275.423 1.7459535 -74.351535
288.403 1.6724779 -74.989746
295.121 1.636751 -75.298782
309.03 1.5672893 -75.897136
316.228 1.5335417 -76.186628
331.131 1.4679779 -76.746683
338.844 1.4361471 -77.017422
346.737 1.4049399 -77.282088
363.078 1.3443649 -77.793555
371.535 1.3149805 -78.040536
389.045 1.2579757 -78.517431
398.107 1.2303381 -78.747522
416.869 1.1767489 -79.191426
426.58 1.1507796 -79.405411
436.516 1.1253487 -79.614197
457.088 1.0760664 -80.016509
467.735 1.0521972 -80.210198
489.779 1.0059585 -80.583046
501.187 0.98357125 -80.762363
524.807 0.94021731 -81.107165
537.032 0.91923327 -81.272800
549.541 0.89869972 -81.434023
575.44 0.85895024 -81.743513
588.844 0.83971757 -81.891921
616.595 0.80249523 -82.176395
630.957 0.78448937 -82.312592
660.693 0.74964861 -82.573220
676.083 0.73279815 -82.697773
691.831 0.71631744 -82.818563
724.436 0.68443536 -83.049081
741.31 0.66901933 -83.158919
776.247 0.63920141 -83.368013
794.328 0.62478555 -83.467370
831.764 0.59690592 -83.655943
851.138 0.58342886 -83.745250
870.964 0.57025162 -83.831297
912.011 0.54477132 -83.993775
933.254 0.53245588 -84.070286
977.237 0.50864433 -84.214040
1000 0.49713652 -84.281354
1047.13 0.47488841 -84.407023
1071.52 0.46413707 -84.465441
1096.48 0.45362702 -84.520952
1148.15 0.4333099 -84.623369
1174.9 0.42349262 -84.670325
1230.27 0.4045159 -84.755849
1258.93 0.39534687 -84.794460
1318.26 0.3776242 -84.863479
1348.96 0.36906155 -84.893920
1380.38 0.36069216 -84.921671
1445.44 0.34451617 -84.969155
1479.11 0.33670128 -84.988912
1548.82 0.32159764 -85.020506
1584.89 0.31430112 -85.032359
1659.59 0.30019985 -85.048205
1698.24 0.29338782 -85.052207
1737.8 0.28673014 -85.053597
1819.7 0.27386409 -85.048546
1862.09 0.26764904 -85.042102
1949.84 0.25563875 -85.021358
1995.26 0.24983726 -85.007049
2089.3 0.23862648 -84.970517
2137.96 0.23321134 -84.948276
2187.76 0.22791924 -84.923371
2290.87 0.21769316 -84.865514
2344.23 0.21275384 -84.832533
2454.71 0.20320968 -84.758382
2511.89 0.19859985 -84.717175
2630.27 0.18969259 -84.626392
2691.53 0.18539049 -84.576771
2754.23 0.18118638 -84.524297
2884.03 0.17306333 -84.410682
2951.21 0.16914012 -84.349484
3090.3 0.16156003 -84.218155
3162.28 0.15789915 -84.147958
3311.31 0.1508261 -83.998323
3388.44 0.14741019 -83.918811
3467.37 0.14407229 -83.836117
3630.78 0.13762348 -83.661018
3715.35 0.13450918 -83.568528
3890.45 0.12849255 -83.373436
3981.07 0.12558705 -83.270740
4168.69 0.119974 -83.054798
4265.8 0.11726348 -82.941448
4365.16 0.11461506 -82.824439
4570.88 0.1094989 -82.579220
4677.35 0.10702846 -82.450894
4897.79 0.10225633 -82.182506
5011.87 0.099952108 -82.042317
5248.07 0.095501268 -81.749627
5370.32 0.093352288 -81.596991
5623.41 0.089201517 -81.278789
5754.4 0.087197525 -81.113079
5888.44 0.085239704 -80.942867
6165.95 0.081458442 -80.588629
6309.57 0.079632995 -80.404451
6606.93 0.076107615 -80.021579
6760.83 0.07440581 -79.822724
7079.46 0.071119438 -79.409766
7244.36 0.069533121 -79.195494
7413.1 0.067983582 -78.975914
7762.47 0.064991548 -78.520485
7943.28 0.063547452 -78.284461
8317.64 0.060759234 -77.795355
8511.38 0.059413615 -77.542096
8912.51 0.056815731 -77.017719
9120.11 0.055562064 -76.746422
9332.54 0.054337668 -76.468935
9772.37 0.05197404 -75.895028
10000 0.050833516 -75.598430
10471.3 0.048631914 -74.985501
10715.2 0.047569617 -74.668992
11220.2 0.045519065 -74.015436
11481.5 0.044529657 -73.678210
11749 0.043563406 -73.333897
12302.7 0.041698171 -72.623635
12589.3 0.040798105 -72.257491
13182.6 0.039060426 -71.502660
13489.6 0.038221776 -71.113748
14125.4 0.036602317 -70.312301
14454.4 0.035820514 -69.899478
14791.1 0.035056676 -69.478370
15488.2 0.033580994 -68.610525
15848.9 0.032868218 -68.163337
16595.9 0.031490551 -67.241074
16982.4 0.030824799 -66.765346
17782.8 0.02953742 -65.782743
18197 0.028915037 -65.274945
18620.9 0.028306393 -64.755450
19498.4 0.027129076 -63.678960
19952.6 0.026559858 -63.120641
20893 0.02545918 -61.960232
21379.6 0.024927375 -61.356600
22387.2 0.023900216 -60.098530
22908.7 0.02340471 -59.442530
23442.3 0.022921194 -58.767554
24547.1 0.021990082 -57.357967
25118.9 0.021542487 -56.622163
26302.7 0.020683255 -55.086136
26915.3 0.020271617 -54.285211
28183.8 0.019484209 -52.616427
28840.3 0.019108352 -51.748362
29512.1 0.018744304 -50.857826
30903 0.018051245 -49.009592
31622.8 0.017721996 -48.052117
33113.1 0.017097345 -46.071172
33884.4 0.016801626 -45.048017
35481.3 0.016242559 -42.937091
36307.8 0.01597887 -41.849585
37153.5 0.015725521 -40.740861
38904.5 0.015249208 -38.460078
39810.7 0.015025952 -37.288122
41686.9 0.0146086 -34.881193
42658 0.014414292 -33.646213
44668.4 0.014054012 -31.113098
45708.8 0.013887936 -29.814886
46773.5 0.013731202 -28.495508
48977.9 0.0134458 -25.793060
50118.7 0.013317215 -24.409899
52480.7 0.013088699 -21.579533
53703.2 0.012989036 -20.132296
56234.1 0.012819851 -17.173780
57544 0.012750841 -15.662603
58884.4 0.012692646 -14.130272
61659.5 0.01261036 -11.002801
63095.7 0.01258728 -9.408138
66069.3 0.012580468 -6.158772
67608.3 0.012598365 -4.505135
70794.6 0.012681938 -1.143861
72443.6 0.012750248 0.561515
74131 0.012838395 2.281328
77624.7 0.01308254 5.755229
79432.8 0.013243731 7.503068
83176.4 0.013661426 10.997208
85113.8 0.013926939 12.729620
89125.1 0.014601455 16.112398
91201.1 0.015026631 17.730852
93325.4 0.015524237 19.270338
97723.7 0.01679231 21.971097
100000 0.017597532 23.029750
104713 0.019655379 24.161332
107152 0.02094858 23.989398
112202 0.024064124 21.293922
114815 0.025756228 18.354763
117490 0.027295632 14.158112
123027 0.028605468 2.706082
125893 0.027887087 -3.352437
131826 0.024420006 -12.474849
134896 0.022395966 -14.878584
141254 0.018894004 -15.846534
144544 0.017533438 -14.911856
147911 0.016420974 -13.348161
154882 0.014809804 -9.046885
158489 0.014246102 -6.568962
165959 0.013470144 -1.381630
169824 0.013218147 1.223769
177828 0.012913484 6.304633
181970 0.012839906 8.747173
186209 0.012808219 11.112647
194984 0.012847489 15.599974
199526 0.012909595 17.721375
208930 0.013102521 21.728560
213796 0.013228582 23.620042
223872 0.013531086 27.195129
229087 0.013704926 28.885458
239883 0.014092942 32.087941
245471 0.014305694 33.606189
251189 0.014530208 35.072899
263027 0.015012937 37.862058
269153 0.015270557 39.189264
281838 0.015817292 41.719649
288403 0.016106156 42.926682
301995 0.016714548 45.233098
309030 0.017034044 46.335603
316228 0.017363764 47.406216
331131 0.018054089 49.456943
338844 0.018414852 50.439445
354813 0.019168097 52.324149
363078 0.019560834 53.228331
380189 0.020379276 54.964885
389045 0.020805313 55.798918
398107 0.021242801 56.611157
416869 0.022152913 58.173118
426580 0.022625954 58.924184
446684 0.023609121 60.369607
457088 0.02411972 61.065125
478630 0.0251802 62.404490
489779 0.025730608 63.049351
501187 0.026294827 63.678306
524807 0.027465848 64.890306
537032 0.028073247 65.474210
562341 0.029333379 66.599855
575440 0.029986763 67.142363
602560 0.031341855 68.188561
616595 0.032044269 68.692939
630957 0.032763747 69.185275
660693 0.034255407 70.135073
676083 0.03502837 70.593135
707946 0.03663059 71.477013
724436 0.037460689 71.903375
758578 0.039181047 72.726243
776247 0.040072213 73.123246
794328 0.04098466 73.510948
831764 0.042875331 74.259363
851138 0.043854555 74.620518
891251 0.045883363 75.317779
912011 0.046934019 75.654290
954993 0.049110617 76.304047
977237 0.050237709 76.617665
1e+06 0.051391454 76.924018
1.04713e+06 0.053781358 77.515616
1.07152e+06 0.055018783 77.801196
1.12202e+06 0.057581855 78.352726
1.14815e+06 0.058908859 78.618984
1.20226e+06 0.061657318 79.133231
1.23027e+06 0.063080229 79.381507
1.25893e+06 0.064536594 79.624069
1.31826e+06 0.067552789 80.092586
1.34896e+06 0.069114218 80.318800
1.41254e+06 0.072347876 80.755760
1.44544e+06 0.074021819 80.966746
1.51356e+06 0.077488369 81.374310
1.54882e+06 0.079282814 81.571110
1.58489e+06 0.081119299 81.763400
1.65959e+06 0.084922307 82.134864
1.69824e+06 0.086890847 82.314241
1.77828e+06 0.090967215 82.660771
1.8197e+06 0.093077204 82.828112
1.90546e+06 0.097446387 83.151398
1.94984e+06 0.099707896 83.307518
1.99526e+06 0.10202227 83.460069
2.0893e+06 0.10681457 83.754791
2.13796e+06 0.10929503 83.897121
2.23872e+06 0.11443115 84.172102
2.29087e+06 0.11708953 84.304901
2.39883e+06 0.12259399 84.561471
2.45471e+06 0.12544299 84.685380
2.51189e+06 0.12835849 84.806461
2.63027e+06 0.13439526 85.040397
2.69153e+06 0.13751973 85.153377
2.81838e+06 0.1439891 85.371663
2.88403e+06 0.14733743 85.477087
3.01995e+06 0.15427028 85.680775
3.0903e+06 0.15785847 85.779149
3.16228e+06 0.16153037 85.875280
3.31131e+06 0.16913308 86.061017
3.38844e+06 0.17306793 86.150722
3.54813e+06 0.18121506 86.324044
3.63078e+06 0.18543165 86.407754
3.80189e+06 0.19416209 86.569493
3.89045e+06 0.19868056 86.647609
3.98107e+06 0.20330437 86.723945
4.16869e+06 0.21287789 86.871439
4.2658e+06 0.21783268 86.942675
4.46684e+06 0.22809143 87.080315
4.57088e+06 0.23340083 87.146792
4.7863e+06 0.24439378 87.275238
4.89779e+06 0.25008315 87.337275
5.01187e+06 0.25590512 87.397899
5.24807e+06 0.26795928 87.515036
5.37032e+06 0.27419785 87.571611
5.62341e+06 0.28711454 87.680925
5.7544e+06 0.2937995 87.733722
6.0256e+06 0.30764038 87.835737
6.16595e+06 0.31480363 87.885008
6.30957e+06 0.32213381 87.933157
6.60693e+06 0.33731053 88.026192
6.76083e+06 0.34516512 88.071126
7.07946e+06 0.36142761 88.157948
7.24436e+06 0.36984413 88.199882
7.58578e+06 0.38727002 88.280908
7.76247e+06 0.39628864 88.320042
7.94328e+06 0.40551738 88.358285
8.31764e+06 0.42462489 88.432179
8.51138e+06 0.4345138 88.467869
8.91251e+06 0.45498815 88.536829
9.12011e+06 0.46558444 88.570136
9.54993e+06 0.48752337 88.634493
9.77237e+06 0.49887763 88.665576
1e+07 0.51049641 88.695951


==> figures/data/inrush/inrush_sim.dat <==
t_ms I_A
0.63034 0.28524
3.24203 0.29105
3.24233 0.29099
3.25153 0.25196
3.25353 0.23534
3.26553 0.10248
3.26753 0.07844
3.27253 0.02114
3.27353 0.01049
3.27853 -0.03681
3.27953 -0.04487
3.28453 -0.07701
3.28553 -0.08170
3.29053 -0.09609
3.29153 -0.09715
3.29253 -0.09762
3.29653 -0.09380
3.29753 -0.09149
3.30253 -0.07277
3.30353 -0.06775
3.30853 -0.03778
3.30953 -0.03101
3.31453 0.00504
3.31553 0.01248
3.32053 0.04920
3.32153 0.05626
3.32653 0.08873
3.32753 0.09451
3.33253 0.11891
3.33353 0.12279
3.33853 0.13676
3.33953 0.13844
3.34353 0.14142
3.34453 0.14126
3.34553 0.14075
3.35053 0.13325
3.35153 0.13085
3.35953 0.10335
3.36153 0.09481
3.36853 0.06298
3.36953 0.05844
3.37453 0.03682
3.37553 0.03283
3.38053 0.01521
3.38153 0.01224
3.38653 0.00052
3.38753 -0.00116
3.39253 -0.00607
3.39353 -0.00636
3.39453 -0.00643
3.39853 -0.00456
3.39953 -0.00358
3.40453 0.00398
3.40553 0.00596
3.41053 0.01766
3.41153 0.02028
3.41653 0.03413
3.41753 0.03697
3.42253 0.05091
3.42353 0.05357
3.42853 0.06575
3.42953 0.06791
3.43453 0.07692
3.43653 0.07961
3.44153 0.08390
3.44253 0.08433
3.44553 0.08477
3.44753 0.08439
3.44853 0.08400
3.45353 0.08029
3.45453 0.07922
3.46053 0.07110
3.46153 0.06952
3.46653 0.06107
3.46753 0.05932
3.47253 0.05066
3.47353 0.04899
3.47853 0.04127
3.47953 0.03989
3.48353 0.03506
3.48453 0.03405
3.48953 0.03021
3.49053 0.02970
3.49553 0.02848
3.49653 0.02849
3.50153 0.02977
3.50253 0.03024
3.50753 0.03358
3.50853 0.03441
3.51453 0.04017
3.51553 0.04123
3.52053 0.04661
3.52153 0.04768
3.52653 0.05279
3.52753 0.05374
3.53253 0.05794
3.53353 0.05865
3.53953 0.06188
3.54053 0.06224
3.54553 0.06320
3.54653 0.06323
3.55153 0.06263
3.55253 0.06236
3.55753 0.06045
3.55853 0.05996
3.56453 0.05649
3.56553 0.05585
3.57053 0.05254
3.57153 0.05187
3.57653 0.04867
3.57753 0.04807
3.58253 0.04539
3.58353 0.04493
3.58853 0.04307
3.58953 0.04279
3.59453 0.04191
3.59553 0.04183
3.59753 0.04177
3.59953 0.04185
3.60053 0.04193
3.60553 0.04277
3.60653 0.04301
3.61253 0.04489
3.61353 0.04526
3.61853 0.04724
3.61953 0.04765
3.62453 0.04969
3.62553 0.05009
3.63053 0.05191
3.63153 0.05224
3.63653 0.05364
3.63753 0.05387
3.64653 0.05499
3.64753 0.05501
3.64853 0.05502
3.65253 0.05483
3.65353 0.05474
3.65853 0.05405
3.65953 0.05387
3.66553 0.05257
3.66653 0.05233
3.67153 0.05107
3.67253 0.05082
3.67753 0.04959
3.67853 0.04936
3.68353 0.04832
3.68453 0.04814
3.68953 0.04740
3.69053 0.04728
3.69553 0.04691
3.69653 0.04688
3.69853 0.04684
3.70153 0.04688
3.70253 0.04692
3.70753 0.04726
3.70853 0.04736
3.71353 0.04796
3.71453 0.04810
3.71853 0.04869
3.71953 0.04884
3.72453 0.04963
3.72553 0.04978
3.73053 0.05051
3.73153 0.05064
3.73653 0.05122
3.73753 0.05132
3.74553 0.05182
3.74753 0.05187
3.74953 0.05189
3.75253 0.05186
3.75353 0.05183
3.75853 0.05161
3.75953 0.05155
3.76553 0.05109
3.76653 0.05100
3.77153 0.05053
3.77253 0.05044
3.77753 0.04996
3.77853 0.04987
3.78353 0.04945
3.78453 0.04937
3.78953 0.04906
3.79153 0.04896
3.79853 0.04878
3.79953 0.04877
3.80053 0.04877
3.80453 0.04881
3.80553 0.04883
3.81053 0.04899
3.81153 0.04903
3.81753 0.04933
3.81853 0.04939
3.82353 0.04968
3.82453 0.04974
3.82953 0.05003
3.83053 0.05009
3.83553 0.05034
3.83653 0.05038
3.84053 0.05053
3.84253 0.05058
3.85153 0.05069
3.85253 0.05069
3.85753 0.05064
3.85853 0.05062
3.86453 0.05047
3.86653 0.05041
3.87153 0.05023
3.87253 0.05020
3.87753 0.05001
3.87853 0.04998
3.88353 0.04981
3.88453 0.04978
3.88953 0.04965
3.89053 0.04963
3.89953 0.04951
3.90153 0.04951
3.90653 0.04953
3.90753 0.04953
3.91253 0.04960
3.91353 0.04961
3.92053 0.04975
3.92153 0.04977
3.92653 0.04989
3.92753 0.04991
3.93253 0.05002
3.93353 0.05004
3.93853 0.05013
3.93953 0.05014
3.94753 0.05022
3.94953 0.05023
3.95253 0.05024
3.95553 0.05023
3.95653 0.05023
3.96153 0.05020
3.96353 0.05018
3.97053 0.05010
3.97153 0.05008
3.97553 0.05003
3.97653 0.05001
3.98153 0.04995
3.98253 0.04993
3.98753 0.04987
3.98853 0.04986
3.99453 0.04981
3.99653 0.04980
4.00353 0.04979
4.00453 0.04979
4.00553 0.04979
4.01053 0.04980
4.01153 0.04981
4.01953 0.04986
4.02053 0.04987
4.02553 0.04991
4.02753 0.04993
4.03253 0.04997
4.03353 0.04998
4.03853 0.05001
4.03953 0.05002
4.04653 0.05005
4.04853 0.05006
4.05453 0.05007
4.05653 0.05006
4.05753 0.05006
4.06753 0.05003
4.06953 0.05002
4.07753 0.04998
4.07953 0.04997
4.08453 0.04995
4.08553 0.04994
4.09053 0.04992
4.09153 0.04992
4.10053 0.04990
4.10253 0.04989
4.10453 0.04989
4.11253 0.04990
4.11453 0.04990
4.12453 0.04993
4.12653 0.04994
4.13253 0.04996
4.13353 0.04996
4.13853 0.04997
4.13953 0.04998
4.14653 0.04999
4.14853 0.04999
4.15653 0.05000
4.15853 0.05000
4.16053 0.05000
4.17053 0.04998
4.17253 0.04998
4.18153 0.04996
4.18253 0.04996
4.18753 0.04995
4.18853 0.04995
4.19653 0.04994
4.19853 0.04994
4.20653 0.04993
4.20853 0.04993
4.21053 0.04993
4.22053 0.04994
4.22253 0.04994
4.23353 0.04996
4.23453 0.04996
4.24053 0.04996
4.24253 0.04997
4.25253 0.04997
4.25453 0.04997
4.25653 0.04997
4.26453 0.04997
4.26653 0.04997
4.28053 0.04996
4.28353 0.04996
4.29353 0.04995
4.29553 0.04995
4.30553 0.04995
4.30753 0.04995
4.31853 0.04995
4.32153 0.04995
4.33553 0.04996
4.33753 0.04996
4.34553 0.04996
4.34753 0.04996
4.35753 0.04996
4.35953 0.04996
4.37453 0.04996
4.38453 0.04996
4.39953 0.04995
4.40253 0.04995
4.41153 0.04995
4.41753 0.04995
4.42053 0.04995
4.45253 0.04996
4.45553 0.04996
4.45853 0.04996
4.48153 0.04996
4.49553 0.04995
4.52053 0.04995
4.55253 0.04996
4.59253 0.04995
4.62553 0.04995
4.64653 0.04995
4.72253 0.04995
4.72353 0.04995
4.75253 0.04995
5.02953 0.04995
5.15553 0.04995
7.18108 0.04994
7.18143 0.04994
7.18258 0.04994
7.18401 0.04994
7.18501 0.04994
7.19001 0.04994
7.19101 0.04994
7.19601 0.04996
7.19701 0.04997
7.20201 0.05002
7.20301 0.05004
7.20801 0.05016
7.20901 0.05019
7.21401 0.05037
7.21601 0.05046
7.22901 0.05129
7.23101 0.05145
7.23701 0.05195
7.23801 0.05204
7.24201 0.05241
7.24301 0.05250
7.24551 0.05275
7.24644 0.05285
7.25135 0.05391
7.25235 0.05432
7.25735 0.05825
7.25835 0.05953
7.26335 0.06960
7.26435 0.07243
7.26885 0.08863
7.26985 0.09295
7.27485 0.11751
7.27585 0.12283
7.28085 0.14970
7.28185 0.15490
7.28685 0.17833
7.28785 0.18232
7.29285 0.19775
7.29385 0.19985
7.29885 0.20540
7.29985 0.20556
7.30485 0.20249
7.30585 0.20126
7.30908 0.19632
7.30990 0.19492
7.31461 0.18695
7.31561 0.18544
7.32061 0.18009
7.32161 0.17959
7.32361 0.17926
7.32661 0.18055
7.32761 0.18144
7.33261 0.18898
7.33361 0.19101
7.33861 0.20277
7.33961 0.20531
7.34461 0.21794
7.34561 0.22035
7.34961 0.22926
7.35061 0.23128
7.35561 0.24002
7.35661 0.24152
7.36068 0.24702
7.36168 0.24826
7.36668 0.25426
7.36768 0.25548
7.37268 0.26202
7.37368 0.26344
7.37868 0.27110
7.37968 0.27272
7.38468 0.28097
7.38568 0.28260
7.39068 0.29025
7.39168 0.29163
7.39668 0.29754
7.39768 0.29851
7.40268 0.30231
7.40368 0.30289
7.40868 0.30510
7.40968 0.30547
7.41468 0.30728
7.41568 0.30769
7.42068 0.31034
7.42168 0.31103
7.42668 0.31534
7.42768 0.31638
7.43268 0.32245
7.43368 0.32381
7.44068 0.33426
7.44168 0.33583
7.44668 0.34375
7.44768 0.34532
7.45268 0.35301
7.45368 0.35451
7.45868 0.36182
7.45968 0.36325
7.46568 0.37171
7.46668 0.37310
7.47168 0.38011
7.47268 0.38151
7.47768 0.38856
7.47868 0.38997
7.48468 0.39833
7.48568 0.39969
7.49068 0.40629
7.49168 0.40756
7.49668 0.41364
7.49768 0.41480
7.50268 0.42032
7.50368 0.42138
7.50868 0.42654
7.50968 0.42755
7.52068 0.43899
7.52268 0.44122
7.53268 0.45331
7.53468 0.45592
7.55568 0.48513
7.55868 0.48939
7.59468 0.53929
7.59668 0.54191
7.61568 0.56613
7.63668 0.59390
7.70113 0.68562
7.70147 0.68610
7.70339 0.68874
7.70369 0.68914
7.70503 0.69071
7.70525 0.69092
7.70657 0.69180
7.70689 0.69188
7.70717 0.69191
7.70807 0.69163
7.70824 0.69151
7.70927 0.69029
7.70951 0.68988
7.71044 0.68779
7.71074 0.68696
7.71201 0.68238
7.71226 0.68127
7.71336 0.67560
7.71356 0.67436
7.71506 0.66362
7.71543 0.66050
7.71781 0.63488
7.71833 0.62794
7.72102 0.58398
7.72150 0.57474
7.72417 0.51505
7.72465 0.50290
7.72746 0.42402
7.72795 0.40883
7.73070 0.31883
7.73113 0.30399
7.73341 0.22270
7.73383 0.20762
7.73512 0.16043
7.73536 0.15144
7.73661 0.10608
7.73688 0.09604
7.73861 0.03438
7.73911 0.01685
7.74173 -0.07031
7.74234 -0.08956
7.74655 -0.20241
7.74755 -0.22389
7.75255 -0.29584
7.75355 -0.30280
7.75629 -0.30942
7.75791 -0.30524
7.75862 -0.30156
7.76018 -0.28972
7.76028 -0.28877
7.76096 -0.28186
7.76126 -0.27856
7.76335 -0.25131
7.76390 -0.24302
7.76765 -0.17650
7.76865 -0.15645
7.77365 -0.04854
7.77465 -0.02632
7.77965 0.08200
7.78065 0.10252
7.78437 0.17398
7.78468 0.17943
7.78593 0.20106
7.78633 0.20780
7.78928 0.25320
7.79028 0.26712
7.79523 0.32484
7.79623 0.33425
7.80123 0.36997
7.80223 0.37486
7.80723 0.38803
7.80811 0.38839
7.81126 0.38489
7.81165 0.38390
7.81511 0.37006
7.81604 0.36488
7.82104 0.32659
7.82204 0.31702
7.82704 0.26142
7.82804 0.24908
7.83304 0.18411
7.83404 0.17088
7.83718 0.12988
7.83784 0.12162
7.84240 0.06829
7.84340 0.05789
7.84840 0.01502
7.84940 0.00849
7.85340 -0.01021
7.85440 -0.01300
7.85740 -0.01693
7.85908 -0.01629
7.85990 -0.01530
7.86337 -0.00612
7.86434 -0.00233
7.86934 0.02445
7.87034 0.03099
7.87534 0.06758
7.87634 0.07542
7.88134 0.11535
7.88234 0.12326
7.88678 0.15701
7.88778 0.16415
7.89278 0.19634
7.89378 0.20197
7.89878 0.22536
7.89978 0.22902
7.90478 0.24195
7.90578 0.24343
7.90962 0.24574
7.91050 0.24553
7.91117 0.24518
7.91557 0.23897
7.91657 0.23669
7.92157 0.22110
7.92257 0.21724
7.92757 0.19519
7.92857 0.19037
7.93357 0.16531
7.93457 0.16026
7.93845 0.14115
7.93925 0.13739
7.94407 0.11673
7.94507 0.11296
7.95007 0.09752
7.95107 0.09516
7.95607 0.08732
7.95707 0.08654
7.95980 0.08575
7.96066 0.08590
7.96166 0.08630
7.96666 0.09167
7.96766 0.09335
7.97266 0.10427
7.97366 0.10686
7.97866 0.12118
7.97966 0.12422
7.98460 0.13947
7.98560 0.14253
7.99060 0.15703
7.99160 0.15971
7.99660 0.17157
7.99760 0.17358
8.00260 0.18158
8.00360 0.18275
8.00860 0.18628
8.00960 0.18653
8.01060 0.18663
8.01432 0.18572
8.01532 0.18515
8.02032 0.18042
8.02132 0.17914
8.02632 0.17141
8.02732 0.16966
8.03232 0.16025
8.03332 0.15830
8.03832 0.14864
8.03932 0.14677
8.04366 0.13923
8.04451 0.13788
8.04858 0.13219
8.04937 0.13124
8.05389 0.12694
8.05484 0.12629
8.05984 0.12433
8.06084 0.12423
8.06184 0.12423
8.06584 0.12514
8.06684 0.12558
8.07084 0.12811
8.07184 0.12891
8.07684 0.13373
8.07784 0.13482
8.08284 0.14065
8.08384 0.14185
8.08884 0.14782
8.08984 0.14897
8.09484 0.15429
8.09584 0.15524
8.10084 0.15929
8.10184 0.15994
8.10684 0.16234
8.10784 0.16264
8.11184 0.16323
8.11284 0.16323
8.11384 0.16317
8.11884 0.16207
8.11984 0.16170
8.12484 0.15922
8.12584 0.15861
8.13084 0.15522
8.13184 0.15449
8.13684 0.15073
8.13784 0.14998
8.14284 0.14639
8.14384 0.14573
8.14884 0.14276
8.14984 0.14226
8.15484 0.14025
8.15584 0.13996
8.16084 0.13907
8.16184 0.13900
8.16284 0.13898
8.16684 0.13923
8.16784 0.13937
8.17284 0.14056
8.17384 0.14088
8.17884 0.14277
8.17984 0.14320
8.18384 0.14500
8.18484 0.14547
8.18984 0.14780
8.19084 0.14825
8.19584 0.15037
8.19684 0.15075
8.20184 0.15239
8.20284 0.15266
8.20784 0.15366
8.20884 0.15380
8.21484 0.15409
8.21584 0.15406
8.21684 0.15401
8.22184 0.15344
8.22284 0.15327
8.22784 0.15221
8.22884 0.15196
8.23384 0.15060
8.23484 0.15031
8.23984 0.14885
8.24084 0.14856
8.24584 0.14721
8.24684 0.14697
8.25184 0.14589
8.25284 0.14571
8.26184 0.14474
8.26384 0.14469
8.26484 0.14468
8.26884 0.14479
8.26984 0.14486
8.27484 0.14533
8.27584 0.14546
8.28084 0.14620
8.28184 0.14637
8.28684 0.14726
8.28784 0.14744
8.29284 0.14834
8.29384 0.14851
8.29884 0.14930
8.29984 0.14944
8.30384 0.14992
8.30484 0.15002
8.31384 0.15053
8.31584 0.15055
8.32284 0.15033
8.32384 0.15027
8.32884 0.14988
8.32984 0.14978
8.33484 0.14926
8.33584 0.14915
8.34084 0.14858
8.34184 0.14847
8.34684 0.14794
8.34784 0.14784
8.35284 0.14741
8.35384 0.14734
8.36184 0.14695
8.36384 0.14691
8.36584 0.14689
8.37384 0.14703
8.37584 0.14711
8.38384 0.14757
8.38484 0.14764
8.38984 0.14799
8.39084 0.14806
8.39584 0.14840
8.39684 0.14846
8.40184 0.14875
8.40284 0.14880
8.40884 0.14904
8.41084 0.14909
8.41684 0.14917
8.42084 0.14915
8.42284 0.14912
8.42884 0.14896
8.42984 0.14893
8.43484 0.14874
8.43584 0.14869
8.44084 0.14848
8.44184 0.14843
8.44584 0.14826
8.44684 0.14822
8.45184 0.14803
8.45284 0.14800
8.45884 0.14784
8.46084 0.14780
8.46884 0.14775
8.47084 0.14775
8.47284 0.14777
8.48084 0.14790
8.48184 0.14792
8.48684 0.14804
8.48784 0.14807
8.49284 0.14821
8.49384 0.14823
8.49884 0.14836
8.49984 0.14839
8.50484 0.14849
8.50584 0.14851
8.51384 0.14861
8.51584 0.14862
8.51984 0.14863
8.52584 0.14860
8.52784 0.14858
8.53384 0.14850
8.53484 0.14849
8.53984 0.14841
8.54084 0.14839
8.54584 0.14830
8.54684 0.14829
8.55184 0.14821
8.55284 0.14820
8.55784 0.14814
8.55884 0.14813
8.56884 0.14808
8.57084 0.14808
8.58084 0.14812
8.58284 0.14814
8.58884 0.14820
8.58984 0.14821
8.59484 0.14826
8.59584 0.14827
8.60084 0.14832
8.60184 0.14833
8.60684 0.14837
8.60784 0.14838
8.61684 0.14842
8.61884 0.14842
8.62084 0.14842
8.62884 0.14840
8.63084 0.14839
8.63884 0.14835
8.63984 0.14834
8.64784 0.14829
8.64884 0.14828
8.65384 0.14825
8.65484 0.14825
8.65984 0.14823
8.66184 0.14822
8.67184 0.14820
8.67384 0.14820
8.68384 0.14823
8.68584 0.14823
8.69584 0.14827
8.69684 0.14828
8.70184 0.14829
8.70284 0.14830
8.70784 0.14831
8.70884 0.14832
8.71884 0.14833
8.72084 0.14834
8.72284 0.14834
8.73084 0.14833
8.73284 0.14833
8.74384 0.14830
8.74584 0.14829
8.75184 0.14828
8.75284 0.14828
8.75784 0.14827
8.75884 0.14826
8.76684 0.14825
8.76884 0.14825
8.77284 0.14825
8.77884 0.14825
8.78084 0.14825
8.79284 0.14827
8.79584 0.14827
8.80284 0.14829
8.80384 0.14829
8.81084 0.14830
8.81284 0.14830
8.82284 0.14830
8.82484 0.14830
8.83484 0.14830
8.83784 0.14829
8.85084 0.14828
8.85184 0.14828
8.85884 0.14827
8.86084 0.14827
8.87084 0.14827
8.87284 0.14827
8.87484 0.14827
8.88284 0.14827
8.88484 0.14827
8.90384 0.14828
8.90584 0.14828
8.91584 0.14829
8.91784 0.14829
8.92384 0.14829
8.92784 0.14829
8.92984 0.14829
8.95084 0.14828
8.95384 0.14828
8.96384 0.14827
8.96584 0.14827
8.97584 0.14827
8.97884 0.14827
8.99384 0.14827
9.00384 0.14828
9.01884 0.14828
9.02184 0.14828
9.02484 0.14828
9.03384 0.14828
9.03684 0.14828
9.07084 0.14827
9.07384 0.14827
9.07984 0.14827
9.09984 0.14827
9.11384 0.14827
9.19584 0.14827
9.21484 0.14827
9.24484 0.14827
9.40584 0.14827
9.46084 0.14827
9.72084 0.14826
10.74484 0.14824
15.86484 0.14815
16.46684 0.14814
16.46884 0.14814
16.47184 0.14814
16.47284 0.14814
16.47784 0.14815
16.47884 0.14815
16.48384 0.14818
16.48484 0.14819
16.48984 0.14828
16.49084 0.14830
16.49684 0.14851
16.49784 0.14855
16.50384 0.14891
16.50484 0.14899
16.50984 0.14943
16.51084 0.14953
16.51784 0.15038
16.51984 0.15067
16.52484 0.15147
16.52584 0.15165
16.52855 0.15215
16.52903 0.15224
16.53324 0.15331
16.53424 0.15369
16.53924 0.15721
16.54024 0.15836
16.54424 0.16544
16.54524 0.16802
16.55024 0.18786
16.55124 0.19348
16.55724 0.24204
16.55824 0.25290
16.56324 0.32030
16.56424 0.33643
16.56924 0.42993
16.57024 0.45102
16.57524 0.56624
16.57624 0.59086
16.58124 0.71833
16.58224 0.74420
16.58724 0.87160
16.58824 0.89620
16.59324 1.01113
16.59424 1.03211
16.59924 1.12458
16.60024 1.14034
16.60524 1.20422
16.60624 1.21394
16.61124 1.24751
16.61224 1.25130
16.61624 1.25748
16.61824 1.25562
16.61924 1.25358
16.62424 1.23400
16.62524 1.22853
16.63024 1.19609
16.63124 1.18894
16.63624 1.15263
16.63724 1.14560
16.64224 1.11409
16.64424 1.10394
16.64924 1.08713
16.65024 1.08546
16.65224 1.08397
16.65524 1.08661
16.65624 1.08883
16.66024 1.10454
16.66124 1.11016
16.66624 1.14807
16.66724 1.15752
16.67224 1.21295
16.67324 1.22551
16.67824 1.29410
16.67924 1.30876
16.68724 1.43170
16.68924 1.46281
16.69524 1.55308
16.69624 1.56739
16.70124 1.63445
16.70224 1.64684
16.70724 1.70294
16.70824 1.71293
16.71324 1.75661
16.71424 1.76411
16.71924 1.79570
16.72024 1.80092
16.72524 1.82231
16.72624 1.82577
16.73124 1.84001
16.73224 1.84240
16.73724 1.85322
16.73824 1.85531
16.74724 1.87758
16.74924 1.88416
16.75924 1.93146
16.76124 1.94420
16.76924 2.00650
16.77124 2.02474
16.77824 2.09552
16.77924 2.10636
16.78424 2.16250
16.78524 2.17402
16.79224 2.25570
16.79424 2.27898
16.80124 2.35830
16.80224 2.36923
16.80724 2.42187
16.80824 2.43197
16.81324 2.48008
16.81424 2.48922
16.81924 2.53259
16.82024 2.54082
16.82524 2.57994
16.82624 2.58740
16.83124 2.62329
16.83224 2.63023
16.83724 2.66427
16.83824 2.67100
16.84624 2.72530
16.84824 2.73929
16.85824 2.81428
16.86024 2.83054
16.87124 2.92840
16.87424 2.95748
16.88024 3.01822
16.88124 3.02863
16.88624 3.08160
16.88724 3.09235
16.89224 3.14653
16.89324 3.15742
16.90324 3.26593
16.90524 3.28733
16.91524 3.39160
16.91724 3.41183
16.92824 3.51956
16.92924 3.52911
16.93424 3.57639
16.93524 3.58578
16.94024 3.63260
16.94124 3.64196
16.94924 3.71729
16.95124 3.73635
16.96124 3.83408
16.96324 3.85420
16.97524 3.97934
16.98124 4.04460
16.98624 4.10008
16.98724 4.11128
16.98952 4.13689
16.98990 4.14116
16.99312 4.17585
16.99400 4.18428
16.99900 4.21530
17.00000 4.21708
17.00500 4.19232
17.00600 4.17881
17.01100 4.05727
17.01200 4.02120
17.01700 3.77645
17.01800 3.71433
17.02300 3.33976
17.02400 3.25281
17.02900 2.76734
17.03000 2.66172
17.03500 2.10648
17.03600 1.99226
17.04100 1.42412
17.04200 1.31359
17.04700 0.79561
17.04800 0.70128
17.05300 0.29253
17.05400 0.22516
17.05900 -0.02848
17.06000 -0.06155
17.06500 -0.13425
17.06600 -0.13017
17.07100 -0.01970
17.07200 0.01957
17.07600 0.22807
17.07700 0.29194
17.08200 0.66843
17.08300 0.75307
17.08800 1.20528
17.08900 1.29916
17.09400 1.76714
17.09500 1.85815
17.10000 2.28345
17.10100 2.36062
17.10600 2.69395
17.10800 2.79930
17.11800 3.04902
17.12000 3.04223
17.12500 2.94833
17.12600 2.91739
17.13100 2.71121
17.13200 2.66108
17.13700 2.37829
17.13800 2.31696
17.14300 1.99983
17.14400 1.93599
17.14900 1.62738
17.15000 1.56926
17.15500 1.30705
17.15600 1.26140
17.16100 1.07404
17.16200 1.04538
17.16700 0.94915
17.16800 0.93943
17.17100 0.92911
17.17300 0.93748
17.17400 0.94605
17.17900 1.02926
17.18000 1.05321
17.18500 1.20253
17.18600 1.23729
17.19100 1.42719
17.19200 1.46727
17.19800 1.70942
17.19900 1.74866
17.20400 1.93190
17.20500 1.96512
17.21000 2.10861
17.21100 2.13224
17.22100 2.26219
17.22300 2.26444
17.23100 2.20153
17.23200 2.18656
17.23700 2.09352
17.23800 2.07190
17.24300 1.95411
17.24400 1.92929
17.24900 1.80431
17.25000 1.77979
17.25500 1.66425
17.25600 1.64309
17.26100 1.55065
17.26200 1.53518
17.26700 1.47509
17.26800 1.46668
17.27300 1.44309
17.27400 1.44203
17.27900 1.45402
17.28000 1.45965
17.28500 1.50184
17.28600 1.51274
17.29100 1.57651
17.29200 1.59071
17.29700 1.66561
17.29800 1.68094
17.30300 1.75624
17.30400 1.77065
17.30900 1.83673
17.31000 1.84847
17.31500 1.89793
17.31600 1.90580
17.32000 1.92999
17.32100 1.93416
17.32700 1.94354
17.33100 1.93559
17.33300 1.92778
17.33800 1.89881
17.33900 1.89165
17.34400 1.85085
17.34500 1.84195
17.35000 1.79581
17.35100 1.78651
17.35600 1.74148
17.35700 1.73299
17.36200 1.69469
17.36300 1.68802
17.36800 1.66058
17.36900 1.65637
17.37400 1.64210
17.37500 1.64062
17.37800 1.63888
17.38000 1.63990
17.38100 1.64104
17.38600 1.65247
17.38700 1.65580
17.39200 1.67660
17.39300 1.68145
17.39800 1.70795
17.39900 1.71353
17.40400 1.74172
17.40500 1.74726
17.41000 1.77336
17.41100 1.77814
17.41600 1.79907
17.41700 1.80257
17.42200 1.81621
17.42300 1.81813
17.43000 1.82382
17.43200 1.82303
17.43900 1.81288
17.44000 1.81062
17.44400 1.80001
17.44500 1.79703
17.45000 1.78085
17.45100 1.77745
17.45600 1.76037
17.45700 1.75703
17.46200 1.74133
17.46300 1.73847
17.46800 1.72601
17.46900 1.72393
17.47400 1.71593
17.47500 1.71483
17.48200 1.71177
17.48400 1.71236
17.49100 1.71882
17.49200 1.72023
17.49700 1.72860
17.49800 1.73049
17.50300 1.74055
17.50400 1.74263
17.50900 1.75290
17.51000 1.75488
17.51500 1.76404
17.51600 1.76568
17.52100 1.77268
17.52200 1.77381
17.52700 1.77800
17.52800 1.77853
17.53200 1.77964
17.53600 1.77919
17.53800 1.77841
17.54400 1.77421
17.54500 1.77327
17.55000 1.76789
17.55100 1.76671
17.55600 1.76051
17.55700 1.75925
17.56200 1.75311
17.56300 1.75194
17.56700 1.74761
17.56800 1.74664
17.57300 1.74248
17.57400 1.74182
17.57900 1.73939
17.58000 1.73909
17.58400 1.73850
17.58800 1.73885
17.59000 1.73936
17.59600 1.74200
17.59700 1.74257
17.60200 1.74588
17.60300 1.74660
17.60800 1.75037
17.60900 1.75114
17.61400 1.75484
17.61500 1.75554
17.62000 1.75871
17.62100 1.75927
17.62600 1.76156
17.62700 1.76192
17.63200 1.76314
17.63300 1.76327
17.63700 1.76343
17.64300 1.76264
17.64400 1.76241
17.64900 1.76085
17.65000 1.76047
17.65500 1.75838
17.65600 1.75793
17.66200 1.75516
17.66300 1.75471
17.66800 1.75256
17.66900 1.75217
17.67400 1.75043
17.67500 1.75014
17.68000 1.74900
17.68100 1.74883
17.68700 1.74833
17.68900 1.74834
17.69600 1.74901
17.69700 1.74917
17.70200 1.75021
17.70300 1.75045
17.70800 1.75176
17.70900 1.75204
17.71500 1.75371
17.71600 1.75398
17.72100 1.75524
17.72200 1.75547
17.72700 1.75644
17.72800 1.75661
17.73300 1.75721
17.73400 1.75729
17.74000 1.75748
17.74200 1.75744
17.74400 1.75735
17.75100 1.75670
17.75200 1.75657
17.75700 1.75583
17.75800 1.75567
17.76500 1.75450
17.76600 1.75433
17.77100 1.75353
17.77200 1.75339
17.77700 1.75274
17.77800 1.75263
17.78300 1.75220
17.78400 1.75214
17.79000 1.75194
17.79200 1.75194
17.80100 1.75229
17.80200 1.75236
17.80700 1.75278
17.80800 1.75287
17.81300 1.75337
17.81500 1.75358
17.82100 1.75418
17.82200 1.75427
17.82600 1.75461
17.82700 1.75469
17.83200 1.75501
17.83300 1.75506
17.83800 1.75524
17.83900 1.75526
17.84200 1.75530
17.84800 1.75523
17.85000 1.75518
17.85600 1.75493
17.85700 1.75488
17.86200 1.75459
17.86300 1.75453
17.87000 1.75410
17.87100 1.75404
17.87600 1.75376
17.87700 1.75371
17.88200 1.75349
17.88300 1.75345
17.88800 1.75332
17.88900 1.75330
17.89500 1.75326
17.89700 1.75327
17.89900 1.75329
17.90600 1.75343
17.90700 1.75346
17.91200 1.75363
17.91300 1.75366
17.92100 1.75396
17.92200 1.75400
17.92700 1.75417
17.92800 1.75420
17.93300 1.75434
17.93400 1.75436
17.93900 1.75445
17.94000 1.75446
17.94500 1.75449
17.94700 1.75449
17.94900 1.75449
17.95800 1.75438
17.95900 1.75436
17.96300 1.75428
17.96500 1.75424
17.97300 1.75406
17.97400 1.75404
17.97900 1.75393
17.98000 1.75391
17.98500 1.75383
17.98600 1.75382
17.99100 1.75377
17.99200 1.75376
17.99800 1.75374
18.00000 1.75375
18.00200 1.75375
18.01000 1.75382
18.01100 1.75383
18.02000 1.75394
18.02200 1.75397
18.02700 1.75404
18.02800 1.75405
18.03300 1.75411
18.03400 1.75412
18.03900 1.75416
18.04000 1.75417
18.04500 1.75419
18.04700 1.75420
18.04900 1.75420
18.05700 1.75418
18.05900 1.75417
18.06900 1.75410
18.07100 1.75408
18.07800 1.75402
18.07900 1.75402
18.08400 1.75398
18.08500 1.75397
18.09000 1.75395
18.09100 1.75394
18.09600 1.75393
18.09800 1.75392
18.10000 1.75392
18.10800 1.75393
18.11000 1.75394
18.11800 1.75397
18.12000 1.75398
18.12800 1.75402
18.12900 1.75402
18.13400 1.75405
18.13500 1.75405
18.14000 1.75407
18.14100 1.75407
18.14600 1.75408
18.14700 1.75408
18.15300 1.75409
18.15700 1.75409
18.15900 1.75408
18.16900 1.75406
18.17100 1.75406
18.18000 1.75403
18.18100 1.75402
18.18600 1.75401
18.18700 1.75401
18.19200 1.75400
18.19300 1.75400
18.20000 1.75399
18.20200 1.75399
18.20400 1.75399
18.21200 1.75399
18.21400 1.75399
18.22400 1.75401
18.22700 1.75401
18.23400 1.75403
18.23500 1.75403
18.24100 1.75404
18.24200 1.75404
18.24900 1.75404
18.25100 1.75405
18.25500 1.75405
18.26100 1.75405
18.26300 1.75404
18.27300 1.75404
18.27600 1.75403
18.28500 1.75402
18.28600 1.75402
18.29200 1.75402
18.29400 1.75401
18.30400 1.75401
18.30600 1.75401
18.31600 1.75401
18.31800 1.75401
18.33100 1.75402
18.33400 1.75402
18.34400 1.75403
18.34600 1.75403
18.35600 1.75403
18.35800 1.75403
18.36900 1.75403
18.37200 1.75403
18.38700 1.75402
18.38900 1.75402
18.39900 1.75402
18.40100 1.75402
18.41000 1.75402
18.41300 1.75402
18.41600 1.75402
18.43100 1.75402
18.44100 1.75402
18.45600 1.75402
18.45900 1.75402
18.47400 1.75402
18.47700 1.75402
18.51100 1.75402
18.51400 1.75402
18.57000 1.75402
18.58700 1.75402
18.70100 1.75402
18.73800 1.75402
18.92800 1.75402
18.98700 1.75402
22.00000 1.75399
23.02400 1.75399
28.14400 1.75396


==> figures/data/stability/chassis_nyq.csv <==
f_Hz,ReT_0m,ImT_0m,absT_0m,ReT_80m,ImT_80m,absT_80m,ReT_100m,ImT_100m,absT_100m,ReT_120m,ImT_120m,absT_120m,ReT_140m,ImT_140m,absT_140m,ReT_160m,ImT_160m,absT_160m,ReT_180m,ImT_180m,absT_180m,ReT_200m,ImT_200m,absT_200m,ReT_1000m,ImT_1000m,absT_1000m
1.0,-0.0060880752461741445,-0.010453117766963888,0.012096790121891611,-0.021072592180942217,-0.03190986550715962,0.0382399484558926,-0.05190450019510361,-0.06422245566808532,0.08257482033006609,-0.0850429584902021,0.311891563123851,0.32327797935616553,0.021954991047465993,0.056449020500506056,0.06056825527750378,0.013661284084567396,0.029699545791570324,0.03269088103836966,0.00979587989619883,0.020107208905068893,0.02236647296497224,0.007619193668009677,0.015191176145555926,0.01699482111809201,0.0007647423539331379,0.0014066627140638403,0.0016011030132495054
1.0115794542598986,-0.0061470923417801865,-0.010511814427109968,0.012177232313147756,-0.021292626397689973,-0.03207375119381587,0.038498070790033215,-0.05248479057661422,-0.0644689790588391,0.08313183808120742,-0.08587097939006884,0.3114997612630603,0.3231190591227221,0.02208813024899636,0.056786336206430366,0.060930890996655974,0.01376748585203227,0.029877627312951374,0.03289705580348379,0.009877159388524032,0.02022694763790969,0.02250972430602047,0.00768433112694286,0.015281151131396985,0.017104459207151167,0.0007717770782607659,0.001414805417342004,0.001611618511766667
1.0232929922807543,-0.006206183791577266,-0.010570456574747932,0.012257702454108933,-0.021513398511045546,-0.03223703545359857,0.038756325552503405,-0.05306778422771556,-0.06471182156827852,0.08368876611304588,-0.08669365037241585,0.31107806410832406,0.3229324247954628,0.02221904423237908,0.05712361288835413,0.0612926837071029,0.013873019546677598,0.03005579657238991,0.033103044859096924,0.009958122163724202,0.020346740423344594,0.02265290363027707,0.00774928342203838,0.01537115922491514,0.017214061969005826,0.000778809110829262,0.0014229470834565916,0.0016221350231803411
1.0351421666793441,-0.006265131400428496,-0.010629735257938375,0.01233868482126411,-0.021734352714934485,-0.03240193123058381,0.03901624322520894,-0.05365275823864898,-0.06495580921569555,0.08424889089762995,-0.08752759367291978,0.3106351850779586,0.3227309992278234,0.022346067703153054,0.05746407713123047,0.061656037030755596,0.013977101462043149,0.030235853394784427,0.03331015154260253,0.010038262139875452,0.020467831350728587,0.022796903890456813,0.007813678036050457,0.01546215038572146,0.017324308326791105,0.0007858066324239074,0.0014311783368725279,0.0016327165998710912
1.0471285480508998,-0.006324155946350761,-0.010688957883711993,0.01241969279304172,-0.021956067168368586,-0.03256620389272149,0.03927628446638278,-0.05424048256354811,-0.06519596914564564,0.08480886947464013,-0.08835518573363982,0.3101628396170408,0.3225021332105141,0.022470803857111227,0.05780447428390978,0.06201849944350437,0.01408049476370648,0.030415995536790526,0.03351705710954986,0.010118075559811398,0.020588976186755367,0.022940823730913242,0.00787788175346681,0.015553174828904899,0.017434513706441203,0.0007928013997762749,0.0014394085300208621,0.001643298809037492
1.0592537251772893,-0.006383014356767108,-0.01074888451896542,0.012501255564172324,-0.02217792360882936,-0.032732289846240055,0.039538122036552784,-0.05483015955606502,-0.065437620865832,0.08537229422666302,-0.08919462685225633,0.3096702383575955,0.32225973683313786,0.022591398186756397,0.05814833902794707,0.06238269474575183,0.014182326149255868,0.030598198104935737,0.0337251849850043,0.010196998424570482,0.020711540973964437,0.023085638531062998,0.007941479416500993,0.015645275936007952,0.017545419756635587,0.0007997579546834334,0.0014477372766997815,0.0016539516342461555
1.0715193052376069,-0.006441952415209209,-0.010808753526857093,0.012582841639477364,-0.022400563665524332,-0.032897730347231535,0.03980007430310109,-0.055422634670694665,-0.0656752929260535,0.08593551381567588,-0.09002672033533286,0.30914861778784924,0.32199018347532576,0.022709641228202543,0.05849210551932787,0.0627459497720599,0.014283447566340323,0.030780482955975155,0.033933096018245526,0.010275584485272332,0.020834159293748017,0.02323036439643675,0.008004880208924432,0.015737410382179417,0.017656279129430373,0.0008067116910308115,0.0014560649377845728,0.0016646047144867105
1.083926914021204,-0.006500705141632958,-0.010869396648848345,0.012665028655650518,-0.022623317193915676,-0.033065193348504184,0.040063967502364094,-0.056017062657640296,-0.06591481352694592,0.08650245054957723,-0.09087120313974767,0.3086077377677119,0.3217084260167429,0.02282349964567154,0.05883962952555944,0.06311112531702359,0.01438290254785572,0.030965007684580027,0.03414234301578049,0.010353216460531181,0.02095832409688342,0.023376065537823468,0.008067629950195812,0.015830718740755718,0.01776790108206962,0.000813623879538579,0.0014645004709833895,0.0016753344283652676
1.0964781961431855,-0.006559540363208154,-0.010929980547120572,0.01274723674123106,-0.02284687878577258,-0.0332319878674051,0.040327966572481,-0.05661433737444084,-0.06615019713041015,0.08706912068431111,-0.09170734893909559,0.30803830221381007,0.32139980317387196,0.022934940861232385,0.05918702083917832,0.06347530975210405,0.014481625346349794,0.031149610999994165,0.034351357151108285,0.010430500950235195,0.02108254180852707,0.023521669141052665,0.008130176590345487,0.015924060368943133,0.017879470630417085,0.0008205331831620456,0.0014729348909049372,0.0016860640253309417
1.1091748152624017,-0.006618174297068895,-0.01099141111686858,0.012830095454298288,-0.023070537443382035,-0.03340102086692906,0.04059406228599847,-0.057213594121863214,-0.06638779417148956,0.08763980013268723,-0.09255638664512424,0.307450668875657,0.3210803614375856,0.023041763643957516,0.059538468542445114,0.06384161736832589,0.014578583078958226,0.031336639767184864,0.034561829761868786,0.010506772249326743,0.02120843694674289,0.023668334559558503,0.008192030717008946,0.01601867657414651,0.017991869454159797,0.0008273979865662675,0.0014814868314075016,0.001696876736774876
1.1220184543019642,-0.006676893717668106,-0.011052780838249985,0.012912973088155255,-0.023295029759482857,-0.03356936161235182,0.04086025514550823,-0.05781574701998437,-0.06662109116053014,0.08821014902435262,-0.0933961072258163,0.3068349588993235,0.32073435245961057,0.023146101302384717,0.05988974565700454,0.06420688156545956,0.014674785507530435,0.03152374272552401,0.03477205321974895,0.010582684922195242,0.021334384106128902,0.023814893771551958,0.00825367523988339,0.016113325845639917,0.018104210139446332,0.0008342598365735268,0.001490037628464265,0.0017076889673354157
1.135010815672316,-0.006735399262779443,-0.011115072057713723,0.012996554546387217,-0.023519615315639047,-0.03374016290321239,0.04112871135023504,-0.05841994097543283,-0.0668569726049504,0.08878482015227684,-0.09424918372208992,0.306202172990046,0.32037896213095257,0.023245596114761746,0.06024538601508514,0.06457448625298727,0.014769130357550347,0.03171346235243035,0.03498386636575969,0.01065752989383072,0.02146214372484067,0.023962607468796318,0.008314589456668024,0.016209353531959247,0.01821745151652598,0.0008410746318314613,0.0014987159013005824,0.0017185912513223282
1.1481536214968837,-0.0067939934391790064,-0.011177300773499984,0.013080152882626822,-0.023745061340814933,-0.033910247369284746,0.041397256125559174,-0.05902708130472429,-0.06708838487027591,0.0893590941754492,-0.09509197452377778,0.3055418029520229,0.3199973077543053,0.023342535808857916,0.060600814255489945,0.06494099372827772,0.014862695828597368,0.03190325103570292,0.035195413819707894,0.010732004613238586,0.021589954199351856,0.0241102062485721,0.00837528727873044,0.016305413940044644,0.01833062903332742,0.0008478864028017995,0.00150739299791365,0.0017294927008274065
1.1614486138403437,-0.006852364631611294,-0.011240527895699513,0.013164511704524262,-0.02397060978020521,-0.03408301982361603,0.0416682417859438,-0.059636352351763594,-0.06732275663772312,0.08993802356693076,-0.09594854615011003,0.30486553377286957,0.3196077552108779,0.023434417970758816,0.060960919581106374,0.06531007320316172,0.014954317511466251,0.032095852757378356,0.03540869069108681,0.010805361855055809,0.021719715927876707,0.024259058201141204,0.00843522078453117,0.016402959526475643,0.018444783298021822,0.0008546489750710191,0.0015162078086339637,0.0017404915942205953
1.1748975549395306,-0.0069108277619767,-0.01130369082611794,0.01324888548702006,-0.024197046787758126,-0.034255050025727304,0.04193930764228274,-0.060248620790407284,-0.06755248366416006,0.0905164866548791,-0.09679387694543294,0.3041621849180277,0.31919224512546684,0.023523672886713184,0.061320767431342266,0.06567800015568266,0.015045134736542388,0.03228851761659045,0.03562168509654738,0.010878336705530525,0.021849527051768326,0.024407786500722443,0.00849493079925218,0.01650053734039517,0.018558868009818343,0.0008614084495791294,0.0015250214076129992,0.0017514893121809943
1.1885022274370196,-0.006969062375189889,-0.011367930963555324,0.013334079825074065,-0.02442360875459432,-0.03443000031923501,0.04221300257716832,-0.06086314086831212,-0.06778554713409311,0.09109995782998127,-0.09765337401453936,0.3034441632712232,0.3187703588475507,0.023607665569446913,0.06168561218481493,0.06604874430490135,0.015133928408836827,0.03248419653998536,0.03583655694862713,0.010950149146171463,0.02198143165446161,0.024557872544322047,0.008553846360038357,0.016599709771490074,0.018674010068778595,0.0008681170026546228,0.001533983218322635,0.001762592308049004
1.2022644346174143,-0.007027392404439641,-0.011432105185680554,0.013419287350021243,-0.024651088750811623,-0.034604182010719325,0.04248676957867451,-0.061480710113850805,-0.06801378346997133,0.0916828907594187,-0.09850069049628865,0.3026995767390409,0.31832282322547995,0.023688956687771722,0.06205015008199403,0.0664182790664822,0.015221891490036082,0.032679931853489816,0.03605112933713965,0.011021566514840502,0.0221133838803923,0.02470782619095916,0.008612531010353265,0.01669891377780881,0.018789076926847403,0.0008748223816989043,0.0015429437789060841,0.0017736938023194223
1.2161860006463694,-0.007085492039508624,-0.011497437117645497,0.013505378843858934,-0.024878729944083456,-0.034781519830499326,0.04276336428942481,-0.06210068365951849,-0.06824573291027639,0.09227120337050107,-0.09936251921230045,0.3019415879189313,0.31787046534590235,0.02376479104498205,0.062420009660192524,0.06679088934420761,0.015307757799015378,0.032878886414521434,0.03626773525728231,0.01109178146650451,0.022247574907819992,0.024859247884434367,0.008670395009680766,0.016799824264913995,0.01890528616434806,0.000881475546404252,0.0015520632842919934,0.0017849088428701127
1.230268770812383,-0.0071436907495683296,-0.011562701371845204,0.013591481911106642,-0.025107320061111146,-0.034958061699215934,0.04304002321580765,-0.06272375882386154,-0.06847266555116985,0.09285890290476358,-0.10021124515226783,0.3011575578572772,0.3173927666307586,0.023837847278429008,0.06278950879440275,0.0671622317788211,0.015392766278790224,0.03307788974810975,0.03648402450253488,0.01116158809549716,0.022381811459647075,0.02501052844361216,0.008728020338343176,0.016900765509782683,0.01902141461204166,0.0008881254577923391,0.0015611814981853437,0.0017961220724257822
1.2445146117713866,-0.0072016609107687,-0.011629205351667006,0.013678535630137255,-0.02533612157884024,-0.035137998934974254,0.04331971867189382,-0.06334942301235771,-0.06870368546839202,0.09345237178872658,-0.10107479015021444,0.3003614348009587,0.3169118248339756,0.0239052625173416,0.06316465833640988,0.06753692056037507,0.015475611372046234,0.033280321175494815,0.03670251115227261,0.011230157278541111,0.022518434904280796,0.025163392915882817,0.008784802806573146,0.01700352727557923,0.019138774782146904,0.0008947222983985771,0.0015704696017479836,0.00180745754065375
1.2589254117941688,-0.007259733997196632,-0.011695639849729872,0.013765599485843032,-0.025565904428743513,-0.03531711179897828,0.043599470811939656,-0.06397824188540314,-0.06892949122177595,0.09404514976775805,-0.10192432910893019,0.2995398012450842,0.31640584917831416,0.023969820782611083,0.06353938941835915,0.06791028137188349,0.015557570239047488,0.033482792835201065,0.03692066369647068,0.01129830428714747,0.022655101427898294,0.025316107530055528,0.008841338483781653,0.01710631880659553,0.019256048641860105,0.0009013158031452234,0.0015797563693357567,0.001818790907019334
1.2735030810166634,-0.007317584155218176,-0.011763397416047898,0.013853683865188439,-0.02579596308229192,-0.0354998617459405,0.043882478226780416,-0.06460986678051382,-0.0691597537328262,0.09464410399903901,-0.10278895500159452,0.29870741731303196,0.31589822795979977,0.02402856416929834,0.06392010255988097,0.06828727119532446,0.015637305729800252,0.03368890460325669,0.037141185008755094,0.011365183824441192,0.022794305376986065,0.02547052730083607,0.008897013104737127,0.017211046829240396,0.019374647742453798,0.0009078558218844837,0.0015892241599657385,0.00183025561710608
1.2882495516931358,-0.007375541290144089,-0.011831083651010313,0.013941777134921639,-0.02602703706477607,-0.035681757739374965,0.044165535134793425,-0.06524469990451473,-0.0693845965257333,0.0952422863053433,-0.10363869245304794,0.2978500592433345,0.31536587698201485,0.02408436940336174,0.06430033460172069,0.06866287118560385,0.015716125385987257,0.03389504709540067,0.037361354562535636,0.011431626704087091,0.022933549596776383,0.025624788510530176,0.008952432435095452,0.01731580344174511,0.019493155089366648,0.0009143924187244179,0.001598690566910133,0.0018417179545598544
1.3031667784523013,-0.007433284931412081,-0.011900177440219846,0.014030963900611934,-0.02625846563634342,-0.03586753427863516,0.044452075686115006,-0.06588258834498002,-0.06961425862172668,0.09584706803281333,-0.10450374683363443,0.2969833215844879,0.31483348996195387,0.024134196224154005,0.06468688229968458,0.06904239399846457,0.015792668286085002,0.03410504440195706,0.03758407142997918,0.0114967770920243,0.023075483899874297,0.02578088130217919,0.009006976534649996,0.017422614209084347,0.019613085228344963,0.0009208755585428891,0.0016083492960575051,0.0018533211412084926
1.3182567385564092,-0.007491139813463853,-0.011969197998881366,0.014120158513320201,-0.026490945200153635,-0.03605242602873989,0.04473865889982962,-0.06652373888426087,-0.06983828675346136,0.09645099342049318,-0.10535305278837423,0.296092150199098,0.3142766729195076,0.024181001350866864,0.06507288142328438,0.06942046328755992,0.015868264477954936,0.03431506190600574,0.037806418650215105,0.011561475675894757,0.023217455284152318,0.02593680685196076,0.009061256444803814,0.017529452199290158,0.019732918252648217,0.0009273551866696201,0.001618006590462025,0.0018649217058690677
1.3335214321633262,-0.007548794478727767,-0.012039711563679603,0.014210522601884533,-0.026723872673050528,-0.036241442822505514,0.0450289634402387,-0.06716822626406284,-0.0700674875916623,0.09706195669194027,-0.10621786840651773,0.2951929929117463,0.313721434768201,0.024221674820273407,0.06546553075102389,0.06980275959883192,0.015941537092171033,0.03452915114825896,0.03803149857526493,0.01162486172877705,0.023362271223498474,0.02609469537920476,0.009114650959579529,0.017638463466801518,0.019854275498860586,0.0009337818323108224,0.0016278676499865646,0.0018766730126014326
1.348962882591656,-0.007606564872265329,-0.012110149945251208,0.014300893708172533,-0.02695788855044463,-0.03642954264151133,0.045319304188920266,-0.06781602976844554,-0.07029083101530306,0.09767197560393966,-0.10706609923190193,0.2942699447509567,0.31314206039506504,0.0242592406650158,0.065857558965729,0.07018353674878196,0.01601383080343324,0.034743248987119384,0.03825619070401494,0.011687780134819534,0.02350712065256096,0.02625240800105659,0.009167771965948406,0.017747500388519397,0.019975530352411813,0.0009402048724453607,0.00163772722023978,0.0018884214704573536
1.364583136588927,-0.007664152184363517,-0.012182167578239004,0.014392513179058814,-0.027192460300798166,-0.03662201232710004,0.045613612925274306,-0.06846748362588714,-0.07051968917881175,0.09828948507311117,-0.10792999654504139,0.29334032233742724,0.31256587923706314,0.02429053179510307,0.06625657194050161,0.07056885474623899,0.016083760592781573,0.034961637254080496,0.03848380742977263,0.01174937090717049,0.02365497062552632,0.026412219747851132,0.009220001395206822,0.01785883094663392,0.020098414576977586,0.0009465758500185024,0.0016478021211139835,0.0019003309370175484
1.3803842646028874,-0.007721859947176954,-0.012254108016785396,0.01448413906074019,-0.02742815969419307,-0.03681353139121677,0.04590795179162603,-0.06912230754512776,-0.07074245671134109,0.09890595827309492,-0.10877649783008887,0.29238735290098,0.311965848478037,0.02431862696567403,0.06665488598780363,0.07095258588341025,0.0161526779089099,0.03518002139079509,0.0387110179236582,0.011810477460609394,0.02380285007631439,0.026571846936241792,0.00927194755589562,0.0179701853799805,0.020221191212936585,0.0009529431239739353,0.0016578754746086088,0.001912237351072801
1.3963683610559403,-0.007779405629350374,-0.01232771458032698,0.014577095002776607,-0.02766453764984259,-0.03700966477895688,0.04620651393938218,-0.06978112697515325,-0.07097106745664948,0.09953038781125466,-0.10963878766661592,0.2914292339395728,0.31137061864538784,0.024340314401636892,0.0670605184252851,0.07134118051054758,0.01621919732507351,0.035402915971694586,0.03894135104446865,0.01187024614891704,0.023953887290187263,0.026733713919821815,0.009322999897826303,0.018083954831252615,0.02034570592124181,0.0009592596991517844,0.0016681758265856212,0.0019243154000374762
1.412537544622757,-0.00783707673199295,-0.012401241875306144,0.014670056978518928,-0.027902084398904636,-0.03720481232766088,0.04650510051747082,-0.07044337007326067,-0.07119334403738778,0.10015368501709866,-0.1104828962012847,0.29044831123894815,0.3107518171380189,0.024358715130509346,0.06746536859919651,0.07172811835699272,0.016284669265020216,0.03562579250714799,0.03917125916834249,0.011929513281890791,0.024104949526372432,0.026895387686586177,0.009373758747467688,0.018197746157253888,0.020470107920076423,0.0009655724680111423,0.0016784745693687437,0.0019363902166140787
1.4288939585111058,-0.007894610618334616,-0.012476522638968427,0.01476443341194688,-0.028140447173545566,-0.03740481760972982,0.04680817393943351,-0.07110998499100286,-0.07142177655633705,0.10078541626586651,-0.11134288219637811,0.2894636722296134,0.3101394121301735,0.024370584958001443,0.06787786898149707,0.07212025033695078,0.016347715557798934,0.03585340041249494,0.039404493717054574,0.011987437107123428,0.024259327704397076,0.02705944620768443,0.009423625420979716,0.018314074703028295,0.020596360074125623,0.0009718363430065227,0.0016890120617014208,0.0019486476393030052
1.4454397707459306,-0.007952275154342261,-0.012551721991166472,0.014858815735915874,-0.02838002188142974,-0.0376038001360115,0.04711126645145012,-0.07178007651303789,-0.07164362045261437,0.10141591460799354,-0.11218392886767177,0.2884567708381097,0.3095037035942164,0.024379074923766363,0.06828949802254913,0.0725106532470254,0.01640967788358613,0.03608097511292249,0.03963728413176649,0.012044841241821952,0.02441372598565135,0.027223302831272386,0.009473187892789961,0.018430422892265697,0.020722494464708002,0.0009780963040980388,0.0016995478792151929,0.00196090167367849
1.4621771744567214,-0.008009831193337247,-0.012628762476702441,0.014954699510144828,-0.028620564883566315,-0.03780788210193224,0.04741911727655881,-0.0724549467448748,-0.07187191513714934,0.10205533544741423,-0.11304090994703725,0.28744759033144146,0.3088759694586265,0.024380920456987417,0.06870910639830537,0.07290658807257129,0.016469192885893394,0.036313502613928524,0.039873610150130065,0.012100901315586,0.024571599087311054,0.027389693214001077,0.009521863646886798,0.01854943113076401,0.020850594298121607,0.0009843096135842935,0.0017103342625122107,0.0019733496154806553
1.4791083881682108,-0.008067523383672243,-0.012705719333622804,0.015050589268560042,-0.028862365031830116,-0.038010902566159584,0.04772698219167735,-0.07313334549166368,-0.07209335521502899,0.10269341794371922,-0.11387822168515284,0.2864166854556714,0.3082251889148352,0.024379290582123386,0.06912774836658805,0.07330071898366296,0.01652758588575754,0.036545980441251895,0.040109472467528884,0.012156422728668617,0.024729486885629533,0.02755587297083172,0.009570223980795527,0.01866845653932548,0.020978571367070688,0.0009905188963837401,0.0017211189014363947,0.0019857940368967985
1.496235656094437,-0.008125139635954761,-0.012784605167632471,0.015148069956136918,-0.029105300550050308,-0.03821926182292715,0.048039884412831545,-0.07381695968167731,-0.07232152092300691,0.10334092086517954,-0.11473149470185666,0.2853849385176441,0.30758393815224105,0.024370912140869703,0.06955469529317004,0.07370072588451027,0.01658351578013269,0.036783632630694695,0.04034908456383884,0.012210603905555612,0.024891008842870974,0.02772473929461287,0.009617706793412499,0.018790265276292812,0.02110863219437745,0.0009966842025237,0.0017321659707202647,0.001998443982122486
1.513561248436212,-0.008182897826827611,-0.01286340507507321,0.015245556958331147,-0.0293495405787575,-0.03842651885769113,0.04835279602778546,-0.07450415283058595,-0.07254255387607124,0.10398697472215454,-0.1155643973107048,0.2843320005832086,0.30691988609641474,0.024358960382958286,0.0699805745241367,0.0740988512843943,0.016638284036355755,0.0370212173058594,0.04058821290081783,0.012264226580546688,0.025052539580185215,0.027893386188050647,0.009664862434779502,0.018912088457352778,0.021238565292927582,0.0010028453636776716,0.001743211222043313,0.002011090298347526
1.531087461682034,-0.008240616458870831,-0.01294422185025257,0.015344726746696043,-0.029595097852042156,-0.03863935106048252,0.048671031088802316,-0.07519702719299987,-0.07277056522543256,0.10464295514698396,-0.1164132594479649,0.28327965351174644,0.3062668918917523,0.024340165064011227,0.070415080034628,0.0745032021568629,0.01669057910486028,0.037264197675295485,0.04083130979088347,0.012316517298009208,0.025217864047396565,0.028064876010150775,0.009711153402201378,0.019036818528119746,0.02137070331256439,0.0010089656504186808,0.0017545308010341871,0.002023954054691573
1.5488166189124855,-0.008298483116383707,-0.0130249503139536,0.015443903415712798,-0.029842009235762065,-0.03885103819899496,0.048989271114878545,-0.07589352902749678,-0.0729911528795363,0.10529737008554077,-0.11724107949112288,0.2822066428529919,0.3055913283956204,0.024317696199268275,0.07084841007887993,0.07490559097387219,0.01674167124214632,0.03750709124581819,0.04107390229455001,0.012368228763472015,0.02538319084130923,0.028236137484293093,0.009757104889976428,0.019161560051711202,0.021502708653779797,0.0010150816680208287,0.0017658484843225684,0.002036814096164954
1.5667510701081533,-0.00835635039132363,-0.01310778345887838,0.015544856997329382,-0.030090434511259992,-0.039068533290316274,0.049313127486836375,-0.07659620593864246,-0.07321894757051386,0.10596222462523416,-0.1180848305185745,0.28113564820587367,0.30492831926657327,0.024288297650599065,0.0712906826796578,0.07531455928102983,0.016790285603453872,0.037755601280500276,0.04132068632897649,0.01241862087164148,0.025552470959768092,0.028410401554771467,0.009802208108616293,0.01928933215514872,0.0216370427460935,0.0010211603348181243,0.0017774524109719564,0.002049903778882288
1.5848931924611178,-0.008414372092385977,-0.013190525813184964,0.015645818257202872,-0.03034026581096468,-0.039284838189394274,0.04963698460872581,-0.0773025563455828,-0.07343901417492738,0.10662539106867176,-0.11890689777109476,0.2800445102213564,0.3042429589040065,0.024255123064372407,0.0717316653147589,0.07572148178487023,0.016837654027686076,0.03800400371750132,0.04156694470027725,0.012468412031103679,0.025721746389206185,0.02858442820642058,0.00984695895700076,0.019417112442953747,0.02177123920044899,0.0010272346021264177,0.0017890543599165087,0.0020629896826067956
1.603245390690046,-0.008472438358770212,-0.013275460469783503,0.01574865271786591,-0.03059182238636719,-0.03950717963833954,0.04996675734821169,-0.07801560273741298,-0.07366649032299744,0.10729951568851612,-0.11974484248196128,0.2789568022228977,0.30357161396852406,0.02421494127078214,0.07218190103652833,0.07613534145188158,0.01688254536625284,0.03825824251520023,0.04181762138615083,0.012516900615637877,0.025895134568882643,0.028761620179716868,0.009890881399759872,0.0195480469889959,0.021907890723392505,0.0010332754572598842,0.001800954473209082,0.002076317698510376
1.6218100973589344,-0.00853066578052006,-0.013360301754925493,0.01585149588025058,-0.030844839292722376,-0.03972828330947585,0.05029652677583064,-0.07873236554425428,-0.07388591988412146,0.10797182290448232,-0.12056049211272311,0.2778494628109651,0.30287812110286844,0.024170878758318717,0.07263072530662003,0.07654706812488012,0.01692614599352825,0.03851235132657661,0.0420677503902443,0.012564765569410743,0.02606851045349823,0.028938565463381152,0.009934437973706097,0.019678986160641385,0.022044399609971888,0.0010393117759985796,0.0018128525224219334,0.0020896418917558312
1.6405897731995438,-0.00858898546105488,-0.013447422664882636,0.015956310587921362,-0.031099807557169172,-0.03995564736206199,0.05063251708353445,-0.07945637116304262,-0.07411293341048182,0.10865561107050893,-0.12139194227794528,0.2767469530234673,0.3022000656151239,0.024119739843439646,0.07308910677034935,0.07696609239530572,0.016967275281343855,0.03877251522830333,0.04232252789711309,0.012611348767794192,0.026246158166565843,0.029118841602085322,0.0099771893614052,0.019813203128112297,0.022183492190121376,0.0010453190296236066,0.0018250606504042715,0.002103220923095646
1.6595869074375653,-0.00864747337013957,-0.013534447512904568,0.016061135239043397,-0.03135629292998891,-0.040181723410750096,0.050968500101232085,-0.08018413232416112,-0.07433156707912447,0.10933744528301803,-0.12220051668913516,0.27562531432287635,0.30150005004091784,0.02406461342901166,0.07354594804841727,0.07738289277242265,0.017007067260395574,0.03903252508569001,0.04257673486030415,0.01265728462862072,0.02642378535870018,0.029298861528267207,0.01001956074740302,0.019947420858262104,0.02232243706380487,0.0010513216030213312,0.0018372666234471458,0.00211679610700044
1.6788040181225652,-0.00870610495094319,-0.013623838911566334,0.016168031732562455,-0.03161497039771623,-0.04041427833894423,0.05131101486918895,-0.08091970780043661,-0.07455792913020742,0.11003128603580471,-0.12302479304665255,0.2745098876912655,0.3008168514967918,0.024002349482815016,0.07401264357797992,0.07780735305931105,0.017044398476718264,0.039298807326721086,0.042835823521159284,0.012701963443257377,0.026605842948517682,0.029482380404489646,0.01006115341763628,0.020085039665108058,0.022464096386059652,0.0010572998601093317,0.001849794572478779,0.0021306390953324686
1.6982436524617495,-0.008764912193213703,-0.013713131439531788,0.016274939619937808,-0.03187522429620484,-0.04064549220039306,0.051653518371409905,-0.08165907338095857,-0.07477556261711381,0.11072302845453012,-0.12382564382767021,0.2733758242004538,0.3001118646881767,0.023935989265307732,0.07447766268077574,0.0782294945688667,0.017080343909809986,0.039564909714164334,0.043094317824596766,0.012745970148974382,0.026787871141273935,0.029665633236458024,0.010102351292048053,0.020222655053329857,0.022605602823944165,0.0010632732858279902,0.0018623202711170127,0.002144478228513592
1.7179083871575933,-0.008823918214551623,-0.0138048769566549,0.016384021497955786,-0.03213792563342673,-0.04088339754528399,0.05200286971759732,-0.08240684809579739,-0.07500103701452111,0.11142730440218587,-0.1246420781480614,0.2722493354595616,0.299425029520313,0.02386243820361591,0.07495282546827685,0.07865965930958103,0.01711384376227921,0.03983750009609448,0.043357929634912584,0.012788748259226476,0.026974487646958083,0.02985255543255489,0.010142800067044449,0.0203637944392229,0.02274995642112227,0.0010692275391375847,0.0018751798163040726,0.002158598358640252
1.737800828749381,-0.008883107706450089,-0.013896520666998934,0.01649311641784904,-0.03240226534163086,-0.04111990571665456,0.05235220573591921,-0.08315844206229625,-0.07521741805107898,0.11212932918955265,-0.12543456796705355,0.27110469049714014,0.29871656139329056,0.023784680234763645,0.07542616781572775,0.07908740611017838,0.01714590742709168,0.04010988297694913,0.043620922203948774,0.012830828384038354,0.02716106519654097,0.030039201381384852,0.01018283856320682,0.02050492589146947,0.02289415180824542,0.001075176802228697,0.0018880370109369818,0.0021727146408855856
1.7579236139586982,-0.008942554757185832,-0.013990703235850615,0.01660448923089499,-0.03266932240425448,-0.041363311540331106,0.05270871055087206,-0.08391906189942482,-0.07544171883190011,0.11284441452899192,-0.1262425043923842,0.26996896084160116,0.29802753183750513,0.023699685696072087,0.0759099350859391,0.0795235395769334,0.0171755450736789,0.04038896754367031,0.04388927030404618,0.012871711956836665,0.027352388184919394,0.0302296891832895,0.010222160616604765,0.020649703807950486,0.023041328846829783,0.001081112425420538,0.0019012398876612404,0.002187125324903172
1.7782794100389285,-0.009002193480568698,-0.014084780924525963,0.016715876918471373,-0.03293808246285334,-0.04160526081643387,0.053065195787193827,-0.08468352376812464,-0.07565654471221628,0.11355708676951039,-0.1270260083874462,0.2688155433012608,0.29731700780009135,0.023610371897420688,0.07639172987468323,0.07995715136484718,0.01720369414716475,0.04066781503542985,0.04415697308540436,0.012911870521760556,0.027543661942190274,0.03041989009770368,0.010261056191209778,0.020794468926635647,0.023188342159369223,0.001087042891429054,0.0019144403088572173,0.002201532181001167
1.7988709151287938,-0.009062152195395143,-0.01418148269544853,0.016829648060901665,-0.0332098443215958,-0.041854306930536336,0.05342917525566131,-0.08545764859575156,-0.07587933367886185,0.11428334516920223,-0.12782480533532686,0.2676723574712719,0.29662715960148117,0.02351378318501057,0.0768842221359871,0.08039951251797174,0.01722944092732048,0.040953575777509375,0.0444302712531921,0.012950868026004089,0.027739837358179316,0.030614107193991724,0.010299270917297385,0.020943002440969288,0.023338473229205316,0.0010929656324721862,0.0019279982053935197,0.0022162470425848195
1.8197008586099896,-0.009122311195873162,-0.014278076365733952,0.016943436081860237,-0.03348337655591742,-0.042101833626373056,0.053793130605014595,-0.0862356308632167,-0.07609224885075043,0.11500701876642792,-0.12859871259586397,0.2665119389398058,0.29591593819659057,0.023412761310832687,0.07737458156757639,0.08083924334724785,0.017253644716985112,0.041239067845109514,0.044702896693094664,0.0129891123118537,0.027935952513984192,0.03080802625150675,0.010337042218387795,0.021091517926086656,0.02348843481910122,0.0010988830408210598,0.0019415535364908075,0.002230958106389293
1.8407720014689621,-0.009182856258063298,-0.014377378626630993,0.01705971468781814,-0.03376020953422552,-0.04235664882110715,0.054164909740065194,-0.08702393188581947,-0.07631313322234697,0.11574480127884545,-0.129387743983238,0.2653630425669637,0.29522657850110334,0.02330443338442565,0.07787590186555828,0.08128808465416808,0.017275473889306028,0.04153168240616294,0.04498135882325564,0.013026234334813406,0.02813712453674085,0.031006137426992344,0.010374171102751257,0.021243923131392235,0.02364165172067428,0.0011047990157757063,0.0019554780875844077,0.0022459909653161432
1.862087136662874,-0.00924361064822317,-0.014476569408718373,0.017176012332942282,-0.034038883085776545,-0.042609877984528914,0.05453665981322661,-0.08781609727381157,-0.07652372695718032,0.11647981682600905,-0.1301514588072974,0.26419735476211026,0.2945159494712705,0.023191557036145508,0.07837492040841033,0.08173418175271252,0.017295703573278254,0.04182399456597218,0.04525911934129056,0.013062573698479959,0.028338224477012845,0.031203938824093832,0.010410838839937535,0.02139630469020482,0.02379469310050526,0.0011107094735358556,0.001969399958271792,0.00226102006409568
1.8836490894898072,-0.009304820797656536,-0.014578552509901654,0.0172949091746809,-0.034321170797405806,-0.04287057923841438,0.05491656698248596,-0.08861925416412621,-0.07674225708360384,0.11722945973982794,-0.13093011530378046,0.2630444520519957,0.2938283152604526,0.023071350559527304,0.07888515363044857,0.082189748022123,0.017313590065278477,0.04212363596366956,0.04554295892614208,0.013097832767619872,0.028544535387313094,0.03140610965538563,0.010446905333849699,0.02155269662478463,0.023951128634250623,0.0011166251608282468,0.0019837027396266906,0.0022763849210968574
1.9054607179632541,-0.009366249765380013,-0.014680420584397834,0.01741382735650876,-0.034605372151376185,-0.04312962383934312,0.055296439616475096,-0.08942627262243794,-0.07695006120737989,0.11797614231259686,-0.13168305859690874,0.2618751845773687,0.29311949818950606,0.022946479255336046,0.07939290734405641,0.0826424506337844,0.017329818444966637,0.04242293900509837,0.04582606639420192,0.01313227846405006,0.028750761560768633,0.031607958301376006,0.01048249215244138,0.021709058891500845,0.024107382265203477,0.0011225351369824983,0.001998002720442406,0.0022917460602465472
1.927524913190943,-0.00942820781343065,-0.014785163868410656,0.017535454747139887,-0.034893515549274744,-0.04339631551789593,0.05568480607774668,-0.0902449704954624,-0.07716572839174657,0.11873796502364221,-0.13245074839871843,0.2607199362814361,0.2924347549898553,0.022814260705617675,0.07991211953722173,0.08310497783210766,0.017343738615138094,0.04272977535366278,0.04611549599564901,0.013165688874166285,0.028962351613019653,0.031814354849462656,0.010517521550981516,0.021869551463356698,0.024267170020086146,0.0011284573722505835,0.002012695244006649,0.0023074570822083943
1.9498445997580527,-0.009490394637615215,-0.014889788395715964,0.017657105902351988,-0.03518364857958653,-0.04366127563401028,0.0560731318668831,-0.09106751608663094,-0.07737021515726446,0.11949662204292713,-0.13319235827820863,0.2595487346610291,0.2917288980677985,0.02267726001390606,0.08042866538676348,0.08356451601986496,0.01735593987934223,0.04303623505475888,0.046404161201165986,0.013198253882901457,0.029173843399926645,0.03202041605415156,0.010552051909298494,0.022030007921944986,0.02442676909739577,0.0011343736925206844,0.002027384841616831,0.002323164430319282
1.9724227361148614,-0.009553187488098459,-0.014997370128743111,0.017781577600462707,-0.03547806599623738,-0.04393404865112344,0.05647029128411378,-0.09190244219009196,-0.0775824495368158,0.12027092481824425,-0.1339485082697762,0.2583927563652317,0.2910481393338914,0.022532901854699514,0.08095690315556638,0.08403423013589922,0.017365871297192362,0.04335042930713402,0.04669939193419411,0.013229831532203917,0.029390850706812164,0.032231204563910085,0.010586071235680412,0.022194713842844885,0.02459004324462791,0.0011403096641310528,0.0020424785516190386,0.0023392359359274725
1.9952623149688875,-0.00961621956044273,-0.015104829179907688,0.017906075594301286,-0.0357745520008124,-0.04420501061497323,0.05686740309112705,-0.09274118968524321,-0.07778302956206973,0.12104184380654515,-0.13467824107790383,0.25722122038777845,0.2903463187946699,0.02238364359166947,0.081482278409349,0.08450082363632645,0.017374020804457293,0.04366420617019256,0.04699382405579266,0.013260530392919866,0.029607745300502468,0.032441643732723804,0.010619571288580341,0.022359376759461362,0.024753121488506877,0.0011462395064753227,0.0020575692048483522,0.002355303810327889
2.018366363681569,-0.009679938238838904,-0.015215326486701649,0.018033506714021548,-0.03607567920156412,-0.04448394157707134,0.05727369106392972,-0.09359302993432381,-0.07799119813111313,0.12182890559392616,-0.13542229740201256,0.2560660810565703,0.2896705654727611,0.022227024516748534,0.08201956831920411,0.08497793952630724,0.017379942046611002,0.043985915855471604,0.04729506506167621,0.013290292626439524,0.02983030571832592,0.032656990328950725,0.010652609183612799,0.022528407481443264,0.024920016574407424,0.001152196751758186,0.0020730754744349308,0.0023717502561327423
2.0417379446695376,-0.009743907093937748,-0.015325696977791388,0.01816096675043414,-0.03637895694986323,-0.044760977105556016,0.05767992354540799,-0.09444865125279561,-0.07818721848984492,0.12261235198237964,-0.136139628152149,0.25489576339037623,0.2889737852258714,0.02206538701632782,0.0825537899530889,0.08545179658614001,0.017384016124201675,0.04430716483755136,0.04759547113485117,0.013319141281958139,0.030052738007160983,0.03287197265476807,0.010685106671193724,0.02269738783914907,0.025086708020295143,0.0011581476425865163,0.0020885785508969216,0.002388193108878633
2.065380155810538,-0.009808646784333918,-0.015439185777317576,0.018291473675085598,-0.03668724718374423,-0.045046127417736975,0.05809567713054167,-0.09531808651582149,-0.07839062323412825,0.12341242817509376,-0.13687105682744025,0.25374298417711727,0.2883039857791931,0.02189639226534204,0.08310013798888254,0.08593651684824706,0.017385906590941358,0.04463654180651338,0.04790292905902055,0.01334710674499201,0.03028098502734114,0.033092043041919754,0.010717193289704397,0.022870853496340982,0.02525735876254636,0.001164134044863836,0.0021045086793054367,0.002405029075849801
2.0892961308540485,-0.009873648137267748,-0.015552543404010005,0.018422012210184475,-0.036997772957249764,-0.045329292699128595,0.05851136624963969,-0.09619124689319639,-0.0785813656593356,0.12420864304771255,-0.13757547983289972,0.2525753892457605,0.287613177556071,0.02172226072080481,0.08364320215889229,0.08641783310298833,0.017385882355101565,0.04496541206141889,0.04820951345034118,0.01337412239477868,0.030509087484333643,0.033311733202540585,0.010748717433238667,0.0230442609359961,0.02542779755594032,0.0011701138560484127,0.00212043547257691,0.002421861480241789
2.113489039836656,-0.009939508228574317,-0.015669098346855415,0.018555712512035843,-0.03731369701944205,-0.045620707645836006,0.05893692349763057,-0.09707894911876959,-0.07877924186453707,0.12502196331347498,-0.13829376681487307,0.25142644256384616,0.2869502081549298,0.021540782474744495,0.08419859318804676,0.08691034693562356,0.017383722106992266,0.04530260222236913,0.04852339190958661,0.013400310895595369,0.030743152122105,0.03353669236077853,0.010779884346873964,0.023222270286326264,0.0256023386389441,0.0011761376424895785,0.0021368006827039835,0.0024391016607934065
2.1379620895022415,-0.010005642021489854,-0.015785517520178406,0.018689447173259648,-0.037631944658227875,-0.04591004239580445,0.05936240604578362,-0.0979703030888404,-0.07896392112596803,0.1258311611919216,-0.13898479592277493,0.25026302567015024,0.28626623188087286,0.021354049358809638,0.08475047472361844,0.08739930428726059,0.01737957730414539,0.04563923683727374,0.04883635578500437,0.013425511859015303,0.030977054693705354,0.033761254215052106,0.010810465751426582,0.023400213048497244,0.025776658830768344,0.0011821545892063635,0.002153162409904086,0.002456338298403874
2.16271852372703,-0.010072726160979104,-0.015905211922649907,0.018826459534880092,-0.03795599092989615,-0.04620775015644824,0.05979810550503336,-0.09887693107531123,-0.07915543579031246,0.12665792716615143,-0.13968944779490403,0.24911933446969772,0.28561089725686295,0.0211599872073721,0.08531487206841709,0.08789978643129076,0.017373346924450746,0.04598437991237049,0.04915685485547814,0.013449944244854087,0.031217065387614304,0.033991266107696996,0.010840745860609197,0.02358287342285427,0.025955224708961427,0.0011882243295838798,0.0021699738462409275,0.0024739974839891625
2.1877616239495628,-0.0101400966182943,-0.016024765703624114,0.018963509044593808,-0.03828245187306831,-0.04650327662764863,0.06023371861774269,-0.09978711820238707,-0.07933319823855035,0.1274802937786633,-0.14036661660035163,0.24796150114503213,0.28493454179149263,0.020960552770368738,0.08587552401978601,0.08839655195827639,0.017365059796372272,0.046328915647141124,0.049476395652588746,0.013473349836025453,0.03145689538484084,0.034220862394988644,0.01087041642556494,0.023765458292293616,0.026133560054227963,0.0011942869690360189,0.0021867816459360573,0.0024916531322421373
2.2130947096056484,-0.01020851277619892,-0.016147671483641508,0.019103953188945623,-0.03861512638425697,-0.04680728727426935,0.06067989887638341,-0.10071331329855422,-0.07951744874172605,0.1283206769385424,-0.1410571601586748,0.24682443844321103,0.28428757595933823,0.020753814269292303,0.08644886898600976,0.0889051615806673,0.01735474027481254,0.046682144899446845,0.04980371133177879,0.013496047878225986,0.03170297788300256,0.03445608966469523,0.010899843877587048,0.023952875537002594,0.026316284750072704,0.0012004115753666653,0.0022040503726524032,0.0025097462014043326
2.2387211385683505,-0.010277228469201734,-0.016270431516659155,0.01924443729357827,-0.03895030970842128,-0.04710900922182622,0.06112597955242963,-0.1016429536994933,-0.07968737105745742,0.1291563670238763,-0.14172002197809871,0.24567354401879243,0.28361956008044703,0.020541587119901613,0.08701822220594324,0.08940988646278118,0.017342289448570004,0.04703471192011228,0.05013002222945781,0.01351767829250714,0.03194885987023693,0.034690881704386736,0.010928636715022932,0.024140207786715096,0.02649876850788971,0.0012065288064151978,0.002221315302964325,0.002527835721698143
2.2646443075930707,-0.010347089011211636,-0.016396619124466466,0.019388433916094308,-0.03929213617364348,-0.04741931364345872,0.06158297874822923,-0.10258933514998274,-0.07986338398183376,0.1300105064506146,-0.1423960044016814,0.24454443259980618,0.28298162764590357,0.02032208842375658,0.08760043372003778,0.08992676612578546,0.01732786209362122,0.04739615389626664,0.05046434591762928,0.013538664586064144,0.03220113712382709,0.03493148537983266,0.010957246831931668,0.024332486210846348,0.02668578541727607,0.001212717533555897,0.0022390523021471632,0.0025463776287001126
2.2908676527677843,-0.010417262931769995,-0.016522655567530447,0.019532473319906877,-0.039636568619079895,-0.04772721523437758,0.06203986336158093,-0.10353902476365762,-0.08002447213757687,0.1308596415626572,-0.14304413223218118,0.2434017819662693,0.2823226013453635,0.020096986190658857,0.08817839650342581,0.09043958460686842,0.017311226498448223,0.047756875507658184,0.050797615309525486,0.013558540799420628,0.03245319280699667,0.035171632773837135,0.010985196193631749,0.024524669546453416,0.02687255015392698,0.0012188985972882136,0.0022567853389771266,0.002564915955093515
2.31739464996849,-0.010488684701516478,-0.016652193913646172,0.019680144026543618,-0.039988088469068955,-0.04804378401266566,0.06250801869892976,-0.10450618486377915,-0.08019120234091191,0.13172764177523053,-0.14370512086602247,0.24228189427349342,0.2816942989410158,0.019864652771148582,0.08876937077332611,0.0909648592436142,0.017292672876200576,0.04812664976744975,0.051139133284032634,0.01357783867477627,0.032711784856793845,0.0354177719739034,0.011013025408250596,0.024721911865498797,0.02706399185131904,0.0012251610444762755,0.0022750015088550835,0.0025839217190532504
2.3442288153199335,-0.01056043434553254,-0.01678157536529428,0.019827860331043164,-0.040342314456664884,-0.04835782868165846,0.06297604251241151,-0.10547649051121794,-0.08034239081771374,0.13259030814078873,-0.14433810711410122,0.2411487418286331,0.2810448449105845,0.019626602849142954,0.08935582853552218,0.09148588761479896,0.017271831687978207,0.04849564213659021,0.0514795442491294,0.013595982355933893,0.03297013296627979,0.03566343230869731,0.01104016662117438,0.024919048366917655,0.0272551692443117,0.0012314155257215909,0.0022932135441023427,0.00260292384749201
2.371373705661667,-0.01063353875706286,-0.01691453174451193,0.019979327582129978,-0.04070408686105414,-0.04868061091149497,0.06345568978356947,-0.10646498956725428,-0.08049872077687727,0.133472237001817,-0.1449836889663845,0.24003930004556306,0.2804267027810747,0.019381370300291235,0.08995543874254898,0.09201966351862788,0.017249133589338144,0.04887386096908854,0.05182843713260732,0.013613615803727577,0.033235156821377496,0.035915263944360155,0.011067252421620934,0.025121355642027644,0.027451167287696688,0.0012377616390699146,0.0023119196971544613,0.002622408542017017
2.3988329190195024,-0.010706986217698866,-0.017047325166317653,0.02013084323102638,-0.04106866849493439,-0.049000740157916736,0.06393518646231111,-0.10745644380279391,-0.08063887206045334,0.13434848343738445,-0.14560114499930238,0.2389168498225218,0.27978733808774353,0.019130310681876685,0.09055025374171109,0.09254899912734546,0.017224066204377563,0.04925123283839518,0.052176166903238466,0.013630049239783185,0.033499912988480256,0.03616659249244615,0.011093621832154203,0.0253235457014911,0.027646887930657886,0.001244099468871948,0.00233062153682644,0.0026418895200910086
2.426610095082428,-0.0107818993563757,-0.017183765173893997,0.02028623028762483,-0.041441270348051035,-0.04932966218519635,0.06442665953909021,-0.1084668047662469,-0.08078361146524031,0.13524437000321315,-0.1462309266131917,0.23781902604843444,0.27917982206595554,0.018872125599443606,0.09115834983452438,0.09309136302146781,0.017197205643403008,0.049638000984978226,0.05253260914637871,0.013646042850733392,0.033771482506102124,0.03642427097615015,0.01112000271634741,0.025531017279144586,0.027847572671950302,0.001250539544840458,0.0023498283977254272,0.0026618682634508097
2.454708915685043,-0.010857171426609587,-0.017320035806638757,0.020441668516293775,-0.0418167873920318,-0.04965579429938932,0.06491796065260873,-0.10947990048536543,-0.08091151583531696,0.13613420585971134,-0.14683248232830792,0.2367084319765939,0.2785510000619467,0.01860800578671373,0.0917613609613525,0.09362908332798094,0.01716789168300794,0.050023853380444426,0.05288782857962402,0.013660788887070785,0.03404275913480284,0.036681420399533586,0.011145637643837657,0.025738359536274433,0.028047965881793643,0.0012569710038939045,0.00236903075985355,0.0026818431806804694
2.4831331052955834,-0.01093402416158118,-0.017460023251385043,0.0206010993955407,-0.04220081330260032,-0.04999075841903099,0.06542159101329503,-0.11051260354555921,-0.08104340156324874,0.13704403846705604,-0.14744608872756,0.23562334864922388,0.27795451338254823,0.018336826747058232,0.09237776941763332,0.09418010138946051,0.01713685092473217,0.05041926771906484,0.0532519879154124,0.013675167803931597,0.03432098487880964,0.036945097340745595,0.011171353081472235,0.02595109297512038,0.028253466270074922,0.001263515693692744,0.0023887489630350076,0.0027023311263811994
2.5118864315095935,-0.011011252445891568,-0.01759983452357322,0.02076058418456265,-0.04258786312230469,-0.0503227871316012,0.06592502552154689,-0.11154778834531355,-0.08115777720440012,0.1379474316016428,-0.1480313921886333,0.23452571492234875,0.27733662584149205,0.018059608740942083,0.09298879206199048,0.09472626307959169,0.01710327027180288,0.050813693654168594,0.05361486096941807,0.013688249798977913,0.034598891012439466,0.037208217396831625,0.011196291781294096,0.026163684248528177,0.02845865989656848,0.001270051416741658,0.0024084624752986864,0.0027228151050134436
2.5409727055493185,-0.011090180549748257,-0.017743431328972856,0.020924183614946367,-0.04298392533811293,-0.050663670177021745,0.06644114172166603,-0.11260326511663693,-0.08127547357324355,0.13887115582252002,-0.1486284666477279,0.23345444523210268,0.27675151146232896,0.017775407340486268,0.09361331580712955,0.09528598009426982,0.01706803189407914,0.051217842903618936,0.053986897896036695,0.013701039685373796,0.03488388011768994,0.03747804131122051,0.011221382186834055,0.02638177524881414,0.028669103290161327,0.0012767117317095257,0.002428702562200244,0.0027438274328978425
2.5703957827688777,-0.011169501586434472,-0.017886844759555348,0.021087839650893468,-0.043383122825989405,-0.05100146325075952,0.06695703547688962,-0.11366093556202211,-0.08137496708661594,0.13978803075078342,-0.14919718317282646,0.23237082686265723,0.2761448906707147,0.017485066719867062,0.09423214173667317,0.09584061818706442,0.01703016476179705,0.0516209270555042,0.05435758108933509,0.013712481478930881,0.035168521288570925,0.03774727855004502,0.011245663821790512,0.026599710457015837,0.02887922352124111,0.0012833627128763887,0.0024489377591055393,0.00276483561912355
2.600159563165286,-0.011250645866009379,-0.018034110859391134,0.021255733035846193,-0.04379185114713153,-0.05134811513272051,0.06748596264835854,-0.1147395632409489,-0.08147706654411879,0.14072554759303116,-0.14977738618190342,0.23131439538490392,0.2755714334319991,0.017187828709941268,0.09486456004598189,0.0964090566724931,0.01699071174939355,0.05203389144106355,0.05473764832591337,0.013723708501241329,0.03546037730246368,0.03802339455467022,0.011270170535261873,0.02682325277569954,0.029094735492232234,0.0012901500307661337,0.002469710174838753,0.0027863875268145885
2.6302679918953964,-0.011332201258077006,-0.018181185950152678,0.021423685675149157,-0.04420382859530631,-0.05169151286449486,0.06801463787085436,-0.11582005888681018,-0.08156025383300601,0.1416557836653645,-0.15032919766393682,0.23024579882230034,0.2749763545208973,0.01688435578142545,0.09549095738359478,0.09697218370331395,0.016948538784663444,0.05244570982473102,0.05511629020493967,0.013733534398733269,0.035751855375944365,0.03829889201926907,0.01129383515693647,0.02704662485364067,0.02930990666183752,0.0012969276298198335,0.002490477494417072,0.002807935082438344
2.6607250597988243,-0.011415707692782629,-0.01833217917130473,0.021595999057600356,-0.04462587021795247,-0.05204375500417908,0.06855669717572858,-0.1169221540972661,-0.08164527801659238,0.1426069477309977,-0.15089220640156753,0.22920518213889443,0.2744147836251849,0.016574082261902923,0.09613102591816872,0.09754934313927467,0.01690485465841387,0.05286756075207761,0.055504532165371094,0.013743225224495453,0.03605067809868396,0.03858144153535659,0.011317800435112471,0.027275710217357252,0.029530610805573915,0.0013038537020122376,0.002511792583890376,0.002830041777207133
2.6915348039269307,-0.011499644248028207,-0.018482973289342786,0.0217683742949667,-0.04505127714326366,-0.05239256864547026,0.06909847191877302,-0.1180257513588335,-0.08171066560575936,0.1435503774204492,-0.15142681051676882,0.22815256597724065,0.2738314669742697,0.016257483282725662,0.09676473918618868,0.0981209483874836,0.01685835708017823,0.053288180380228034,0.05589127276846105,0.013751459996444296,0.036349091104887286,0.03886333845908254,0.011340888974455728,0.027504610024372256,0.029750955200190297,0.0013107696515425897,0.002533102363792716,0.00285214387169675
2.722701308077928,-0.011585664138898194,-0.01863774922706444,0.021945234329810485,-0.04548729647725572,-0.05275019234998462,0.06965398002820898,-0.11915156401313252,-0.08177706690072967,0.14451499533841472,-0.151972317595355,0.22712869350816017,0.27328195829587293,0.015934191987452714,0.09741219002143467,0.09870680442130167,0.01681042606131252,0.053718980068740894,0.05628782500673335,0.013759641806670877,0.036654976404246836,0.03915245889907525,0.011364355989993047,0.027739328025881513,0.02997697293581769,0.0013178466111199816,0.002554970367071721,0.0028748205625838672
2.7542287033381823,-0.011672134019035068,-0.018792317476550784,0.022122158771191204,-0.045926799391986316,-0.05310420244476814,0.07020916763277196,-0.12027846992219504,-0.08182309372467796,0.14547140266561606,-0.1524894268883241,0.2260929692891802,0.27271057198929366,0.015604490460320643,0.09805294025249583,0.09928685318150512,0.016759585835252735,0.05414845859483118,0.05668279532243758,0.013766310703797918,0.03696041835546102,0.039440890398217444,0.01138691025716783,0.027973844243552586,0.030202610598544857,0.0013249130245915057,0.002576832839957089,0.002897492365445253
2.7861211686297866,-0.011760824144657402,-0.018950929354605097,0.022303692697954517,-0.04637747779039559,-0.053466967168931484,0.070778436154257,-0.12142817681294335,-0.08186925725878316,0.14644923150436895,-0.1530171396288232,0.22508672407280433,0.2721732506584979,0.015268217090208033,0.09870748205230077,0.0998813569502287,0.016707393046481053,0.0545882597191723,0.057087783996030296,0.013773011222276211,0.03727345797858561,0.039736714859312836,0.011409923108086861,0.02821428223443127,0.030434060973465214,0.0013321533952828613,0.0025992638868892006,0.002920754255710331
2.8183829312644706,-0.011849985022807754,-0.01910932443600129,0.02248529353691261,-0.04683175990372916,-0.05382592179980533,0.07134734468275111,-0.12257852265497171,-0.08189429694088324,0.1474183505799633,-0.15351648060535858,0.22406875713452787,0.2716139130112216,0.01492545511905745,0.09935496698740298,0.10046978986530694,0.016652193096768745,0.05502664506880706,0.05749110542040865,0.013778140006645102,0.03758601867388894,0.04003181162271628,0.011431985801729593,0.02845450125495036,0.030665109506390457,0.001339382775940977,0.002621689175027685,0.0029440109291483108
2.8510182675039264,-0.011941507804207765,-0.0192718229551327,0.022671629157427892,-0.04729779533140236,-0.054193553328391326,0.07193067958505898,-0.12375222102727523,-0.08191854311438312,0.14840909647042066,-0.15402611998335652,0.22308097671847021,0.2710888559325042,0.014576254744645715,0.1000162852255727,0.1010728673418535,0.01659572480075033,0.055475490374168115,0.05790464673855336,0.013783387544559747,0.03790630003864564,0.04033446856998801,0.011454589529533533,0.02870074422403775,0.03090210899443168,0.0013467994818730288,0.002644693278953442,0.0029678732089014463
2.8840315031266233,-0.01203352303098634,-0.019434095011959945,0.022858034155875374,-0.047767556181139786,-0.054557166277895724,0.07251361124500909,-0.12492605594997455,-0.08192090678293855,0.14939061022485678,-0.1545074320283049,0.22208158713067297,0.2705416380050582,0.014220494454158404,0.10067017957877161,0.1016695997776271,0.016536149260285134,0.055922820355876514,0.05831643052274432,0.013787002536782689,0.038226064850500965,0.04063635654071311,0.011476204255099482,0.028946750025661695,0.031138683356123277,0.0013542047324598264,0.0026676913879282523,0.002991729900683408
2.9174270140011846,-0.012128046704130003,-0.01960052818386631,0.023049299814616845,-0.048249662797897795,-0.054929354811851794,0.07311131225848123,-0.12612375700879114,-0.08192149433865155,0.15039392712702968,-0.1549987316330737,0.2211130644927798,0.2700288764137084,0.013858442970415863,0.10133793685182695,0.1022811511811885,0.016475393136480915,0.05638074225993264,0.058738630191574576,0.013790826053624887,0.03855367082168113,0.0409459694850163,0.011498444872101112,0.029198880465996745,0.03138134565222331,0.0013618111086856374,0.002691278438419766,0.0030162077396695903
2.951209226666404,-0.012223085481126524,-0.01976672463444701,0.0232406372858616,-0.04873561778975374,-0.05529730362504985,0.07370856279666503,-0.12732104157192872,-0.08189943399030729,0.15138746617502225,-0.15546176601181608,0.2201330280043345,0.26949380458531835,0.013489767971930454,0.10199789267850104,0.10288607267648783,0.016411427636251957,0.05683704416638833,0.05915897688966495,0.013792954196869886,0.0388807204688681,0.041254769538263195,0.011519656169710464,0.029450754477790202,0.03162355795256802,0.0013694055419346618,0.0027148592498639503,0.0030406795761561615
2.985382618917978,-0.012320784277219506,-0.019937137601437595,0.023436961853969814,-0.0492345254473876,-0.05567370178011004,0.0743209228005821,-0.12854266402703546,-0.08187456366664955,0.15240295486233713,-0.15593447082924303,0.21918451254848967,0.2689933265601864,0.013114963607707765,0.10267172908768338,0.10350597192571134,0.016346373097626925,0.05730406433873658,0.059589929545057214,0.013795383377647578,0.03921572911378108,0.04157145670362938,0.011541580695195158,0.029708852238497552,0.03187199376055069,0.0013772153456877568,0.002739039004375836,0.003065788116600692
3.019951720402035,-0.012419021837189993,-0.020107302954071662,0.023633360647174598,-0.04973740528672972,-0.05604562572387028,0.07493278086015866,-0.12976326371939856,-0.08182627610355242,0.15340809650108098,-0.15637898981074203,0.218224561513962,0.26847038514925464,0.01273348049881794,0.10333737626813344,0.1041189457284099,0.01627800509542974,0.05776935454158236,0.06001892846459255,0.013796052318626335,0.03955013942124958,0.04188728432136124,0.011562434076941056,0.029966673194355406,0.03211995305290633,0.001385012695555189,0.0027632122676605956,0.0030908901958819346
3.0549211132155327,-0.012520076169191622,-0.020281737791264257,0.023834873507446116,-0.05025385891121452,-0.05642584642447375,0.07556008523146697,-0.1310086273203755,-0.08177409487404533,0.1544353036868138,-0.1568328551501538,0.21729676004169796,0.26798213817187216,0.012346045357143546,0.10401690991777629,0.10474703998110607,0.016208643645039728,0.0582454834759257,0.060458717106437354,0.013797117668100942,0.039892623751087285,0.042211158307883904,0.011584090582635093,0.03023081532083547,0.032374269869591736,0.0013930401181924002,0.002787994342040232,0.003116644545363145
3.0902954325136105,-0.012621693965168752,-0.020455913447034638,0.0240364629990136,-0.05077440895890589,-0.05680134438377295,0.07618683172917876,-0.1322523063425186,-0.08169772628677277,0.15545157127975204,-0.1572586305061617,0.21635758454681356,0.2674712718398092,0.011951885289058106,0.10468785665182653,0.10536790257149557,0.016135862797250433,0.05871976697608865,0.06089644572499977,0.013796355854456805,0.040234465377107974,0.04253412323117175,0.011604632578080585,0.030494659090933483,0.03262808192867766,0.0014010545517454305,0.0028127696647265925,0.0031423919303251685
3.1260793671239755,-0.012726290619852912,-0.020634408945828433,0.024243294031229348,-0.051309167803515854,-0.05718495865116695,0.07682935764813488,-0.13352112545056385,-0.08161633221161332,0.15648998889788968,-0.15769342106557627,0.21545116218761828,0.26699516537825274,0.011551966906426448,0.10537268426957909,0.10600401185607822,0.016062188424981742,0.05920500355664652,0.06134514115349433,0.013796088808536115,0.04058449307379611,0.04286529067287448,0.011626070242805549,0.030764919652822534,0.032888383823704,0.0014093142313257854,0.00283816352249775,0.0031688071546015903
3.1622776601684004,-0.012831476517871447,-0.020812632978842747,0.02445020411245475,-0.05184814726790863,-0.05756358689202757,0.07747126506641511,-0.13478754039400395,-0.08150998334116594,0.15751685125643666,-0.15810023326552416,0.21453341097332837,0.2664962817422865,0.011145287137539272,0.10604851777286299,0.10663257263706731,0.015984986997675636,0.059688273556891394,0.06179166456341955,0.013793925604612945,0.0409338312358248,0.04319549656189384,0.011646348454814343,0.031034859070468695,0.033148150926632536,0.001417560361287676,0.0028635503596297156,0.0031952148660191098
3.1988951096914193,-0.012939808855774827,-0.020995224416318226,0.024662483685053974,-0.05240198407186799,-0.057950121571325085,0.07812928084143399,-0.1360794179179511,-0.08139743109459899,0.15856591616639554,-0.1585157215643353,0.21364899231434586,0.26603218959366043,0.01073306010051741,0.10673821533950309,0.10727648946989014,0.015906996621546616,0.060182604578108576,0.06224932477804775,0.013792358658474838,0.04129146434323424,0.043534057759099264,0.011667617627050791,0.031311308964596773,0.03341453830546675,0.0014260673956973421,0.002889565299853237,0.0032223059816204494
3.2359365692963045,-0.013048757334366765,-0.02117753133758505,0.02487484475379871,-0.052960165083730096,-0.05833139142825512,0.07878661251540302,-0.1373681117450962,-0.08125916305808177,0.15960278727300833,-0.15890335860314686,0.21275327380567255,0.265545161677617,0.010314045583547671,0.10741850259324767,0.10791253048499537,0.015825369945185512,0.06067484202523119,0.06270469510880938,0.013788824478387482,0.04164835851577281,0.04387160183483302,0.011687680796112326,0.03158741363246062,0.03368035900016465,0.0014345602935491315,0.0029155729418676338,0.0032493889910533117
3.2734069487884043,-0.013161025491483581,-0.021364250220197115,0.025092703709617924,-0.053533865034720414,-0.058720326775477415,0.07946037680614478,-0.1386825330163842,-0.08111347005809413,0.1606618809447525,-0.15929932420718768,0.21189144375849853,0.26509292452068134,0.009889713104150814,0.10811262619561465,0.10856401967592723,0.015743063891183358,0.06117824174149466,0.06317136474117557,0.01378599133295137,0.042013653131670686,0.044217650395521384,0.01170883306661794,0.03187012038169473,0.03395292837040187,0.0014433302541688555,0.0029422180856839065,0.0032771709577506945
3.311311214825934,-0.013273937846477851,-0.021550670722579723,0.02531064666390829,-0.05411203157911599,-0.05910370225392534,0.08013338618665697,-0.13999292933867133,-0.08094131082770506,0.1617081199672094,-0.15966758031174505,0.21101832712894483,0.2646175931167577,0.009458578085842483,0.1087969147837568,0.1092072953875794,0.01565701085926752,0.06167941484983159,0.06363562056949587,0.013781117791749101,0.04237815672059317,0.04456262306715371,0.011728731144068635,0.03215245645958418,0.034224897233378244,0.0014520854637538336,0.002968855644874464,0.0033049441801864306
3.3496543915783,-0.013390348942479572,-0.02174154451379779,0.02553421631158502,-0.05470639115447922,-0.05949446946805345,0.08082314724404159,-0.14132925649372957,-0.08076046405802668,0.1627765686330137,-0.16004380842205582,0.21017963199288606,0.26417702080025945,0.009022373615246326,0.10949500147823747,0.1098660938341412,0.015570393387489648,0.06219184447878672,0.06411133027721992,0.013777053517620123,0.04275116265073878,0.04491624552004866,0.011749819426306785,0.03244148398450678,0.03450374095178415,0.0014611344095416079,0.0029961399204406353,0.0033334318930502422
3.3884415613920496,-0.013507433494610765,-0.021932105193622434,0.02575787254094276,-0.05530533781661957,-0.05987936474028119,0.08151207709726235,-0.14266065406557465,-0.08055241557428056,0.1638314801046159,-0.1603924830498789,0.20932964811693705,0.2637131968629298,0.008579363207936366,0.11018282057764063,0.11051633102622543,0.015479916997186259,0.06270190825978258,0.06458449604710072,0.013770873601128674,0.04312332265504631,0.04526873000813578,0.011769603657016795,0.032730113964679224,0.0347819483408298,0.0014701679611237753,0.0030234163159482724,0.003361910179266701
3.427677865464528,-0.013628201842852454,-0.02212715701684625,0.025987284643026777,-0.055921163424541356,-0.06027134338695287,0.08221807193325716,-0.1440181206588297,-0.08033437904235799,0.1649085550668081,-0.16074876343454825,0.2085145965071804,0.2632840707340431,0.008131552011536135,0.11088438941393927,0.11118214763989068,0.01538899686931723,0.06322331549456996,0.06506926191966361,0.01376561482101641,0.04350408305535491,0.04563000541187569,0.01179068227678324,0.03302552234284305,0.035067154355175094,0.001479512453081773,0.003051348441820024,0.0033911184603640046
3.4673685045253415,-0.013749674149360238,-0.022321880074916298,0.026216786021412513,-0.05654169396667951,-0.060657120215085,0.08292315351823587,-0.14536968834141858,-0.08008842498154306,0.16597138941548156,-0.1610776600673415,0.20768823896006308,0.2628315376340942,0.007676943757347607,0.11157525086151665,0.11183904537443018,0.01529410480714158,0.06374221126584262,0.06555134734626852,0.013758163074284577,0.043883939702102734,0.045990077353233454,0.011810405290474448,0.03332050480402164,0.035351686148189544,0.0014888408777635627,0.003079272382988649,0.0034203165888461802
3.5075187395257057,-0.013875021469991028,-0.02252112839486315,0.026452172783546973,-0.05717980040760231,-0.061049635579700126,0.08364560705181967,-0.1467473944637889,-0.07983114782945888,0.16705630770994484,-0.1614137858036793,0.2068973027806709,0.26241361272882296,0.007217824476633184,0.11227980398303188,0.11251156106215729,0.015198895899046008,0.06427252976688706,0.06604517029416626,0.013751748163981553,0.04427249069317142,0.04635907688622068,0.011831530083907046,0.03362235000707615,0.03564333772424702,0.0014984979936880924,0.0031078608497774923,0.0034502601784020454
3.548133892335781,-0.014001104537836314,-0.02272003131303146,0.026687651660356908,-0.057822726137201304,-0.06143560065169402,0.08436705924335759,-0.14811816660946506,-0.07954526199644307,0.16812626203491238,-0.1617227108712732,0.20609502876824673,0.2619721284689229,0.0067519298676030105,0.11297320347205982,0.1131747907427995,0.015099601169847633,0.0648001846617701,0.06653616977019317,0.013743060898932041,0.04466007705462633,0.04672680392876144,0.011851245995601263,0.03392373935199432,0.035934275048625966,0.001508138338125378,0.0031364408178360973,0.0034801928467704116
3.589219346450079,-0.014131260170876885,-0.02292348959035939,0.026929145716422694,-0.05848393483327486,-0.06182792099864186,0.08510618337463524,-0.14951507440380837,-0.0792466872305551,0.16921818729378285,-0.16203847735325633,0.2053286440526744,0.2615651356956267,0.006281836016597925,0.11368022736757509,0.11385365851865716,0.015000123125168567,0.06533933355858254,0.06703903492481025,0.013735530206990178,0.04505644732247469,0.04710359047238412,0.011872474416007717,0.034232072968347835,0.03623245048943072,0.0015181256875758998,0.003165693868130665,0.0035108863937754935
3.6307805477010406,-0.014262184671774305,-0.02312658478484855,0.027170734907664577,-0.059150072765409366,-0.062213323201577284,0.08584421175558161,-0.15090394684513467,-0.078918842562629,0.17029440649905167,-0.16232723902403695,0.20455087536250663,0.26113443499610417,0.005805001978197746,0.11437564572788692,0.11452286402128606,0.014896444726507864,0.06587566002155085,0.06753892691451986,0.013725645729529968,0.04545178890700412,0.04747903185132809,0.011892238935167315,0.034539919139308956,0.036529869436409304,0.0015280955288920434,0.003194938096071531,0.0035415682095858375
3.6728230049808746,-0.014397385791747744,-0.023334261108167748,0.027418469306300996,-0.059835209785495405,-0.06260465698677523,0.08660020442531317,-0.15231887673585526,-0.07857691639349254,0.17139245024207625,-0.16262244267277515,0.203809443203714,0.26073808314066427,0.005324303412116837,0.11508461253669477,0.11520770915848229,0.014792723657256528,0.06642354338966425,0.06805080300509733,0.013717041816460409,0.04585599927133976,0.04786365954842605,0.011913630168124599,0.03485478807076019,0.03683464178243702,0.0015384312682648047,0.0032248637024339913,0.003573026261651477
3.715352290971754,-0.014533390276385413,-0.023541555555525357,0.0276663020821291,-0.06052538055634204,-0.06298868460512975,0.0873550003135169,-0.1537246033244354,-0.07820509453296166,0.17247402841635168,-0.16289084982697882,0.20305656705163505,0.26031787948612084,0.004836913708078801,0.11578151714966214,0.11588250708237594,0.014684687295968231,0.06696843868019911,0.06855954944603966,0.01370600067327451,0.04625911359793942,0.04824686565283661,0.01193350071682768,0.035169136248507565,0.03713861311121641,0.0015487487290914122,0.003254780153050214,0.0036044717325222344
3.758374042884471,-0.014673882104834765,-0.02375345224473809,0.02792041026864833,-0.06123527437674267,-0.06337817761588445,0.08812804449155531,-0.15515623081911345,-0.07781777626919704,0.17357725157830106,-0.1631652870218583,0.20234045440529944,0.25993185718158607,0.004346018001126905,0.11649188610482805,0.1165729273919393,0.014576756523823077,0.06752494502944044,0.06908038818640042,0.01369636856991044,0.04667117656471698,0.04863937945675108,0.011955115803826345,0.0354905823902066,0.03745004983012628,0.0015594515767214975,0.003285385994093359,0.0036367087249770187
3.8018939632056417,-0.014815213216207114,-0.02396494708157872,0.028174620339315067,-0.06195029990921593,-0.0637599554825407,0.08889978392536942,-0.15657742069450406,-0.07739997767110496,0.17466323372373266,-0.1634131481591512,0.20161282427076982,0.2595218447486088,0.0038484945664982585,0.1171897324072546,0.1172529073930037,0.01446439537662703,0.06807829072075851,0.06959793388507667,0.013684213815297263,0.04708207271314324,0.0490303913782919,0.011975151643614533,0.035811472670811834,0.03776063865640869,0.0015701353402541444,0.0033159823360486107,0.003668932247902842
3.845917820453566,-0.014961249231353767,-0.02418106026264189,0.02843523613385692,-0.06268577890101923,-0.06414668792690259,0.08969004654039878,-0.15802427389213014,-0.076965250132703,0.17577064848012736,-0.16366661423442821,0.20092236469133812,0.25914582236285466,0.003347848295986556,0.1179009513883107,0.11794847360810458,0.014352296215689229,0.06864329248845207,0.07012766936322687,0.01367360130071202,0.047501992006963104,0.04943082658787348,0.01199705361408442,0.03613953257134984,0.03807880131903934,0.0015812245914385973,0.0033472757704803954,0.0037019624920054616
3.890451449942837,-0.015108161915464808,-0.024396750357143684,0.0286959576326125,-0.06342647979653883,-0.06452527453351269,0.09047888921182624,-0.15945938951749544,-0.0764995046512913,0.17686003256017252,-0.16389373640679863,0.20022030110261765,0.2587456778518321,0.002840652475392358,0.11859918447512381,0.11863319883005097,0.014235651732192685,0.06920495396950672,0.0706539413915588,0.013660378783680453,0.04792067014635329,0.049829675654064036,0.012017315981528864,0.03646699962222524,0.03839606678876477,0.0015922939164101134,0.003378559352336342,0.003734978341770675
3.9355007545578062,-0.01526000405904862,-0.024617069509948974,0.028963215207221726,-0.06418836944566808,-0.06490825811273924,0.09128652005265375,-0.16091984752016691,-0.07601538504061565,0.1779706045637504,-0.16412602446797198,0.19955579551817543,0.2583793092191269,0.0023307424263793427,0.11931069161721665,0.1193334550511159,0.014119434316165592,0.0697783070022198,0.07119248944589977,0.01364883668339272,0.04834844021310498,0.05023805742512456,0.012039569992997526,0.036801704117556386,0.03872101072508894,0.0016037894582242094,0.003410547390834242,0.0037688160118845497
3.9810717055350047,-0.015412761771374208,-0.024836943003770647,0.0292305826694181,-0.06495556208071847,-0.06528264269346576,0.09209260818472234,-0.1623672035462276,-0.07549976293277136,0.17906234386471875,-0.1643322122599798,0.19887958677927173,0.25798869359674065,0.0018143761008482656,0.12000874794024542,0.12002246265937344,0.013998557063109927,0.07034813298730916,0.07172739654169305,0.01363459535530458,0.04877489110996325,0.05064476471750723,0.01206012224397595,0.037135776812495476,0.03904500567303225,0.0016152641936834963,0.003442525212954146,0.0038026383284794503
4.027170343254624,-0.015570680648696088,-0.02506145047728817,0.029504616518254333,-0.065744681879762,-0.06566081764150186,0.0929177387199111,-0.16383949563879385,-0.07496431409639705,0.18017499471102427,-0.16454311224184823,0.1982413041162659,0.2576316177101547,0.0012957303275343,0.12071997337071141,0.12072692693722875,0.013878281209001695,0.07092967604579115,0.07227465415536076,0.01362217785896909,0.04921049660593952,0.051061107565588244,0.012082795730429356,0.037477150642697896,0.03937677961640277,0.0016271865194929277,0.0034752144878695294,0.0038372974481942082
4.073802778041161,-0.015729555554858887,-0.02528548829661917,0.029778764856048967,-0.06653917518739012,-0.06602991724658226,0.09374119588638016,-0.16529725865903808,-0.07439693736799954,0.18126800051286213,-0.1647281667920079,0.19759120696533783,0.2572501778515897,0.0007707369121906627,0.12141728252477708,0.12141972875562418,0.013753231753408653,0.07150749809511266,0.07281808612896598,0.013606970101498188,0.04964470111199713,0.05147568342278318,0.012103703492814434,0.037817851675630274,0.03970755020902121,0.001639087119268326,0.003507893172113451,0.0038719402231325198
4.120975190973336,-0.015893830627939348,-0.025514158793395872,0.03005970976180979,-0.06735633520735128,-0.06640214937833211,0.09458393803721328,-0.16677946446039688,-0.07380827937381015,0.1823816105582446,-0.16491746446438557,0.19697938475207336,0.2569020204332135,0.00024392567414659888,0.12212765016413786,0.12212789376038773,0.013628967864490277,0.07209705236392627,0.07337393082436046,0.013593735100806048,0.05008811636892581,0.051899990706915734,0.012126866320997954,0.038165913077599985,0.04004619592188841,0.001651457342792546,0.0035412899048634944,0.003907434650170302
4.168693834703389,-0.016059103797252033,-0.02574233412903997,0.030340774235046317,-0.06817892713197604,-0.06676480596503157,0.09542486793501793,-0.1682456537567914,-0.07318733338772053,0.18347475514755562,-0.16508118246017756,0.196355624995387,0.25652939065491015,-0.0002891090155872017,0.12282363673728922,0.12282397699715017,0.013499817696257434,0.07268268441225056,0.07392575796840366,0.01357761707502273,0.05053004488613451,0.05232243420972228,0.012148197655909253,0.03851325855274333,0.040383781282062936,0.0016638048795082547,0.003574675661973392,0.003942911711588327
4.216965034285859,-0.01623002356870481,-0.025975134156759023,0.030628765229802245,-0.06902492424442382,-0.06712988374675528,0.09628531278861448,-0.16973570434792248,-0.07254365532781011,0.1845881666272393,-0.16524865848515408,0.19577046989281388,0.25618976562930107,-0.0008234724697873163,0.1235325661730037,0.12353531079086674,0.013371647700180832,0.07328005302519491,0.0744900472116452,0.013563626521405742,0.05098123335659022,0.05275469760098421,0.01217192228934435,0.0388680188308102,0.04072933316480954,0.0016766447483001403,0.003608785628059102,0.003979255121412595
4.2657951880159635,-0.01640198515790388,-0.026207411910313023,0.030916881410596963,-0.06987639783544923,-0.06748486129789195,0.09714379794332569,-0.17120819360293715,-0.0718674005821312,0.18568028657672125,-0.16539083126644344,0.19517324293759514,0.2558255691399566,-0.0013639195187500725,0.12422665167587964,0.12423413887919037,0.01323848018817089,0.07387329093354146,0.07505011972704807,0.013546658537063888,0.051430845285768516,0.05318499604520492,0.012193747860566697,0.03922201783244721,0.041073764981261245,0.0016894609268124242,0.003642884222684006,0.004015580117879103
4.31519076827769,-0.01657984734354852,-0.026444299199590217,0.031212053730775565,-0.07075201156693711,-0.06784149296671323,0.09802201440860417,-0.17270387368793455,-0.07116697250927106,0.186792307022943,-0.16553626029052107,0.19461493121129875,0.2554940800123355,-0.001905178331431095,0.12493356009403586,0.12494808578863714,0.013106498508385994,0.07447825851714872,0.07562269034421852,0.013531978819393952,0.05188975896900655,0.05362519497987977,0.0122181095312287,0.03958348090624319,0.041426249663371904,0.0017027928350062487,0.0036777127142508764,0.004052785985900461
4.365158322401698,-0.016758796768504947,-0.026680635394287094,0.031507357460931834,-0.07163313068850719,-0.06818747466113523,0.09889811480963481,-0.17418039369294766,-0.07043375649378755,0.18788220671701833,-0.1656566730646363,0.19404440249034893,0.2551379302821914,-0.0024523652105509536,0.1256251649579894,0.12564909934356064,0.012969409886031055,0.07507887965291508,0.0761908377872877,0.013514225723938178,0.052347002144001786,0.05406332333830098,0.01224050278247342,0.0399441350485716,0.04177755178497497,0.0017161000051122146,0.0037125294275393884,0.004089972368842127
4.4157044735331645,-0.016943908456736136,-0.026921558281888285,0.03180984649625587,-0.07253911869107973,-0.06853428542247339,0.09979414821946025,-0.17567934483875583,-0.06967494138334195,0.18899161267036857,-0.1657798228277537,0.19351308042607998,0.25481417141280016,-0.002999818470352801,0.12632946911515255,0.12636508092733276,0.012833724443300448,0.0756912118900852,0.07677150539410012,0.013498928065836567,0.05281358099231002,0.054511424455410455,0.01226557966974367,0.04031229697751938,0.04213698769772879,0.0017299470052762338,0.003748081213400798,0.004128053951114521
4.466835921509672,-0.017130154552217135,-0.02716189944181412,0.03211247384226365,-0.07345062337145701,-0.0688698709172391,0.10068789993744433,-0.17715748741585385,-0.0688832103857723,0.19007806822605544,-0.1658782536882761,0.1929693858866055,0.2544656733945185,-0.0035530286664457312,0.12701801468018672,0.12706769875149512,0.012692824830065393,0.07629897471008928,0.07734753612092352,0.013480459655331602,0.05327839108535082,0.05495734481543493,0.012288617010171553,0.04067959992522807,0.042495175703828936,0.0017437681735168959,0.003783620802998344,0.004166114955669405
4.518559443749265,-0.017322832346668444,-0.027406796216131485,0.03242241507573644,-0.07438771647125923,-0.0692054002376901,0.10160177057447045,-0.17865721230834475,-0.06806447602594366,0.19118360914700622,-0.16597888429520155,0.19246517007363378,0.2541492312074791,-0.00410593117639532,0.12771913293093984,0.127785114890023,0.012553558066173599,0.07691841794144398,0.07793609458226299,0.013464620530763038,0.05375256239918981,0.05541330138618561,0.012314490426582846,0.04105444841391002,0.04286157263839953,0.0017581539874495314,0.003819900086088539,0.004205085268015848
4.5708818961487925,-0.017516693507704868,-0.02765107870439147,0.032732502271585064,-0.07533031779968771,-0.06952910303999385,0.10251318427084406,-0.18013443512863714,-0.06721278681440873,0.19226537241654396,-0.16605510359809528,0.19194841642347438,0.25380798253493464,-0.004664404074575758,0.12840404352311727,0.12848873514225873,0.012408972503681207,0.07753306163405962,0.07851979524265205,0.013445511978028228,0.05422486232597746,0.055866962389434685,0.012338251423182709,0.041428385389961395,0.043226653400429194,0.0017725128278683942,0.003856166743620877,0.0042440338923676905
4.623810213992646,-0.01771726365279212,-0.027899876916604192,0.033050031214875,-0.07629921464533211,-0.06985180209815912,0.10344488586612124,-0.18163230302823172,-0.06633271748913983,0.193365774926261,-0.16613296666740296,0.19147139406182342,0.2534984365981189,-0.005221966295286779,0.12910139782721672,0.12920696518737057,0.01226626243164823,0.07815934247405579,0.07911601614097366,0.013429213546754214,0.05470654012520335,0.05633071372665902,0.012365006007112551,0.04180989926599917,0.04360001204344934,0.0017874618561368881,0.003893177115731957,0.004283905687757764
4.677351412872025,-0.01791906795937681,-0.028148026240282297,0.033367714601937985,-0.07727358927838616,-0.07016204711889142,0.10437394529229149,-0.18310593567565933,-0.06541974871051645,0.19444157786082125,-0.16618673619593954,0.19098165908749845,0.25316402863612414,-0.005784897224972533,0.1297821027889099,0.12991096658948648,0.012118131947669575,0.07878058661014486,0.07970715117566093,0.013409545850548835,0.05518623942279871,0.05679204998543752,0.012389573584716856,0.042190446529656256,0.043971983261878206,0.0018023827197768277,0.003930174421548033,0.004323754670693116
4.731512589614849,-0.018127866442876797,-0.028400641973955445,0.03369296671864291,-0.078274950516286,-0.07047027641201398,0.10532344342981137,-0.1845991888208906,-0.0644770565931983,0.19553555006763684,-0.16624157428663178,0.19053188809310312,0.25286095270250897,-0.006346285477507504,0.13047512076512188,0.13062937065620106,0.011972133209765442,0.07941341162122674,0.08031078332898241,0.013392876409123736,0.05567532381620289,0.05726352085358629,0.012417297498578726,0.04257859520682363,0.04435229472028199,0.001817920049825147,0.003967918815407997,0.004364540414891935
4.786300923226428,-0.018337951762071068,-0.028652572048692437,0.03401838267515898,-0.07928173472192727,-0.0707653977007277,0.10627010384986083,-0.18606643984197577,-0.06350161980586275,0.1966041091977376,-0.1662726466112007,0.19006922082742303,0.25253297154438453,-0.006912826004247736,0.13115105650581374,0.1313331138211386,0.011820615891791309,0.08004095585723082,0.08090909451106497,0.013372736860356452,0.05616231801601161,0.05773245236492175,0.012442758146268095,0.042965719514657594,0.04473114444879261,0.001833427972792102,0.0040056496906383,0.004405302211599933
4.841723675841039,-0.018555324395163674,-0.028908909153938515,0.03435149329913368,-0.08031617674673258,-0.07105742489216516,0.10723733435477628,-0.18755220104883324,-0.06249515590363495,0.19769034531226254,-0.16630419250888487,0.18964672997552443,0.252235934467002,-0.00747716286225205,0.13183917342385737,0.13205103412527514,0.011671500834424486,0.08068001124425629,0.08151986350639513,0.013355791311580894,0.05665869454896354,0.05821155237194118,0.012471543280797307,0.043360462428289184,0.04511838975185039,0.0018495793853852797,0.004044130329149448,0.004447014056868789
4.897788193684509,-0.018774038458381492,-0.029164521528668077,0.034684778160353445,-0.08135595998571268,-0.0713356636052927,0.10820152090984841,-0.18901016601877094,-0.06145620612116684,0.19875036636255716,-0.16631231043841196,0.18921115076372388,0.2519139618534379,-0.00804642131974328,0.13250978545066747,0.1327538629804675,0.011516772908627083,0.0813135350726177,0.0821250695234696,0.013335273975728845,0.05715286454227384,0.05868798392682486,0.012497987264088347,0.04375412047597215,0.04550409590662362,0.0018657000952639411,0.004082596985001362,0.004488700812864463
4.95450190804795,-0.019000340927603946,-0.02942447081538362,0.03502588240331061,-0.08242404821064725,-0.07160966162865874,0.10918638817179596,-0.19048544725656108,-0.06038497068334907,0.19982755140610878,-0.16632028659608786,0.18881593970369862,0.25162252844210026,-0.008612786254843637,0.1331924462048138,0.133470625281722,0.011364732657077076,0.08195848643130171,0.08274267729821595,0.013318154312540754,0.05765640354024698,0.059174606914524176,0.012527929447291366,0.04415540650074496,0.045898245494597506,0.0018824920690624903,0.004121815327684745,0.004531350569710986
5.011872336272772,-0.01922804138163752,-0.029683653860344907,0.03536717237601466,-0.08349736627898788,-0.07186916430042219,0.11016799423048665,-0.19193111795440448,-0.0592816162833368,0.2008777341279822,-0.16630518253503232,0.18840744029042442,0.2513061425727598,-0.009183828479237183,0.13385719107062002,0.13417186853753107,0.011206989575250032,0.08259764896092772,0.08335447336053661,0.013297360529760053,0.05815761492702493,0.05965842749401407,0.012555451026479347,0.04455554433924642,0.046290775342878794,0.0018992519894497296,0.004161019211862658,0.004573974092724935
5.069907082747093,-0.019463639269860198,-0.02994709225093015,0.03571640502504367,-0.0845996079259687,-0.07212320977609393,0.11117036947691628,-0.19339282988798848,-0.05814476855514845,0.2019445487316165,-0.16628930060488378,0.188039479465919,0.25101987437945067,-0.009751258755732036,0.1345338521008006,0.13488678366838364,0.011052235102488999,0.08324814107847152,0.08397859783172011,0.013280176332302805,0.05866817083440715,0.06015245092656024,0.012586650236508734,0.044963311188344526,0.04669178854141394,0.001916711703472468,0.004200975898458533,0.00461757319959931
5.128613839913699,-0.019700693695159383,-0.030209720302032287,0.03606583608898475,-0.08570693559344117,-0.0723620269052172,0.11216925490815054,-0.19482310429252608,-0.05697628049404089,0.2029835917139908,-0.1662506961509635,0.18765802289587685,0.25070865068415454,-0.010323109103258316,0.13519219932346327,0.13558575640336562,0.010891692613719209,0.08389258088641575,0.08459665534626978,0.013259215229027824,0.05917627327792055,0.0606435331057881,0.012615347888835109,0.04536986362766025,0.04709109818159718,0.0019341379564114033,0.00424091763879344,0.004661144929463211
5.1880003892896625,-0.019945962468669653,-0.030476509944718476,0.03642333149523946,-0.08684377201119174,-0.0725940989319452,0.11318897444924968,-0.1962680667817767,-0.05577314769545228,0.20403871701741974,-0.16621065653452094,0.18731725342061617,0.2504271067090778,-0.010890600908449642,0.13586233044638396,0.1362981218596557,0.010734455799070132,0.08454823758986627,0.08522695008537304,0.01324208417420587,0.05969368399027001,0.061144817455013885,0.012647908470355924,0.045784037231565454,0.04749892266037065,0.0019522932901329328,0.004281612429966502,0.004705704420290519
5.248074602497778,-0.02019274836369986,-0.030742442408966904,0.03678103929674024,-0.08798551519873071,-0.07281018396916938,0.11420496387815357,-0.19767976000165524,-0.05453896788351511,0.20506532259773008,-0.16614826205298844,0.18696277391876848,0.2501206185315978,-0.011462243499537556,0.13651376431858614,0.13699412715322204,0.010571351010014994,0.08519757261854624,0.08585091637408074,0.013221073187821395,0.060208510564494874,0.06164301680346786,0.012677885116326549,0.04619692722340699,0.04790495648581195,0.0019704136961821886,0.004322291775137898,0.004750235396643736
5.308844442309936,-0.02044807332112222,-0.031012429750537945,0.03714693125384708,-0.08915731369907247,-0.07301816334152467,0.11524182731892268,-0.1991047134410609,-0.053269053316337,0.20610744517281693,-0.16608375353075214,0.1866491073707928,0.24984335586358378,-0.012028753324815454,0.1371768504601919,0.13770322875200533,0.010411885676122926,0.08585799668083119,0.08648701033899987,0.013204121568307595,0.06073259676055319,0.06215140493722247,0.01271191599904101,0.04661742109160249,0.04831952770462952,0.0019892932270000898,0.004363723490299573,0.004795765866134493
5.370317963702581,-0.020704978048079206,-0.03128151017058769,0.03751305098927602,-0.09033380118028106,-0.07320937212584712,0.11627470835370567,-0.2004945694280161,-0.05196880206941381,0.20712032434953231,-0.16599726780621904,0.18632151014339987,0.24954117508188237,-0.012599133536934756,0.13782087175031207,0.13839555937925713,0.010246478086529153,0.08651182419497849,0.08711650841672082,0.013183186981369855,0.061253963299127585,0.06265655942386743,0.012743279231460519,0.047036559095844435,0.04873221785582756,0.002008136302677209,0.004405139247675591,0.004841266693907904
5.432503314924387,-0.020970754225970507,-0.03155452498642052,0.037887472598798363,-0.09154084637602677,-0.0733910410285195,0.11732847675858221,-0.20189618676922416,-0.050631792288345454,0.20814814104931034,-0.16590796733574414,0.1860348282234664,0.2492677494936178,-0.013163579834663918,0.13847641457898874,0.13910067299878723,0.010085060999331829,0.08717659731369663,0.08775800575762112,0.013166550229711318,0.06178452778232801,0.06317187600694453,0.012778894148967613,0.04746327366694118,0.049153458503481434,0.0020277693004753204,0.0044473056999694725,0.004887778260614032
5.495408738576301,-0.02123817491399718,-0.03182658006488153,0.03826213888825158,-0.09275232101404023,-0.07355513173790439,0.11837799820267293,-0.2032608907359346,-0.0492652747660076,0.20914601837122254,-0.16579707728106385,0.18573398919903264,0.24896944707881213,-0.013731606035991793,0.13911254209679752,0.13978861317346614,0.0099176335045832,0.08783449391747132,0.08839263417315685,0.013145827711596433,0.06231223223082094,0.06368380541244954,0.012811756463751017,0.04788855700241454,0.04957272430944232,0.0020473642527937233,0.004489455670561759,0.004934259073210154
5.559042572704092,-0.02151480694782556,-0.03210243445269687,0.03864522241871435,-0.09399480572491459,-0.07370817401414581,0.11944839228622559,-0.20463579028986306,-0.04786104566412445,0.21015824123650304,-0.1656826497090188,0.18547414342765595,0.24869941353936506,-0.014292871078060567,0.13976006147675027,0.14048900650100377,0.0097545653424215,0.08850317673671534,0.08903911408762917,0.013129650931656894,0.06284905926560508,0.06420585630733928,0.012849074173395082,0.04832137897317751,0.05000054372687211,0.0020677806712893036,0.004532353598925019,0.004981761340153322
5.623413251903548,-0.021793150347397483,-0.03237727303216932,0.039028569164958,-0.09524141521697077,-0.07384280767405577,0.12051426230002416,-0.20597198158943747,-0.04642825726948977,0.21113985950777153,-0.16554703030034504,0.18519990881953127,0.24840456007896888,-0.014857416650240643,0.14038783352149495,0.1411718337005574,0.009585425179973335,0.08916469847624701,0.08967844685453084,0.013109286080336756,0.06338288105335403,0.0647243616589591,0.012883553199083755,0.048752691162525695,0.0504262911448208,0.0020881573891032017,0.0045752345095620974,0.005029231760334199
5.688529308438473,-0.022081052279389002,-0.03265576036178953,0.03942044589514094,-0.09651943088232717,-0.07396480969316697,0.12160096056690811,-0.20731674022914562,-0.04495687910331321,0.21213522045607833,-0.1654071283348022,0.18496672004148676,0.2481374732418936,-0.015414348682061709,0.14102686884539606,0.14186676806648102,0.009421031438052218,0.08983683069858901,0.09032946353944384,0.013093724575393074,0.06392573572484662,0.06525293335336876,0.012922697698454007,0.04919149281316177,0.05086058474883055,0.0021093878536903032,0.004618859508058657,0.005077733773296907
5.754399373371629,-0.022370734567513175,-0.032933172370176955,0.03981260613742732,-0.09780121811311215,-0.074067551359444,0.12268284488384025,-0.20862102586402567,-0.04345800968646867,0.21309934546700907,-0.1652464424203841,0.1847189059871455,0.2478456393840352,-0.015974254219866306,0.14164584443439568,0.14254375483834408,0.009250511091904536,0.09050151320557705,0.09097305011903627,0.013073873464190281,0.06446543513401229,0.06577779636302211,0.012958916426270704,0.04962870290755442,0.05129270578970629,0.002130576895518724,0.004662466940658212,0.005126202871565751
5.821032177708775,-0.022670329599470896,-0.03321406619607665,0.040213406190299374,-0.09911474478885249,-0.0741560035860936,0.12378548179176783,-0.20993219269958227,-0.041919750922453085,0.21407660089102462,-0.16508070662063234,0.18451216385375535,0.24758105401739117,-0.0165256698336245,0.142275955758956,0.14323248706412373,0.009085142926403968,0.0911766137649705,0.0916281327957729,0.013059093262929446,0.06501406271765806,0.06631265541286568,0.013000017166599168,0.050073341414767415,0.05173335448984277,0.0021526526872669466,0.004706813385044771,0.005175713074894533
5.888436553555951,-0.02297177612676183,-0.03349382154922314,0.04061451194326074,-0.10043163773704768,-0.07422432422709249,0.12488300190784224,-0.21120116105371903,-0.04035518784088948,0.2150220258859832,-0.16489460496037955,0.18429055588302096,0.2472918108889021,-0.01707974561953437,0.1428857156991583,0.14390290289389127,0.008913600952451228,0.09184397248981396,0.09227549818152836,0.013039922979917636,0.06555938027975952,0.06684363794699018,0.013038104175934893,0.05051630331712773,0.052171726647012376,0.0021746852652922933,0.0047511417032156875,0.005225189325480435
5.956621435290167,-0.023283496312083287,-0.033776874485499576,0.041024364108709695,-0.10178053369210444,-0.07427662355814178,0.1260011660495549,-0.21247527140018108,-0.03875051780474531,0.21597996107675474,-0.16470266381934143,0.1841100182704281,0.24702928226573542,-0.017624432356828208,0.14350648468229277,0.14458468716212494,0.008747635947873516,0.09252153979622407,0.09293415120901898,0.0130261013548057,0.0661135056302798,0.06738453044453682,0.01308129627006055,0.050966620060657046,0.05261859626132637,0.0021976383007708145,0.00479620267486051,0.005275715515392575
6.025595860743641,-0.023597141288474142,-0.03405872195221605,0.041434546190426344,-0.10313233495886637,-0.0743079027312129,0.12711389743996998,-0.21370550619092546,-0.03712084777414938,0.21690551103139646,-0.16449078520109475,0.1839143707179253,0.24674220184768383,-0.018171461054925182,0.14410663243120722,0.14524780035351217,0.008575457718356692,0.09319107031186964,0.09358479609931922,0.013007790533889898,0.06666416154339318,0.06792137402068053,0.013121385948845809,0.051415171843168885,0.053063081939151956,0.002220546260668883,0.0048412449478555,0.005326206749733524
6.095368972401756,-0.02392142715806706,-0.034343664511194236,0.041853577736391555,-0.10451632590700986,-0.0743213556736264,0.12824712975449384,-0.21493909568779207,-0.03545043808584026,0.21784294437865973,-0.16427225533693557,0.18375976307336842,0.2464812861015291,-0.01870818023316421,0.1447176630569883,0.14592189009299653,0.00840930056382003,0.09387058257075027,0.09424649918243494,0.012995116506564609,0.06722348850885868,0.0684680250943449,0.013166810371353995,0.05187099170953493,0.05351602261272634,0.0022444090672461173,0.004887012155137113,0.005377756025108844
6.165950018614887,-0.0242477132723575,-0.03462733054313588,0.04227296558655488,-0.1059027019171974,-0.07431288507466326,0.1293746001403787,-0.21612719002610586,-0.033756447797383425,0.21874748006886377,-0.1640342267531082,0.18358979845550233,0.24619594156570104,-0.019246919781368443,0.1453078253524465,0.14657696964300881,0.008236898920481104,0.09454176094448338,0.0948999002439416,0.012977855846204766,0.06777918207802283,0.06901045040811313,0.013209043129537069,0.05232495492713354,0.05396646855710059,0.0022682248634973306,0.0049327600792608145,0.005429269382793291
6.237348354824259,-0.024585013389074487,-0.03491386993964839,0.042701302058645176,-0.10732136993234186,-0.07428471184157641,0.13052239216908573,-0.21731680877724063,-0.0320211725892444,0.2196632670045539,-0.16378871321428257,0.1834608130760702,0.24593619601620922,-0.01977440953171904,0.14590874442929458,0.1472426194186362,0.008070981981450074,0.09522267655188735,0.09556410874303306,0.01296653067448552,0.06834339294410723,0.06956256375986311,0.013256846906651108,0.05278608561404445,0.05442531418705468,0.002293030549753803,0.004979223776599762,0.005481848093440808
6.309573444802,-0.02492439135449045,-0.035199057463174956,0.04313002354146924,-0.10874183981385542,-0.07423369978239668,0.13166407979963707,-0.2184593790725966,-0.03026384816858098,0.22054568871495853,-0.16352415025624498,0.18331622132021844,0.24565216204249107,-0.020303596276107894,0.14648857170956378,0.1478889369197412,0.007898797768435975,0.09589495980862586,0.09621971899192294,0.012950523433005779,0.06890380206363861,0.07011027026059677,0.013301369377934935,0.053245264626077794,0.05488155092951836,0.002317787216083004,0.005025667594315691,0.005534389970682648
6.382634861905555,-0.025275161790597963,-0.035486876387246,0.0435677885514583,-0.11019461198903649,-0.07416103938647134,0.13282587200653365,-0.21960160568580744,-0.02846478309986179,0.2214387253772633,-0.16325124693596357,0.18321251657781062,0.2453931454970197,-0.02082057477560522,0.14707902912768114,0.14854540431507077,0.0077335815410404405,0.09657671782092864,0.0968858643379683,0.012940761074023997,0.06947255703268727,0.07066752774673075,0.013351705764717302,0.053711495950887395,0.05534611860022144,0.0023435694369700866,0.005072816499017245,0.00558800366308057
6.456542290346625,-0.025628089815699483,-0.035773263569849306,0.044005969754562474,-0.11164853628859561,-0.07406461631957874,0.13398120407711023,-0.22069530553544006,-0.026645308290645778,0.22229797646241584,-0.16295975410396768,0.18309295434307,0.24510999854697713,-0.02133892671571521,0.14764819565993556,0.14918223578902845,0.007562084035215124,0.09724954445030463,0.09754311359982022,0.012926223546674678,0.0700373376878281,0.07122019324305062,0.013398670998710388,0.0541756772371307,0.05580795990388329,0.0023693005515300065,0.005119944915751439,0.005641579658553922
6.531305526474794,-0.0259927935465426,-0.03606201892838704,0.044453284755398365,-0.11313467318513329,-0.07394453273002459,0.1351563842271929,-0.22178676087451615,-0.024783728422402392,0.22316720299749515,-0.1626590443376758,0.1830141538060653,0.24485127158786843,-0.021844095625439427,0.14822786441361901,0.1498287832905132,0.007398057461371103,0.09793156513877892,0.09821060383040442,0.012918251086861942,0.07061027440471902,0.07178225451079764,0.013451699639401559,0.0546467804576779,0.05627804934055837,0.0023960934678992967,0.005167766122925016,0.005696233019124229
6.606934480076032,-0.02635973671986552,-0.03634925791072867,0.04490104977170687,-0.11462124237977647,-0.07379975784371476,0.13632473532882577,-0.22282829449433939,-0.02290348170267497,0.22400227298257672,-0.16234021563826492,0.1829192436211331,0.24456859017544708,-0.02235031589241366,0.14878606820664708,0.15045541104554438,0.00722774464858747,0.09860435570124157,0.09886889933625313,0.01290541304467574,0.07117906023121989,0.0723395348426662,0.013501267275425987,0.055115731954010996,0.056745291671370206,0.002422833112841686,0.00521556622200786,0.005750847877385688
6.683439175686219,-0.026738842930920794,-0.03663857954776816,0.04535803382602236,-0.11613982640477338,-0.07362924730577397,0.13751263700527935,-0.22386565517715926,-0.0209808581918517,0.22484667660066796,-0.1620112728138533,0.18286493521242242,0.24430971542083268,-0.02284236391652242,0.149354644133874,0.15109130786928476,0.007065425296579013,0.09928604116243875,0.09953711973093766,0.012899471096410473,0.07175579334530303,0.07290603701464622,0.013557154346668302,0.0555914590959594,0.05722068470751739,0.00245067134495083,0.005264045117714768,0.005806544673237242
6.760829753919892,-0.027120272516663015,-0.036926295151531986,0.04581550452626405,-0.11765804935646539,-0.07343311629146794,0.138693327693313,-0.22485179043957676,-0.01904140878897254,0.22565660396397022,-0.16166469244234488,0.18279426459467246,0.24402708036442408,-0.023335144389898543,0.14990160658118223,0.15170702231379057,0.006896824000281533,0.09995819896105033,0.10019584682424608,0.01288857618692364,0.07232819523419977,0.07346756578220523,0.013609490769055764,0.05606492954271356,0.05769310672534847,0.002478454059991249,0.005312502273601705,0.005862202225658067
6.839116472814369,-0.027514255815435134,-0.03721578454602003,0.046282274063111785,-0.11920797311115881,-0.07320911585794745,0.13989322892110662,-0.2258318018341406,-0.017059404538768266,0.22647522160905792,-0.16130708078910264,0.18276399967455761,0.24376762272652983,-0.023812750996881748,0.1504588078540952,0.15233154621060943,0.006736758080936746,0.10063893380572941,0.10086416066668603,0.012884919238881885,0.07290831601770395,0.07403812320912717,0.013668409100245797,0.05654501274757418,0.058173566797601536,0.002507372634612211,0.005361622446630004,0.005918945242947335
6.918309709189442,-0.027910648453858898,-0.03750357296090835,0.04674956985843905,-0.12075666555361421,-0.07295856991364294,0.141085524415056,-0.22675938278196228,-0.015062507422458214,0.22725909620850845,-0.16093232393093898,0.18271712021439554,0.24348461738938365,-0.024290776051636376,0.1509942731108931,0.15293564762172923,0.006570423926446267,0.1013098456250603,0.10152268362857027,0.012876225340080795,0.07348392177341158,0.07460351156754895,0.013723687571137462,0.057022731057073395,0.05865092887378269,0.002536233364205331,0.005410720236720488,0.005975648346226952
6.998419960022813,-0.028319987980047066,-0.037792801905486284,0.047226238417402436,-0.12233662024474758,-0.07267796725166722,0.14229664640019454,-0.22767887137996765,-0.013022971785039717,0.22805101680757703,-0.16054559950964525,0.18271041257615053,0.2432241443312291,-0.0247526153523987,0.15153983947879068,0.15354808665705166,0.006413186126051717,0.10198899774703155,0.10219043310276842,0.012875122051235009,0.07406699780524476,0.07517771565907233,0.013785816737144057,0.057506881958297666,0.05913620055157165,0.002566267654949973,0.005460463389360684,0.0060334393262376305
7.079457843841459,-0.02873182478787545,-0.03808022936276102,0.047703476015502906,-0.12391439343634136,-0.07236990339216254,0.14349975546211688,-0.22854483017423205,-0.010970561680507715,0.228807981991351,-0.16014223321052548,0.18268683904129082,0.24294035485392879,-0.02521456568964512,0.15206357356145533,0.15413988687941083,0.00624970333559527,0.10265803464568528,0.10284809608883223,0.01286890157398277,0.07464537185646525,0.07574655218101238,0.013844217504548707,0.057988556602837665,0.059618244314922256,0.002596241688689679,0.005510183504718509,0.006091189798533796
7.1614341021291015,-0.029157003218328002,-0.03836873863396445,0.0481901539843469,-0.1255228575155227,-0.07202954794288007,0.14472126151923176,-0.2294007153679569,-0.00887552422279241,0.2295723483818549,-0.15972594498486717,0.1827031639287636,0.24267843664176156,-0.02565931039808547,0.15259726532066387,0.15473954114398292,0.006095896468357488,0.10333495604590004,0.10351460329229412,0.01287063500896693,0.07523094676459367,0.07632397131066472,0.013909743889578793,0.05847646572742348,0.0601080528635241,0.002627427349166284,0.005560529362848876,0.006150029371495025
7.244359600749983,-0.029584768779617063,-0.03865534006498236,0.04867744713194022,-0.12712810711184014,-0.07166083064752675,0.14593433546267653,-0.2302020834312727,-0.00676970884451069,0.23030160262998192,-0.15929352926711454,0.18270237325618477,0.24239345218015965,-0.026103867017503734,0.1531090549699136,0.1553183652600282,0.005935877450189509,0.10400147422808112,0.1041707314110729,0.012867175130357131,0.07581162995219187,0.07689582194009865,0.013971454262486535,0.058961784165346455,0.06059450079148811,0.0026585502550404406,0.005610851518352084,0.006208827926393957
7.328245331389125,-0.030026271221474544,-0.03894263808954491,0.04917424147700526,-0.12876333525856098,-0.07125754618321278,0.14716533013913732,-0.23099138857774265,-0.004621372293232796,0.2310376131259721,-0.1588472203082138,0.18274116637654816,0.24212966214057186,-0.02653019249165245,0.15363065167687268,0.15590454851704844,0.005786131912629331,0.10467550189697981,0.10483529949351492,0.012872042925701141,0.0763992232249854,0.07747600143568485,0.014040571090124134,0.059453120369833704,0.06108855177729102,0.00269092314447196,0.00566177774131295,0.0062687155431939675
7.413102413009261,-0.030470452465500782,-0.039227915780603834,0.049671700695088854,-0.13039423058701133,-0.07082502044664989,0.14838746204328404,-0.23172530698600005,-0.0024644248243652516,0.23173841133370815,-0.15838530940757456,0.1827625966668305,0.2418430751056058,-0.026956040729481365,0.15413030296219138,0.15646973644454815,0.005630216648251796,0.10533884363641738,0.10548920000722274,0.012871645750476845,0.0769817326594833,0.07805040952859843,0.014105785479047079,0.05994174850733081,0.06157910683094543,0.0027232306945944515,0.005712679585592951,0.006328561721562952
7.498942093324645,-0.030928765231476068,-0.039513477304232644,0.050178714684773175,-0.13205424317197556,-0.07035561906358452,0.14962699045808373,-0.23244516968245585,-0.0002651573018437831,0.2324453209189215,-0.1579085182547838,0.18282325319488568,0.2415769898938694,-0.02736262908057472,0.15463960190302853,0.157041777711946,0.005485189661630391,0.10600930049265961,0.10615111443864854,0.012879960201919009,0.07757083953392097,0.0786328717573022,0.014178692803716069,0.06043615845586175,0.06207708577667108,0.002756826795542562,0.005764161676366866,0.006389495583527541
7.585775750291926,-0.03138985019274799,-0.03979689955650211,0.05068644699950351,-0.13370871707160262,-0.0698561248878169,0.15085721462785978,-0.2331088987789016,0.001940491803350739,0.23311697535432946,-0.1574166619561391,0.182866302743532,0.2412883961994494,-0.02776846267668944,0.15512693857394644,0.15759268571463475,0.0053340448856972165,0.1066687950978183,0.10680207808120112,0.012882942845203263,0.07815466852463991,0.07920935821321314,0.014247612723279639,0.06092774014842731,0.06257143108405658,0.0027903548840059952,0.005815618702010971,0.0064503876833781
7.6736148936182795,-0.03186545945070916,-0.04008016431845158,0.051203779917100546,-0.13539129021202187,-0.06931742245245393,0.15210426200711108,-0.23375658022601806,0.004188165075389963,0.23379409643030238,-0.15690892422467648,0.18294817625482446,0.2410195960836205,-0.02815400697205206,0.15562375301977868,0.1581499308015765,0.005194419500219899,0.1073349909941806,0.10746060806483974,0.012895030900490287,0.07874475996804871,0.07979360277835691,0.014324517375480083,0.06142484784685447,0.06307300318717711,0.0028252102118666105,0.005867629918351776,0.006512364670376825
7.762471166287009,-0.032343935903318875,-0.0403611641164061,0.051721888582586265,-0.13706702955396002,-0.06874781078871205,0.15334155366040447,-0.23434750833367754,0.006439936788414333,0.23443597729026538,-0.1563866693958723,0.1830122025508253,0.2407285954082692,-0.028538532193709394,0.15609861463698205,0.15868593293470096,0.005048737647588325,0.10798995582579138,0.10810791049266721,0.01290172547626256,0.07932937804053224,0.08037166627961946,0.014397351401379726,0.061919004454430784,0.06357080178826306,0.0028599947643829023,0.00591961537301159,0.0065742996749990614
7.852356346100811,-0.032837326200059344,-0.04064153554835024,0.05224963544080399,-0.13876968602289605,-0.06813664387803475,0.15459504519180195,-0.23492040194511252,0.008733342366267945,0.23508268017644274,-0.15584751942979133,0.18311460406776509,0.24045666456830334,-0.028901740631080725,0.15658277185794428,0.15922774586805932,0.004915221532275633,0.1086511885785593,0.10876231048596291,0.012917928637156342,0.07991990080765163,0.08095717031480003,0.01447846688804887,0.06241841083175046,0.06407561169578883,0.00289614526833053,0.005972126639963797,0.006637315271933268
7.943282347242909,-0.033333680162611644,-0.04091950924835726,0.05277821965839398,-0.14046412310874354,-0.06749379403280088,0.15583832042745585,-0.23543605321281863,0.011028518216987512,0.23569421581042582,-0.15529441169694136,0.18319892282248842,0.24016286063340267,-0.029263680404015568,0.15704501170840887,0.15974823533699092,0.004775719453116426,0.10930093010185216,0.10940521384936298,0.012928682146707567,0.08050475380783288,0.08153628767432558,0.014555430565169033,0.06291474083001333,0.06457650635211852,0.0029322221433446447,0.006024611438937547,0.006700288776470593
8.035261221856269,-0.033845332812229324,-0.04119635319814294,0.05331647090718504,-0.14218412418785295,-0.06680703834197599,0.15709712137112203,-0.23593169228635943,0.013364843641812485,0.23630992884488686,-0.15472338446154058,0.1833211198299396,0.23988738748616353,-0.029603280532590585,0.157516350805094,0.16027399972935313,0.004649043432925929,0.10995648657216715,0.11005472522402847,0.012949356258635494,0.08109513060116467,0.08212250626188304,0.014640976914548083,0.06341602338930447,0.06508417801221078,0.002969703598452248,0.006077591263595648,0.006764336998553102
8.12830516164109,-0.03436004691716374,-0.0414706592445634,0.053855625540219894,-0.14389442918205636,-0.06608787683169115,0.15834523742048767,-0.2363697336256812,0.015700575140411867,0.23689060562634223,-0.1541389700737829,0.18342500401359838,0.23959038835645124,-0.02994137858443834,0.15796583363011743,0.16077839017105067,0.004516460860671523,0.1106003014454571,0.11069247986440613,0.012964530366116892,0.0816796408972014,0.0827021328909342,0.014722292609540557,0.06391410204823032,0.06558779109188334,0.003007108479449932,0.006130543904611797,0.00682834313531127
8.222426499470812,-0.03489043825216781,-0.04174330273972529,0.05440446677478506,-0.14562876768812497,-0.06532246703881359,0.15960815354611038,-0.2367857981630304,0.018076878444287885,0.23747481497201534,-0.1535356031929914,0.1835662195363714,0.23931096590568307,-0.03025612150713275,0.15842420318342545,0.1612875104989771,0.00439737720977143,0.11124945864815416,0.11133633268539242,0.01299004529189661,0.08226927062480603,0.08328849960122404,0.014812496158190098,0.06441681458738992,0.0660979276832683,0.0030459563697400986,0.006183958293775241,0.006893416452348709
8.317637711026812,-0.035423989976352176,-0.0420132604211905,0.05495428206303374,-0.1473518422930908,-0.06452398786685183,0.16085990935410088,-0.23714404532332087,0.020450196725870645,0.23802417687797192,-0.15291943103560598,0.18368889847108805,0.23901038431368446,-0.030569146483484213,0.15886080273315376,0.1617752371710538,0.0042724749837800766,0.11188663483237912,0.1119681789465256,0.013010015980316496,0.08285283740624688,0.08386807009866194,0.01489839285260521,0.064916193721143,0.06660386112554981,0.003084724648509664,0.006237344774675632,0.006958447815087535
8.413951416452054,-0.035973589457280554,-0.04228099048277088,0.055513793733135634,-0.1490972369634128,-0.06367693890945171,0.16212568772098426,-0.2374783679962932,0.022863416123302928,0.23857642604207602,-0.15228326699698727,0.18384831021331413,0.23872661053088887,-0.030857811032431466,0.15930605830198682,0.16226713996810715,0.004161755467931054,0.11252866106923329,0.11260559386908466,0.01304075514762994,0.08344109554442902,0.08445399765834043,0.014993485968945916,0.06541986613284241,0.06711604507373777,0.0031249740407415343,0.006291157156224046,0.007024537075111604
8.51138038202387,-0.03652644920995132,-0.04254587873994188,0.056074355008693524,-0.15082970952847422,-0.06279622521185652,0.1633798248784167,-0.23775479079454132,0.025271241712826964,0.23909407396141008,-0.1516348907637948,0.18398896873289008,0.23842206423135504,-0.031144560572097132,0.15972965474461726,0.16273766084733937,0.004045313506835234,0.11315847895285563,0.11323076401884982,0.013065912245850948,0.08402309522426453,0.08503292652779923,0.015084198987571816,0.06592007392928008,0.06762388044129392,0.0031651406913952617,0.006344940896359238,0.007090584642652399
8.609937521846113,-0.037095717389755964,-0.04280794125754022,0.056644612130101635,-0.15258260095092996,-0.06186465490710223,0.16464715497003152,-0.23800536206731848,0.027718205363905214,0.23961396303510984,-0.15096547931345322,0.18416570827740383,0.23813354247072896,-0.03140595745360881,0.16016165624249892,0.16321179581733142,0.003943747168246716,0.11379263496777568,0.11386095430232658,0.013102272057645062,0.08460933429288053,0.0856178076252654,0.015184419725887102,0.06642421209022142,0.06813767353101093,0.0032068260994500097,0.006399112045237584,0.007157678995290199
8.709635899560915,-0.03766834645280978,-0.04306699755097027,0.05721599953285957,-0.1543208231770662,-0.060898901885196643,0.1659023589852481,-0.23819808875759876,0.03015735791396926,0.24009955377743653,-0.15028445989547956,0.18432348591847256,0.23782465462439625,-0.031665262242379796,0.16057213346496513,0.16366459262274555,0.0038365621796209695,0.11441436851125049,0.1144786745694862,0.013133018623759722,0.08518912102468143,0.08619549013219797,0.01528019039212658,0.0669247530333613,0.06864697216189539,0.0032484255430680034,0.006453253811507427,0.007224732054864858
8.810488730080252,-0.03825773279400568,-0.04332259623256845,0.05779707140390152,-0.15607737147007586,-0.05988005480481225,0.16716987422509885,-0.23836306121573753,0.0326347936820249,0.24058673843503048,-0.14958136061118688,0.1845166380129124,0.23753099407420936,-0.03189823813137874,0.1609907424423406,0.16412043366997964,0.00374495286575527,0.11503990865886521,0.11510084819933682,0.01317540772354642,0.08577267117829565,0.08677869836395172,0.015385782072106113,0.06742883879028617,0.06916191575265063,0.003291580782855275,0.006507741781244272,0.00729281887485316
8.912509381337568,-0.038850581117452314,-0.04357501549330348,0.05837935960941487,-0.15781741699800764,-0.05882659385617644,0.1684247762434095,-0.23847038217189007,0.03510200174835685,0.24103998361257195,-0.14886726855833216,0.18469062838392292,0.23721739367269618,-0.032128965833849825,0.16138798524953393,0.16455501277219262,0.003647835825763266,0.11565282652351463,0.11571034089090694,0.013212159290324564,0.08634957747243965,0.08735451151933578,0.015486857292193752,0.06792919366999357,0.06967221900760927,0.0033346467426763316,0.0065621996195442366,0.007360864945452294
9.015711376059683,-0.039460521661772156,-0.043823310905408565,0.058971309537191825,-0.15957350145637864,-0.057717866339034085,0.1696910559274692,-0.23854807412494308,0.037606546903445004,0.24149417392293407,-0.1481300535769383,0.18489923035134934,0.23691820984725498,-0.03233240738981212,0.16179306210992958,0.16499205894384222,0.003566999470354396,0.11626899994035775,0.1163237027967749,0.013260997677116882,0.08692974720791455,0.0879354024783217,0.015598068000371298,0.0684326849282946,0.07018783435781052,0.0033793047775632096,0.006616959680256371,0.007429929756720452
9.120108393559214,-0.04007402550458359,-0.04406824456655402,0.05956456748201597,-0.1613111663834112,-0.05657419023744511,0.1709442347697026,-0.23856844468141808,0.04009845744088241,0.24191483850076062,-0.147382471869562,0.18508848048252685,0.23659953216714727,-0.03253346659208332,0.16217695339240779,0.16540795222764054,0.003480772821658393,0.11687236664313043,0.1169241885334352,0.013304181327869138,0.08750308468385233,0.08850870618190199,0.015704699759334292,0.06893231096830464,0.07069866398993609,0.0034238701247253224,0.006671688853599965,0.007498954513146257
9.22571427154775,-0.040704940394386026,-0.044308353278525225,0.06016745252015508,-0.16306238727717334,-0.055373156393755195,0.1722078064245002,-0.2385573430844199,0.04262666822849219,0.24233579756973497,-0.1466107287820615,0.1853115217636353,0.23629444744293393,-0.03270630439302973,0.16256835457895422,0.16582572857538752,0.003411534479915134,0.1174784184192422,0.11752794289782408,0.013359899312502838,0.0880791616701113,0.08908661869298788,0.01582178176710307,0.06943464189295105,0.07121445269808784,0.0034700629015696157,0.006726673437546571,0.007568980913983357
9.332543007970031,-0.041339519819203634,-0.044544908418618495,0.06077174314519404,-0.16479319294528108,-0.05413694538264948,0.1734577911091474,-0.23848938580946155,0.04513985599620142,0.2427236983550061,-0.1458292556694993,0.1855150316732335,0.2359703345461904,-0.03287664839889434,0.1629387724442451,0.166222494192519,0.0033370291093466928,0.11807149545985589,0.11811864291213049,0.013409952604593156,0.08864822191391931,0.08965675700892219,0.01593422654365702,0.06993297298186811,0.07172531133168597,0.0035161594914812195,0.006781626371620359,0.0076389681118453545
9.440608762859357,-0.04199181067147106,-0.04477590226585014,0.06138561384550646,-0.16653487565311942,-0.0528413839126175,0.174717133282917,-0.23838814855257998,0.047688217007798205,0.24311124081726412,-0.14502259059064726,0.185751453507,0.23565897874170988,-0.033017860789963445,0.16331634763237993,0.1666205525591779,0.0032802197522104042,0.11866666780818136,0.11871199556203266,0.013472989600212825,0.089219473948364,0.09023101451491192,0.01605743563682313,0.07043355431976062,0.0722407559023671,0.0035639177674436193,0.006836785027412527,0.007709937701703719
9.549925860214485,-0.042647866890739974,-0.04500314087292785,0.0620009938529929,-0.1682540738247444,-0.05151053251533146,0.17596240598103777,-0.2382306549226729,0.050219193729253445,0.24346624481373583,-0.1442068426011291,0.1859681759060645,0.235329080019482,-0.033156491324970075,0.16367316255312683,0.16699777560532086,0.003218271733314814,0.11924871478560219,0.11929213406996855,0.013530359320484943,0.08978352949282827,0.09079731709434478,0.016175953727762957,0.07093000136290714,0.07275112763624175,0.0036115762669640134,0.0068919112647782095,0.007780869104005959
9.66050878989826,-0.04332191402378385,-0.04522404635124553,0.06262589403005536,-0.1699812754433494,-0.050118454140121,0.17721595144552657,-0.238038112523432,0.05278412697546591,0.2438202351616456,-0.14336488345355272,0.186216871129742,0.23501109101700224,-0.03326510820233303,0.16403675189079717,0.16737569535209068,0.003174724798407096,0.11983224821505174,0.11987429495024941,0.013601162456604742,0.09034920559410552,0.09136722919984443,0.01630554844066673,0.07142822089972631,0.07326569218161409,0.0036609294273781423,0.006947190621451814,0.007852761412588014
9.772372209558236,-0.04399982659828945,-0.04544098472110726,0.06325241365436929,-0.17168385600728092,-0.04869109847305978,0.1784549508532671,-0.23779004404550177,0.05532935017760056,0.24414225778884988,-0.14251449859912996,0.18644571125636988,0.23467506377298603,-0.03337107903890512,0.16437982390753483,0.16773298847899007,0.0031261719006000655,0.12040252393591834,0.12044310159113096,0.013666303199713927,0.09090751102809813,0.09192901285486696,0.016430403188285498,0.07192217230292366,0.0737750433256468,0.003710179133083746,0.007002436785583332,0.007924616718533502
9.88553094656952,-0.04469598612341089,-0.045650782543153745,0.06388838018252184,-0.17339137472997063,-0.04720077374813675,0.17970109035053708,-0.2375052009530837,0.057907224049241326,0.24446260874999617,-0.14163689842520752,0.186705524406479,0.23435008820013464,-0.0334461854420668,0.1647292553157331,0.1680903771115441,0.0030967196619496795,0.12097365838846277,0.12101328727273379,0.013745325778786625,0.09146684263947767,0.0924938770038317,0.0165666439505875,0.07241739544243499,0.07428817439169938,0.00376115500078167,0.007057780527451599,0.007997409137563237
10.000000000000135,-0.04539611001918014,-0.045856390832476925,0.06452608298242178,-0.17507207612207162,-0.04567531909830389,0.1809322155184762,-0.23716568984863245,0.060463105611573566,0.24475161201016435,-0.14075153954772343,0.18694534005668437,0.23400759828254233,-0.033518605906072,0.1650584313253032,0.16842738106809235,0.003062397653854599,0.12153142195584504,0.12156999959694001,0.013818698351715269,0.09201863584087241,0.09305044742584953,0.016698100872951815,0.0729082177298476,0.0747959543378259,0.0038120236487168687,0.007113090297713697,0.008070165914143612
10.115794542599122,-0.04611471079051399,-0.04605401564167501,0.0651731456047381,-0.17675446332577996,-0.04408530634255084,0.1821693018620345,-0.23678772521171385,0.06305024338667349,0.2450382827275299,-0.13983798011135656,0.18721506754490905,0.23367529222720365,-0.03355934559074313,0.16539351792976847,0.1687638748360074,0.0030478673521639747,0.1220893979620164,0.12212743586157862,0.013906398112727253,0.09257083818705725,0.09360955074736767,0.016841249048888028,0.07339978823237896,0.07530708188533632,0.003864648285315719,0.007168439151596741,0.008143833632837714
10.232929922807681,-0.04683737330090391,-0.04624721759441236,0.06582206828224976,-0.1784077858042563,-0.04246045473628455,0.1833909164925828,-0.23635607473871342,0.06561315781023061,0.24529427336104384,-0.1389173383427918,0.1874646693298813,0.23332601470733486,-0.0335973839332848,0.1657086290916198,0.16908025893812847,0.003028606119774495,0.12263390983958403,0.12267130184999245,0.013988467765827703,0.09311534167704708,0.09416020436505446,0.016979574870975792,0.07388682680317854,0.07581272411569166,0.003917161852738461,0.0072237532503458875,0.008217467249854555
10.35142166679358,-0.04757871374392024,-0.046431557876370703,0.06648024946066815,-0.18005936116883794,-0.04076962779141706,0.18461726922143745,-0.2358843429196631,0.0682058460351873,0.24554726768591192,-0.13796753373552706,0.1877430599658657,0.2329860444971124,-0.03360296273309887,0.16602916678906032,0.169395523344366,0.0030298159497007633,0.1231779696359499,0.12321522628443313,0.014085304990874447,0.09365961523228673,0.09471282564756449,0.017129891707851126,0.07437406765932522,0.07632126263444934,0.0039714593525482554,0.0072790449859892825,0.008291983194447438
10.47128548050914,-0.04832421128125373,-0.04661123073589709,0.06714042170459081,-0.18167958299665005,-0.039044405260360134,0.1858277063840909,-0.2353600273530752,0.07077213835134824,0.2457702952809039,-0.13701133212645644,0.18800121176082815,0.23262966439086377,-0.033605849403739424,0.16633002609407413,0.16969098589672404,0.003026435431652909,0.1237084927016074,0.12374550689995016,0.014176539468279051,0.09419603766121629,0.09525685162952295,0.0172753532876736,0.0748566476964671,0.07682418587636923,0.004025641852319281,0.007334301179112188,0.008366466763758226
10.592537251773036,-0.04908855609927667,-0.04678112892719919,0.06780973649569112,-0.18329445258056637,-0.03725198076631427,0.18704161680712486,-0.2347940580866692,0.07336663484378339,0.24598965998819391,-0.13602503257142598,0.18828696744954207,0.23228170741020998,-0.033575538515969776,0.16663579131138082,0.16998471617356495,0.003044190347569325,0.12423788135400175,0.12427517152755514,0.014282974906502063,0.09473156976094378,0.09580226344691616,0.017433098758094026,0.07533886216519697,0.07732953565524629,0.0040816341296497525,0.007389470624334182,0.00844180154210104
10.715193052376215,-0.04985715086946317,-0.046946103558389046,0.0684811808611344,-0.18487564924497993,-0.035425763990450804,0.18823918411972565,-0.2341767224779485,0.0759326282693284,0.24617981514820042,-0.13503302979711773,0.18855238712385783,0.23191792045095272,-0.03354256927942061,0.1669221913393212,0.17025898483012783,0.003057496332306615,0.12475368192903466,0.12479114327015688,0.014383842329160285,0.0952591075127861,0.09633894583335799,0.017585961912441644,0.07581628969292364,0.07782914517831459,0.004137507398058724,0.007444603736326375,0.008517105861729986
10.839269140212188,-0.05064472764436675,-0.04710035637864229,0.06916163683117393,-0.18644772664643264,-0.03353132784358103,0.18943892081242591,-0.2335162208125963,0.07852516987982344,0.24636563820316412,-0.13401002553550712,0.1888441638510928,0.23156166600852926,-0.03347570840004629,0.16721293900930184,0.17053090636307963,0.003092583725912149,0.12526764844394803,0.12530581718650707,0.01450033495602129,0.0957850740922478,0.0968764168035452,0.01775139345755665,0.07629276249794598,0.07833069372380777,0.004195213968864102,0.00749958280796453,0.008593227713616675
10.964781961432006,-0.051436644213289674,-0.047249417612586955,0.06984436865383771,-0.187983793105009,-0.03160386983319014,0.19062190603018336,-0.23280568054174208,0.0810871731665339,0.24652305073693034,-0.1329820197192564,0.1891155242467944,0.2311901794621748,-0.033406247329883766,0.16748464991398557,0.1707837384456602,0.003123363518678644,0.12576799731246077,0.12580677464928886,0.014611301534428632,0.09630291301520436,0.09740503676783871,0.017911921683398568,0.07676432559902566,0.07882638278562215,0.0042527974478199105,0.007554524752860234,0.00866932121759031
11.09174815262417,-0.05224763991579968,-0.04738677663928232,0.07053596584035904,-0.18950682374337877,-0.02960740246748246,0.19180572078583974,-0.23205052662218725,0.083673983355811,0.24667545965552182,-0.13192214493913362,0.1894119333900966,0.23082532971040284,-0.033302247614935276,0.16776011169957988,0.17103360714684698,0.0031765488037924887,0.12626579573619934,0.12630574664360483,0.01473830615755771,0.09681848046929507,0.09793383393279963,0.018085292861034195,0.0772343242843874,0.07932350638704323,0.004312235206780991,0.007609242504650012,0.008746195971573806
11.220184543019796,-0.05306306168276325,-0.0475186638603797,0.07122999319264668,-0.1909914997137168,-0.02757885692788228,0.1929723977991238,-0.23124676681209144,0.08622829789766831,0.24680029683810112,-0.13085797754725498,0.1896878635933505,0.2304458632355275,-0.03319572993926708,0.16801687945156854,0.1712647899214654,0.0032255667996268153,0.12674996915420272,0.12679100505071406,0.014859833745958345,0.0973257977259592,0.09845367216082825,0.01825374595646466,0.077699294477401,0.07981465782504507,0.004371545721464893,0.007663922333936672,0.008823044686244728
11.350108156723316,-0.05389761910157793,-0.04763783635248764,0.0719327241049939,-0.19245908810808005,-0.025480757063377203,0.19413853191964897,-0.23039701547651553,0.08880559401336158,0.2469194570473371,-0.12976111443851915,0.18998747347857528,0.23007213412123337,-0.033054076862981466,0.1682767622566724,0.17149239258011573,0.0032975888975640085,0.12723085968666104,0.1272735862193887,0.014997798449387938,0.0978301249053487,0.09897306349368291,0.018435304987389607,0.07816207093847959,0.08030672327626116,0.00443272871573772,0.007718305022674193,0.008900635723944861
11.481536214968996,-0.054736684695161096,-0.047751244343749194,0.07263804779723862,-0.1938859863446008,-0.023351701078482022,0.19528716712594688,-0.229500190306621,0.09134852073241141,0.2470119219608136,-0.12866067423535457,0.1902665603938526,0.22968442067063144,-0.03291001166309747,0.16851830717426353,0.17170174349884934,0.0033655820865433807,0.1276981403890755,0.12774248393392584,0.015130341949798084,0.0983260909412588,0.09948340267253888,0.01861193757414436,0.07861970471893853,0.08079271124524125,0.004493780248959592,0.007772648991367712,0.008978203231657704
11.6144861384036,-0.05559489881228474,-0.04785089434477184,0.07335189747745247,-0.19529162644676826,-0.02115280754499511,0.19643385814889366,-0.2285560706293635,0.09391252122507535,0.24709803533088812,-0.12752675700153512,0.1905678982509229,0.22930154294095514,-0.032730267657724424,0.1687622919607183,0.1719068980837622,0.00345714889407666,0.1281613904893624,0.12820801024367645,0.01527970541353387,0.09881833125682886,0.09999265968014219,0.01880192580438896,0.07907449689216033,0.08127907770577875,0.004556719450028415,0.007826620162154432,0.009056471460171975
11.74897554939547,-0.05645769842769617,-0.047944474407933854,0.07406851110968621,-0.19665426391727792,-0.018924262204420422,0.1975627171731247,-0.22756650258289085,0.0964403672879087,0.24715836530539603,-0.1263899840321026,0.19084868849990047,0.22890532970153227,-0.03254824040730398,0.16898830755591424,0.17209426499515873,0.0035448223332997146,0.12861106870057465,0.1286599112298722,0.01542371004368667,0.09930211188221676,0.10049278708335248,0.018986985757222203,0.07952403743754245,0.08175926955711268,0.004619522914701628,0.007880551814089216,0.009134718871098239
11.88502227437036,-0.0573396127528604,-0.048023224130787176,0.07479345724435935,-0.19799137226852082,-0.01662587347489182,0.1986882058944997,-0.22652841730751797,0.09898729873998605,0.24721166873691106,-0.12521900295132304,0.19115024272017428,0.22851304993830218,-0.032330047365070724,0.1692160484999444,0.1722768209381728,0.0036566061651485938,0.12905595421640179,0.12910774603931785,0.015584898732851116,0.09978141553365731,0.10099118750868125,0.019185636031156552,0.07997007116430117,0.08223929056079828,0.004684225989882494,0.007934032405897785,0.009213622704567775
12.022644346174308,-0.05822618445151053,-0.048095585496448996,0.07552134731337598,-0.19928320409022202,-0.014299322073661249,0.19979556062193018,-0.22544659637858921,0.10149638415086132,0.24724013390707775,-0.12404589252420829,0.19143124488325908,0.22810809930750323,-0.03210972230109701,0.16942620066513164,0.17244208227133834,0.003764628451700231,0.12948732867309026,0.12954204226532887,0.015740797173833164,0.10025217411394775,0.10148039766497295,0.01937936282043879,0.08041075020287618,0.0827130488587838,0.0047487890011805685,0.007987472679243058,0.009292508637574023
12.161860006463863,-0.05913178734151333,-0.048152017008166834,0.07625736040643384,-0.2005451556731969,-0.011903213127245486,0.20089809841494122,-0.22431512129005823,0.10402248823148184,0.247260898035339,-0.12283789797905365,0.19173146763826324,0.22770618099347847,-0.031852803892153427,0.16963732467225104,0.17260192072439606,0.0038972615098080967,0.12991313499211107,0.12997157878072538,0.015914222423174102,0.10071769042876254,0.10196722826790135,0.019586897776759937,0.08084724126014214,0.08318607445896743,0.004815260086524345,0.008040381151584725,0.009372003988669305
12.302687708124001,-0.060042113333853,-0.048201728546171066,0.07699650646902112,-0.20175961159187467,-0.009480616578982918,0.20198223426930847,-0.22314170415163292,0.10650915231306396,0.24725779999454484,-0.1216285046432957,0.19201115482981113,0.22729227158185977,-0.031593926226923585,0.16983125122995396,0.17274498565447285,0.0040262602807426065,0.13032551399237208,0.1303876925527262,0.016082431860218207,0.10117459018267781,0.1024448257022841,0.019789520729612268,0.08127828110518612,0.08365275913035629,0.0048815867354557105,0.008093248505511678,0.009451484562106852
12.445146117714039,-0.060971334324020764,-0.048234385767468364,0.07774355008369806,-0.20293977818082873,-0.006989052722160811,0.20306009067770334,-0.22191758740476855,0.10901069274200381,0.24724632804481578,-0.12038361106350622,0.19230846508520444,0.22688049620034956,-0.03129809000365294,0.17002535782823092,0.17288201972008171,0.004180330196940757,0.13073153722033096,0.13079835619971006,0.016268486879324404,0.1016254700553094,0.10291938509972424,0.020006151032526974,0.08170443739675913,0.0841181381716049,0.004949826211929292,0.008145500986935597,0.009531524844245598
12.589254117941863,-0.06190533726725839,-0.04825997801845533,0.07849392499114057,-0.2040703014254175,-0.004472861813321897,0.20411931416860535,-0.22065339657607946,0.11147130066299968,0.24721199868141813,-0.11913805247392165,0.1925852779397107,0.2264574238712313,-0.031000487911322816,0.17020266846045548,0.17300282830578173,0.0043308877211104884,0.13112423969484363,0.13119574240044404,0.016449405971156093,0.10206767644163109,0.10338468712046964,0.020217887530334176,0.08212505313300993,0.08457710877234421,0.005017916842212899,0.008197711550058849,0.00961155367738911
12.73503081016681,-0.06285804343560127,-0.04826736903768976,0.07925195605392,-0.20516209208090666,-0.0018886091336369351,0.20517078464409616,-0.21933755793591073,0.11394457010932922,0.24716862539304787,-0.1178564422355782,0.1928780648000891,0.22603559201474344,-0.030665627248109836,0.17037933009004105,0.17311700325632715,0.004506933180344631,0.13150978788564407,0.13158699311261426,0.016648462777431566,0.10250307487954229,0.10384628868001292,0.02044381003832833,0.08254007704770541,0.08503419128753094,0.005087921117187662,0.008249222009246653,0.009692089818638883
12.882495516931536,-0.06381558276280815,-0.04826733655915025,0.08001352624319903,-0.20620218017234496,0.0007182266747664559,0.20620343100294078,-0.21798358088188952,0.11637551931224298,0.24710342577407848,-0.11657490299836122,0.19315041476107203,0.2256031709250814,-0.030329213712945436,0.1705396066645424,0.17321552657236694,0.004679582029260773,0.13188214452600283,0.13196514135462473,0.016842468551488344,0.10292975808808813,0.10429862821236058,0.02066486364747999,0.08294947888277475,0.08548480939028193,0.005157772107442854,0.008300689750718251,0.009772618044822715
13.031667784523194,-0.06479157516553477,-0.04824793628127112,0.08078249542959626,-0.20719908366682496,0.003391894575154954,0.20722684483719983,-0.21657711091353568,0.11881684643811295,0.2470285165100419,-0.11525683013092783,0.19343704124943661,0.22517110342840574,-0.029955309483339087,0.17069836937114077,0.17330682003951559,0.004878088554272075,0.1322465389511529,0.13233647574460383,0.01705487487783948,0.10334883683709763,0.10474660296486846,0.0209002595447434,0.0833525697980486,0.08593294909972658,0.0052295334036644055,0.008351370190378613,0.009853598514085416
13.182567385564274,-0.06577244348845927,-0.04822074033427718,0.08155522129715764,-0.20814233099331536,0.006085922143821977,0.2082312858330167,-0.21513449913172336,0.12121457323765236,0.24693283597335464,-0.11393956544639787,0.19370331430246587,0.2247291671009214,-0.029580083881684767,0.17084116667411267,0.1733830602827723,0.005073307449010425,0.13259789337788666,0.13269491239955505,0.017262319608033646,0.1037591743503959,0.10518533139238453,0.02113081811144426,0.08374996555197341,0.08637458077476076,0.005301136957103571,0.008402007113745525,0.009934574806069947
13.335214321633448,-0.06677145369085137,-0.048172993459334575,0.08233507349132932,-0.2090379597152453,0.008845221399421727,0.20922501414390515,-0.213638658278404,0.12362032980219337,0.2468267859277022,-0.11258535919258615,0.1939821215030304,0.22428670617613541,-0.02916720592167493,0.17098155121855044,0.17345148243350123,0.005294703354155028,0.1329404698620673,0.13304586581610015,0.017488395797033648,0.10416110460538364,0.1056190309563924,0.021375851008007013,0.08414032248638678,0.08681313768335804,0.005374643111423265,0.008451767787713588,0.010015945652438544
13.489628825916746,-0.06777537329810197,-0.048117065025660447,0.08311890983633453,-0.20987810137347346,0.01162248293888869,0.21019966590315683,-0.2121087262931932,0.125981316023774,0.24670104125601652,-0.11123269836649988,0.19424068224943722,0.22383510856570193,-0.028753255411276255,0.17110639810068348,0.17350547301954386,0.005512913180984312,0.13327017986354767,0.13338415592791902,0.01770960386817551,0.10455428384208874,0.10604352096615689,0.021616084718707372,0.08452492022645615,0.08724515607101124,0.005447987055302165,0.008501484148024993,0.010097316260960642
13.645831365889459,-0.06879706003247289,-0.04803938935676108,0.08390958466636675,-0.21066623628931405,0.014463120898767268,0.21116212960291308,-0.21052494381343242,0.1283479240771959,0.2465642747491504,-0.10984276655326929,0.19450999380796605,0.22338211892461537,-0.028301563755564512,0.17122790148402398,0.17355106671418905,0.005757565730747826,0.1335902901938999,0.13371430438526113,0.017949639779881402,0.10493824903315764,0.1064623204630282,0.021870898734094237,0.08490174463132939,0.08767349914814895,0.0055232213295410585,0.008550233801601444,0.010179021166946514
13.803842646029064,-0.06982367952101669,-0.04795313249490289,0.08470448121514798,-0.2113971928240693,0.01731915727058795,0.21210546042584597,-0.20890916807090726,0.13066870385836404,0.24640890948198974,-0.10845511627973166,0.19475918992876654,0.22292073548452032,-0.02784906441236299,0.17133430242152667,0.17358287235472022,0.005999125786142037,0.13389772903478833,0.13403205344570215,0.018184904580600465,0.10531347005378441,0.10687196886637249,0.022120958165125423,0.08527275543416761,0.08809528710140282,0.005598288926756557,0.00859893834564861,0.010260729973043397
13.963683610559595,-0.07086762551388137,-0.047843922584818545,0.08550591368015337,-0.21207182912831304,0.020236338437932794,0.2130351381889921,-0.2072390408229121,0.132992643179538,0.24624187942159748,-0.1070299483805209,0.19501731697458258,0.22245710546148392,-0.02735881022392447,0.17143639982574455,0.1736057132760361,0.006267337630601249,0.13419474243755133,0.13434101540057186,0.01843915656375805,0.10567866868300545,0.10727526979409195,0.022385676024313284,0.08563525410110369,0.08851279701843182,0.005675229833186744,0.008646584478738874,0.010342710322128376
14.125375446227766,-0.07191651658689653,-0.04772571812182403,0.08631181569308553,-0.21268775169880974,0.023166196899008736,0.21394567628596328,-0.20553905844281056,0.13526980994547552,0.2460573632879987,-0.10560779576926961,0.19525548406942997,0.2219858342021652,-0.026868027918855703,0.17152383689702955,0.17361543004044083,0.0065325421290604695,0.1344793002491065,0.13463787098048338,0.018688737437884836,0.10603514695057752,0.10766950030464878,0.022645690198467763,0.08599189493205658,0.08892374980043767,0.005751999608482687,0.008694184708219976,0.010424698903883558
14.288939585111255,-0.07298222558238926,-0.04758334924194671,0.087123936871791,-0.21324314458383045,0.026154633448251155,0.21484111236635503,-0.20378434944224472,0.1375476256240757,0.24586055070388943,-0.10414796569115135,0.1955007304788648,0.22151147684798406,-0.026339554154919044,0.17160598403503308,0.17361562680159856,0.00682454802127156,0.1347526049547062,0.13492530895934146,0.018957425379899275,0.10638079548140099,0.10805673335933356,0.02292041134974326,0.08633928301359127,0.08932982171560877,0.005830620752416677,0.008740633860965337,0.010506893863077033
14.454397707459504,-0.07405288004436662,-0.04743155878769328,0.08794078582714482,-0.21373846001663688,0.02915287994043177,0.21571745339472348,-0.20200195676087418,0.13977783919451547,0.24564737911304876,-0.10269188103119055,0.19572619722564932,0.22103023935683092,-0.025810845186370085,0.17167391929861156,0.17360338215766696,0.007113622881871241,0.13501369021792992,0.13520096218876781,0.019221544657173403,0.10671776467155702,0.108434999310654,0.023190485812291866,0.08668077971480692,0.08972934973673326,0.005909066335665404,0.008787036318195234,0.010589101577403826
14.621771744567415,-0.07513977406103219,-0.047254391211966056,0.08876352367248892,-0.21416917006897468,0.03220680690628323,0.21657726524068036,-0.20016459346951057,0.1420061494031855,0.24542129277455588,-0.10119804956151783,0.19595686522809247,0.22054509349581145,-0.02524458696626504,0.17173555516046596,0.1735810763803784,0.007429586720734654,0.1352626951144009,0.13546658425033195,0.019504849150150202,0.10704310045397417,0.10880562713007871,0.02347528458973331,0.08701228383935154,0.09012339610505614,0.005989336277677532,0.008832194378275498,0.010671448195195695
14.791083881682312,-0.0762316010572262,-0.047067361503572706,0.08959125804818287,-0.2145386254036566,0.035267542999689525,0.21741807969744706,-0.19830174436149706,0.14418614341225128,0.24517998647709977,-0.09970868868138641,0.19616795894884148,0.2200538359509236,-0.02467839834468314,0.1717834334327972,0.17354702920770246,0.007742686716509965,0.13549973622677283,0.13572077112629088,0.019783689318115704,0.10735981528561238,0.10916741409961371,0.02375549954204911,0.08733787419643699,0.09051092766978443,0.00606942626682013,0.008877304953368966,0.010753812274885375
14.962356560944576,-0.07733901791381152,-0.04685374509387818,0.09042453826918317,-0.21483956309709587,0.03838073816403018,0.21824096529700118,-0.19638381665193627,0.14636164737714547,0.2449251625818246,-0.09818160554834933,0.1963823550558077,0.2195578671906725,-0.024074882998635833,0.1718239834118933,0.17350239556538866,0.00808269895036572,0.13572387260365873,0.1359643321494885,0.020081748975724536,0.10766409950267794,0.10952093390601884,0.024050423394808968,0.08765273565942792,0.0908923810561211,0.006151308407115558,0.008921077483883735,0.010836245594896226
15.135612484362326,-0.07845134143717121,-0.046629812637327954,0.09126309440230441,-0.2150782689655871,0.041497622596155866,0.21904500556362022,-0.19444262053179115,0.14848823682590936,0.24465626735266252,-0.0966597118387715,0.19657740755647063,0.21905656131323048,-0.023471752458152865,0.17185123541829195,0.17344673614181966,0.008419905199771524,0.13593631954934648,0.13619683467759147,0.020375449996546488,0.10795983859496451,0.1098657622374348,0.02434083188953194,0.08796167254532038,0.09126736510957585,0.00623300625320255,0.008964801742653902,0.010918701261484927
15.31087461682055,-0.0795785325867325,-0.04637809171831054,0.09210684144019744,-0.21524473774705816,0.04466343105080949,0.21982975049121592,-0.19244637827847835,0.15060772304440506,0.24437326930972503,-0.09510021731235183,0.19677384881739204,0.21854976300894588,-0.022831599211204395,0.17187011479937117,0.17337998236154625,0.008783980638439855,0.1361350429277079,0.13641813746267523,0.020688358965006627,0.1082423592103484,0.11020170835375949,0.024645899706036808,0.08825915055241222,0.09163568097937283,0.006316458740606138,0.009007094329113863,0.01100115445193525
15.488166189125065,-0.08071058929056131,-0.04611558771472575,0.09295615447028902,-0.21534821009622993,0.047829705800163984,0.22059585750548494,-0.19042909774504646,0.1526778120398958,0.24407735568315672,-0.09354662333593505,0.19695120251311543,0.2180384069583098,-0.022192154899721317,0.17187616067970607,0.17330293231532282,0.009145298485986825,0.1363223690465541,0.13662878462045502,0.02099701578031849,0.10851642794628505,0.11052913555212589,0.024946525932029624,0.0885507051245353,0.09199758982783098,0.00639972265740285,0.009049337860231517,0.01108363504452826
15.667510701081747,-0.08185671798819485,-0.04582410620393861,0.09381029255464832,-0.2153759474464919,0.05104106903373089,0.22134134152159676,-0.18835694796682226,0.15473816662183776,0.24376677389846182,-0.09195564939229554,0.19712802300431212,0.2175208010943951,-0.021516074226748404,0.17187277845663876,0.17321429913415282,0.00953337451847013,0.1364951611022999,0.13682768080345517,0.02132482145873502,0.10877650264807945,0.11084708177753062,0.025261726470909858,0.08883008007533875,0.09235224929844515,0.006484698325297527,0.009090056475157263,0.01116603954370864
15.848931924611396,-0.08300765534761828,-0.04552136174804211,0.09467029746285312,-0.215340147138511,0.05424958983334002,0.22206845108371695,-0.1862659960355698,0.15674875638423386,0.243444437001807,-0.090371277981236,0.19728603734809097,0.21699942031368236,-0.02084103400746244,0.17185703160240617,0.17311611135215185,0.00991873186103375,0.1366568649456336,0.13701634931094983,0.021648481732484095,0.1090282360188267,0.11115670474919034,0.02557256416137135,0.08910354499605495,0.0927005812746147,0.006569481225843834,0.009130725254674586,0.011248476663667259
16.03245390690068,-0.08417179518989792,-0.045188468522237416,0.09553475175492614,-0.21522536312521265,0.05749907918724843,0.2227736542766247,-0.18412049954263163,0.1587469715648244,0.24310688869884248,-0.08874984894828213,0.19744159489851273,0.21647105830667368,-0.02012982660476695,0.1718307945976482,0.17300587241824233,0.0103306671261658,0.13680323551365262,0.13719274007860452,0.021991182747173817,0.10926521513482987,0.11145626656711703,0.025897854619417432,0.08936412177908008,0.09304109379857235,0.00665592755730704,0.00916977663766833,0.011330762341204018
16.21810097358957,-0.0853406700342252,-0.04484382003276688,0.09640538448147845,-0.21504673281330886,0.06074235021972531,0.22346080283551836,-0.18195843639449177,0.1606951685510449,0.24275874808290027,-0.08713571382908906,0.19757865300796318,0.2159397062815128,-0.01941999701520308,0.17179266578463287,0.1728868309081437,0.010739913172873218,0.13693884279435148,0.13735935498107496,0.02232984485764957,0.10949398056260429,0.11174772369408992,0.026218865593791867,0.08961881444902423,0.09337537585613219,0.006742177019610762,0.009208777409151759,0.011413086012778106
16.40589773199567,-0.08652180390045346,-0.044467874499314004,0.09728008230195564,-0.21478614562071752,0.06402220446293327,0.2241248112434179,-0.17974230388312765,0.16262835133640685,0.2423948771397869,-0.0854849464808801,0.19771133611747635,0.2154006696930087,-0.018674552374347876,0.1717429830354263,0.17275529262019437,0.0111754867046595,0.13705833194592476,0.13751319158133637,0.022687389321143704,0.10970724992988876,0.11202856029329407,0.026554170333594435,0.08985992572427634,0.09370128181235307,0.006830036143796617,0.009246069460144467,0.011495181346433138
16.595869074375887,-0.08770758134831383,-0.044079669351927135,0.09816128094185768,-0.21446164342381174,0.06729241696891153,0.22477114112260946,-0.1775118330793576,0.16451137546991543,0.24202157660464327,-0.08384215237558261,0.19782585157124663,0.2148594286152212,-0.017930827214209834,0.17168188481572777,0.17261571231630876,0.011608391198077373,0.13716739757105664,0.137657726636117,0.02304100063604553,0.1099124500494453,0.11230153332070787,0.02688528319808161,0.09009519150273171,0.09402107202406783,0.006917694407696712,0.009283310128082395,0.011577320193051391
16.788040181225888,-0.08890460076938057,-0.04365904718742791,0.09904615307661879,-0.2140525113582591,0.07059458366670313,0.22539315176343044,-0.17522792061793968,0.1663767563488808,0.24163205337301966,-0.08216325545515789,0.19793408646097088,0.21430982975619348,-0.017152121794105517,0.17160817218458627,0.17246321359227432,0.012067302057868587,0.13725957775399247,0.13778901067995278,0.02341328471567585,0.11010143382113213,0.11256334941110469,0.027230492654960307,0.09031620094835519,0.09433194519342597,0.007006903129278926,0.00931875231118059,0.011659152460630763
16.982436524617732,-0.09010615360046334,-0.04322564952163753,0.09993785915876795,-0.21357964091454865,0.07388365816029012,0.22599791582298753,-0.17293188473000806,0.1681919493722949,0.24123426081285676,-0.08049299759154846,0.19802451025018522,0.21375881109582065,-0.01637548029636746,0.1715235235016578,0.17230344009729023,0.012523554993120124,0.13734168792322565,0.13791148853981097,0.023781740190024908,0.11028250919551769,0.11281756512584946,0.027571601691051207,0.0905314163303213,0.09463683512556802,0.007095907126323808,0.009354142344919674,0.01174103389631562
17.179083871576175,-0.0913178585773247,-0.04275874853690132,0.1008328412353348,-0.2130197904301471,0.0771998384464589,0.22657724107037572,-0.17058318859259883,0.1699868910244482,0.2408197818921356,-0.07878727074541318,0.19810676798639906,0.2131987935086125,-0.01556457528954122,0.17142520846713963,0.1721303520647828,0.013005422398185968,0.13740616615175372,0.13802027209174234,0.024168607009328286,0.11044667256714713,0.11306011253278479,0.027926571478422455,0.09073172182888746,0.0949322850276662,0.007186396989548084,0.009387646100018859,0.011822529382098615
17.378008287494055,-0.092533967059411,-0.042278545191298686,0.10173500107261435,-0.21239662687234576,0.08049947011274068,0.2271398067164417,-0.1682245641989858,0.17173172486383254,0.24039818910433947,-0.07709083378486478,0.19817159554044808,0.21263813847165935,-0.014756079891615571,0.17131643944794261,0.1719507613210489,0.01348463423615345,0.13746094051242175,0.1381207642863389,0.024551748121798608,0.11060310432545209,0.11329534422147752,0.028277535734462605,0.09092629755895769,0.09522190197110077,0.007276678407414647,0.009421096945479613,0.011904079817485258
17.57923613958723,-0.09375906635580813,-0.04176379128485767,0.10264003500777845,-0.21168447624461967,0.08382116645087194,0.22767587801114048,-0.1658142150053344,0.17345373084216245,0.23995947708082005,-0.0753596658619439,0.19822639919679474,0.21206787728779403,-0.013914118554498443,0.1711929660300767,0.17175748692072676,0.013988998207350573,0.13749736058514175,0.1382071497380861,0.024952987025311096,0.11074195615616358,0.11351842323948569,0.028642085971830107,0.09110533429260693,0.09550157603613339,0.0073683757960237425,0.009452576104414554,0.011985164032301668
17.782794100389538,-0.09498841854613281,-0.04123519781549469,0.103552601110635,-0.21090968771915916,0.08712287326883893,0.22819573050434447,-0.1633961070139851,0.17512581591110768,0.23951479951321766,-0.07363842222716868,0.19826417742163635,0.2114977571436276,-0.013074912264775702,0.1710595229043321,0.17155848480034236,0.014490700587302367,0.1375244544253558,0.13828577645044557,0.025350601072803066,0.11087326853405491,0.1137344919106647,0.029002728575408185,0.09127871839007298,0.09577558507131682,0.007459861178699633,0.0094840016004776,0.012066309094471745
17.988709151288194,-0.09622553046901143,-0.040671050967484156,0.10446763661939681,-0.21004426600755616,0.09044143970357273,0.2286881013483386,-0.16092736314362024,0.17677253920574493,0.239052602632988,-0.0718832889403656,0.1982901092086592,0.21091745930307923,-0.01220311681773798,0.1709103566736915,0.17134545829521075,0.015017023114207011,0.1375324991529108,0.13834991617799425,0.025765947269639777,0.1109863638444492,0.1139379524044307,0.029376643454153927,0.09143596181964775,0.09603917062593036,0.007552687452621971,0.009513372804401732,0.012146907008474372
18.197008586100154,-0.09746672301163822,-0.040092517710460504,0.10539056917481278,-0.20911713046182986,0.09373661282741753,0.22916484642489815,-0.1584529984089067,0.1783696326332237,0.23858557909162106,-0.07013869649724663,0.19829944350835196,0.21033807558798037,-0.011334420144492596,0.17075170677547255,0.17112748010401144,0.015540670087598225,0.13753160560874494,0.1384068458136769,0.02617776704963831,0.1110921266027071,0.11413472775985857,0.029746751169919906,0.09158764248386186,0.09629727649791987,0.007645298337273815,0.009542689600488017,0.01222757177354457
18.407720014689883,-0.09871437668444163,-0.03947747796238114,0.10631556532544106,-0.20809809145121277,0.09704330716738775,0.2296131945939111,-0.15592923866888994,0.17993888399645147,0.23810067082170952,-0.06836115746261558,0.19829515178575158,0.20974797989816915,-0.010434088261166057,0.17057633988909784,0.17089516648461078,0.016088336797245,0.13751099903032618,0.13844894161827295,0.026606901642253596,0.11117906893220654,0.11431847000215183,0.03012977876641627,0.09172261118864933,0.0965445025455998,0.007739170006560046,0.009569872715037392,0.012307608060563831
18.620871366629004,-0.0999659161061885,-0.03884749608243963,0.10724883372244512,-0.2070185083937436,0.10032326299007095,0.23004656031887422,-0.15340195888169159,0.1814588976339333,0.23761206307606203,-0.06659475658638822,0.19827471296968352,0.20915956446696546,-0.009537195736073666,0.17039197668249498,0.170658676369753,0.01663330656007208,0.1374818512879291,0.13848439016971403,0.027032605523842707,0.11125889963934703,0.1144958711498628,0.03050910180580667,0.09185211956436673,0.09678645133211464,0.007832823097550193,0.009597000686496101,0.012387717297957781
18.83649089489834,-0.10122255324588933,-0.03818010945926955,0.10818376053705428,-0.20584613933697743,0.10360930038615103,0.2304506893164913,-0.1508266744161134,0.18294865363656293,0.23710524157608862,-0.06479645170733082,0.19823891910483993,0.2085599415077491,-0.00860969659807699,0.17018993289648496,0.17040757064995962,0.017201628900869664,0.13743236084735672,0.13850469250145028,0.027475155942843898,0.11131934323690167,0.11465984638389638,0.03090095416080674,0.0919643779110191,0.09701709010586236,0.007927652033678526,0.009621919210948867,0.012467116590018486
19.05460717963281,-0.10248285776437527,-0.037497216942951786,0.10912734494167795,-0.20461463643346736,0.10686533376216717,0.23084052721066856,-0.1482499282513785,0.18438966183000544,0.2365958338946877,-0.06300986169221406,0.19818745015216627,0.20796275644520906,-0.0076859728627189225,0.16997938097739496,0.1701530609078333,0.017767226040810748,0.13737473431002434,0.1385189227070982,0.027914368350114994,0.11137290938921951,0.1148178422816123,0.03128920626501037,0.09207129068182195,0.09724267065702646,0.008022259413857922,0.009646781868419402,0.012546595016979604
19.275249131909703,-0.10374683496251397,-0.03677608126609061,0.11007218503340983,-0.20328986145097022,0.11012194109583807,0.23120036695357968,-0.14562671368719005,0.18579807256216965,0.2360679213852405,-0.06119250689310747,0.1981189551578472,0.20735390831305803,-0.006732742786558329,0.16975022058051142,0.16988368730564524,0.018355443971898495,0.1372961729637965,0.13851772967353396,0.02836990920163177,0.11140656121619351,0.11496205300065888,0.03168955973929023,0.09216045129610465,0.0974565389267017,0.008117953098068469,0.00966936333503735,0.012625282167437054
19.498445997580802,-0.10501423679312426,-0.03603886879392578,0.11102607798705748,-0.20190759578862535,0.11334537907691922,0.23154665230841376,-0.14300404821486298,0.1871583195130091,0.23553851992566407,-0.0593874217636141,0.1980352777278045,0.20674824567202027,-0.005783618294654514,0.16951304059141734,0.16961167757889123,0.01894090218942483,0.13720988736167655,0.13851104997635866,0.02882220149576474,0.11143358218322733,0.11510066262732176,0.03208641853253637,0.09224439308872283,0.09766558406394706,0.008213422476933357,0.009691888224216683,0.012704054712386281
19.72422736114889,-0.10628382828514463,-0.03526263932459475,0.11198082821216569,-0.2004319738253948,0.11656384951063546,0.23186225899072452,-0.14033659206528346,0.18848371578379175,0.23499036190482997,-0.057552804121588516,0.19793296858609177,0.20613050554335893,-0.00480615597267365,0.16925636520045578,0.1693245885750316,0.01954818734047068,0.13710211559458366,0.1384887061417238,0.02929025581004192,0.11144020371406044,0.1152251625698527,0.032494914437006,0.09231011911084618,0.09786254418584747,0.008309884284746601,0.009712064584121863,0.012781955066109124
19.952623149689156,-0.10755657645166203,-0.034469755981600694,0.1129450362584975,-0.1989007278647781,0.11974610505736522,0.2321650904454588,-0.13767164342678365,0.1897616224975432,0.23444179400595694,-0.05573098780731082,0.19781598925249058,0.2055166869281424,-0.0038331222759785313,0.16899215860986477,0.16903562493747967,0.020152672656273244,0.13698703700192105,0.1384614694482064,0.029755147587999926,0.11144045248102277,0.11534445481755397,0.03290002206761777,0.09237076467816414,0.09805493164180225,0.008406119282694009,0.009732183671913325,0.012859947139033519
20.183663636815975,-0.1088299773706909,-0.03363715085121433,0.11390970938375904,-0.1972764452516304,0.12291785218436646,0.23243664564077948,-0.13496371776539562,0.19100252250619876,0.23387425834577932,-0.053880960064514434,0.19767884488937748,0.2048904184540418,-0.0028329836162769256,0.16870761577557608,0.16873140021006613,0.020778131957764515,0.13684996471548364,0.13841836442569097,0.03023518847810439,0.11141986127524414,0.11544934867248557,0.03331626757901887,0.09241277177187641,0.0982348923344333,0.008503248803374816,0.00974989166350774,0.012936986807685666
20.417379446695666,-0.11010624099794428,-0.03278730961575559,0.1148842547024474,-0.19559861747407634,0.12605047721904533,0.23269624398541355,-0.13226020114731654,0.19219669318695248,0.23330737167849663,-0.052044240993400756,0.19752756100974986,0.2042687944328248,-0.001837588278998203,0.16841602946502016,0.16842605413488038,0.021400746367609944,0.13670600745014777,0.13837096667310897,0.030712149272028078,0.11139316596907525,0.11554944196109854,0.03372923164363021,0.09244984793732555,0.09841054542529618,0.008600149270750469,0.009767541706870223,0.01301412457580759
20.653801558105673,-0.11138157108190504,-0.03189711498111971,0.11585888106136807,-0.19382847513736023,0.12916708815523034,0.23292405293695048,-0.12951565060034462,0.19335180850669095,0.23272134754516752,-0.0501807155217682,0.19735465782189304,0.20363439094188665,-0.000816380903510731,0.1681033170286021,0.16810529936262666,0.0220434261011883,0.13653959569806443,0.13830753351740982,0.03120360197743979,0.11134523700268911,0.11563488478634591,0.03415280099428076,0.09246790603761379,0.09857346226412016,0.008697842659909824,0.009782723203265602,0.01309023071638764
20.89296130854078,-0.11265944315082742,-0.030989097939631973,0.11684380309698335,-0.1920070655009506,0.13224182537346724,0.23314075915719443,-0.126777349536965,0.194461036313426,0.23213700911252688,-0.048330980656423876,0.19716816297757278,0.2030053402823737,0.0001997779346289099,0.1677840476313276,0.16778416656757209,0.022683211652402488,0.13636672407065842,0.13824041205317197,0.03169205334429919,0.11129148218171964,0.11571594640058008,0.034573195743336206,0.0924811933788121,0.09873235028437376,0.008795305029072529,0.009797846097024618,0.01316644138313041
21.13489039836686,-0.1139347508874226,-0.030040172825229933,0.1178284322358094,-0.19009446102654598,0.13529511225762259,0.233325248341828,-0.1240000796348354,0.19552927717342572,0.23153340575694012,-0.04645592287167002,0.19695867988752558,0.20236322381523605,0.0012404005420193118,0.16744291778824694,0.16744751210736536,0.023342101914652105,0.13617098660866503,0.13815712546145145,0.03219429766061238,0.11121614891487479,0.11578214275662596,0.035003631690542686,0.09247512815263767,0.09887822590628295,0.008893455392254758,0.009810448428682294,0.013241542477591503
21.37962089502272,-0.11521225243419196,-0.02907283607225052,0.11882378931949579,-0.18813305144616144,0.13830394517205588,0.23349952097723684,-0.1212308346819924,0.19655254930252167,0.23093250077676983,-0.044595111199520414,0.19673616886144515,0.20172715256300192,0.002275679950973138,0.16709571573656498,0.1671112112838459,0.023998045190558964,0.13596921649091626,0.13807075724468873,0.032693615658583905,0.11113527660210934,0.11584438791006905,0.035430999517887425,0.09246446240187754,0.09902036423940665,0.00899137306049873,0.009822991528552,0.013316754562695321
21.627185237270606,-0.11648551960088004,-0.02806411684132599,0.11981849160613985,-0.1860819561864454,0.141285994464975,0.23364123490970326,-0.1184247996371046,0.19753302902028175,0.23031224614209259,-0.04271053250649927,0.19648939180826414,0.20107777271536073,0.0033340245795397735,0.16672597874998218,0.1667593107146839,0.024672084711191963,0.1357442211139273,0.13796813157328405,0.03320598871802766,0.11103253177229148,0.11589159071523135,0.035867815073624104,0.0924341564100756,0.09914924825432625,0.00908987086501345,0.009832967777899508,0.013390780696577415
21.877616239495936,-0.11776060430547211,-0.027036394996331908,0.12082436253002808,-0.1839846862207364,0.14422119504586067,0.23377364664178688,-0.11562849649745553,0.1984695309157446,0.2296956767206945,-0.04084062809760877,0.19623016498307894,0.2004351130732676,0.004386742878530682,0.16635065196835835,0.16640848212570242,0.025343121645237547,0.13551362130103983,0.1378630312043332,0.03371550672069444,0.11092454222612753,0.11593528134916109,0.03630166826149737,0.09239942956514068,0.09927469819914436,0.009188134605545368,0.009842884195655181,0.013464924315372101
22.130947096056794,-0.11902975087401518,-0.02596689941739398,0.12182923072269305,-0.18179961777861162,0.14712441414390834,0.23387324400546025,-0.11279768647705907,0.19936156945941103,0.2290597159080935,-0.0389485783905159,0.1959454908258958,0.19977894567156812,0.005461082997885217,0.1659521794956605,0.16604201066859467,0.026031202938453627,0.1352594909396502,0.1377416183136973,0.03423730611142237,0.11079443834993716,0.11596379046515022,0.03674434867815061,0.09234482310727961,0.09938668680711855,0.009286868117511934,0.00985019346037049,0.013537807453158184
22.38721138568382,-0.12030031002831955,-0.02487780974263077,0.12284571628876742,-0.17957115592797412,0.1499785876922875,0.23396447766163556,-0.10997824361738714,0.20021068823375723,0.2284283996183489,-0.03707160298205756,0.1956489580297052,0.19913015473746973,0.0065295260930666845,0.1655485967134314,0.165677314635367,0.026716223974214484,0.13500018427298843,0.13761833590470865,0.03475631797191192,0.11065939054591414,0.11598923378899353,0.03718417140968783,0.09228598422521042,0.0994955551159992,0.009385366515550246,0.00985744232752491,0.013610814592510305
22.64644307593103,-0.121563199388545,-0.023746640609748088,0.12386086704777939,-0.17725714636117956,0.15279574836624363,0.2340227267914573,-0.10712667159233903,0.20101381482920508,0.22777769319808908,-0.035174162767391,0.19532589780653145,0.198467700345206,0.007618108481160404,0.1651213247023914,0.16529696745041425,0.02741719877330451,0.13471709782438218,0.1374787228439334,0.03528680516297511,0.11050204011934356,0.1159993943481895,0.03763217640275583,0.09220707585739693,0.09959079043254897,0.00948422225865077,0.009862049949672892,0.013682488847476902
22.908676527678168,-0.12282706717073878,-0.022595286663909777,0.12488809154274652,-0.1749026572673143,0.15556187503890154,0.23407357066697304,-0.10428802746645656,0.2017751416828712,0.22713256145693234,-0.033292168022081035,0.19499158148766835,0.19781325866248825,0.008700536382447806,0.16468941833026046,0.16491908271422634,0.028115054273664824,0.13442926205549408,0.13733784173925195,0.035814568663051945,0.11034005194437294,0.1160069411354656,0.038077427001103614,0.09212413153366462,0.09968322856858276,0.009582842169007531,0.009866596647262119,0.013754293636383988
23.17394649968523,-0.1240815116119312,-0.021401634926647053,0.12591366685723715,-0.1724652173998277,0.1582861532179265,0.23409134437928011,-0.10141971574366923,0.20248909635719586,0.22646808359033824,-0.031391440261038704,0.1946297629644713,0.1971450409045803,0.009801587900601422,0.16423334944330162,0.16452557307220916,0.028827739182325528,0.1341174549279097,0.13718064828066703,0.03635297268859908,0.11015562733705037,0.1159991416231911,0.03853019317967987,0.09202097825576834,0.0997618976644492,0.009681705401046082,0.009868474405944853,0.013824695532757078
23.442288153199673,-0.12533647064451683,-0.020187209744413133,0.1269517794711392,-0.16999032543523623,0.16095762592407215,0.2341026870514114,-0.0985658156796184,0.20316242806994164,0.22581007993414004,-0.029506499684509673,0.19425730071992856,0.1964854508777297,0.010896241440278205,0.16377311799361519,0.16413519505235752,0.029537245088763514,0.13380132329606526,0.1370227826429308,0.03688871327121057,0.10996687547649413,0.11598918427538128,0.038980306575273335,0.09191399276962096,0.09983810078099559,0.009780332423508018,0.009870290757467285,0.013895234505083615
23.71373705661701,-0.12658023705892943,-0.018930357136105677,0.1279879480075967,-0.1674354057777326,0.1635826375319882,0.23408095695693787,-0.09568478219932587,0.2037871621693602,0.2251328163764082,-0.027604601374941702,0.19385647024009167,0.19581201462376352,0.012007975949259958,0.16328832354191056,0.16372925240019165,0.030260427430386812,0.13346108764569944,0.13684865868485074,0.037434234658379785,0.10975560850807219,0.11596385438332002,0.03943725007181708,0.09178670987049263,0.09990043444388531,0.00987908762675407,0.009869417022609168,0.013964303230138373
23.98832919019537,-0.12782402416799163,-0.017652145880576325,0.12903712414917054,-0.16484615541980022,0.16615329573881543,0.23405378151518766,-0.09281956508229378,0.20437250148941946,0.22446289454408483,-0.02571880203966013,0.19344561660170437,0.19514779875973193,0.013113083584934791,0.16279983354808267,0.16332709133633927,0.030980371075045705,0.13311694915381522,0.13667445095542533,0.03797714937407505,0.10954032803014525,0.11593682477768931,0.039891640451826145,0.09165580500351628,0.09996064009789239,0.009977606594973988,0.00986848144844892,0.014033515577447047
24.266100950824626,-0.12905483991243796,-0.016331467016243783,0.13008408249946513,-0.16218010416943707,0.1686731282417839,0.23399361183433778,-0.08992980959358414,0.2049081770988788,0.22377384050760663,-0.02381785563356931,0.19300564019140623,0.19446970816216114,0.01423370892985,0.16228645490701907,0.16290945925939235,0.03171281487434757,0.13274863379966745,0.13648407380692024,0.03852896426560311,0.10930250922905646,0.11589443304640691,0.04035215971889991,0.09150456556634903,0.10000691132849708,0.010076137975874937,0.009864841294163318,0.01410119322142275
24.54708915685078,-0.13028515205658567,-0.014988849105711372,0.13114452502457521,-0.15948291771075368,0.17113728752034563,0.23392898969849052,-0.08705719441954256,0.2054057321108762,0.22309296242644472,-0.021933289713101264,0.19255626770319065,0.19380140719154143,0.01534749364036445,0.16176984233427058,0.16249623826383117,0.03244196093662229,0.13237683317005713,0.1362941920609476,0.03907822592238786,0.10906099285512258,0.11585080018621487,0.04081022335293971,0.09134992008385952,0.10005139793848133,0.010174433455565976,0.009861138925421535,0.014169021033515476
24.831331052956187,-0.13150071090473067,-0.013603813029356138,0.1322024988318573,-0.15671243634012652,0.17354652691393924,0.23383153061028542,-0.08416268465631707,0.20585272032720472,0.22239312029527586,-0.020035414464355684,0.19207713140431742,0.19311924358092836,0.016475218634871523,0.1612280918207816,0.16206767235089545,0.03318241296987339,0.13198084317656628,0.136088263623652,0.03963549034465277,0.10879697040281835,0.11579185145636457,0.041273702093491516,0.09117495415701292,0.10008192019558625,0.010272625449248845,0.009854724201870042,0.014235252815299004
25.118864315096292,-0.1327152111972565,-0.012196263709825425,0.133274439153245,-0.153914069416753,0.17589900394411817,0.23373061492444236,-0.08128655708446807,0.20626290270834102,0.2217022539270114,-0.018154170696247838,0.19158923094082164,0.19244741444395658,0.017595904818361367,0.16068356294305516,0.16164412536944112,0.033919509498777645,0.13158178047690658,0.13588339883190478,0.040190251801230065,0.10852956746931883,0.11573211894251183,0.04173482029444188,0.0909968029610777,0.10011100525989416,0.010370582241053906,0.00984824695264286,0.014301641306462066
25.409727055493548,-0.13391317933671115,-0.010746434896560339,0.13434368412043854,-0.1510461664173864,0.17819275706836912,0.2335970955748714,-0.07839121503701928,0.2066217808197234,0.22099263088187807,-0.016261473979110385,0.19107104039424005,0.19176177411911527,0.018728946205501064,0.16011372415291147,0.16120539100192394,0.034666705382648,0.13115857639592046,0.13566264269979345,0.040752106050579835,0.10823974582936388,0.11565715163690916,0.04220063050697856,0.09079839639536579,0.10012613047130357,0.010468320016058743,0.0098390563154069,0.014366375782930242
25.703957827689145,-0.13510950310436715,-0.00927352625670679,0.1354273831924062,-0.14815366189483486,0.1804288899790909,0.2334611142608891,-0.07551541404487266,0.2069452029988697,0.2202927479573759,-0.014385629118762336,0.19054472072348375,0.1910869878373015,0.01985476653739413,0.1595415558884231,0.16077226069677955,0.03541048984087874,0.1307327063268232,0.13544350591411305,0.041311504615387136,0.10794686094262884,0.11558185498145633,0.04266417270051604,0.09059702935331654,0.10014016856319523,0.010565823658480657,0.009829802912661499,0.01443127350180427
26.001595631653235,-0.13628752509980413,-0.007758565055759701,0.13650818594338654,-0.14519560519294977,0.18260280199008644,0.23329283542787518,-0.07262310246208252,0.20721675051343977,0.2195743534763732,-0.012500197835250736,0.18998769997321155,0.1903984797392864,0.020991355837045964,0.15894398348179703,0.16032413076308646,0.036163160081717244,0.13028280309762205,0.13520866440457752,0.04187707770096429,0.10763169918659198,0.1154914382392289,0.04313167779536133,0.09037552232097061,0.10014028492185911,0.01066299361694146,0.009817841809695096,0.014494462759106715
26.302679918954343,-0.13746328591761472,-0.006219966487705594,0.13760393511224916,-0.14221624595229215,0.1847184659630327,0.23312308397174855,-0.06975140721650125,0.20745422174872052,0.21886642714233145,-0.010631808175322267,0.1894231865728764,0.1897213191934412,0.022120558036701068,0.15834452318796008,0.15988216633345162,0.03691236536191691,0.12983063394074293,0.13497598388627077,0.04244023959504564,0.10731379057817239,0.11540114204435208,0.04359700466820372,0.09015128277945945,0.10013966548187306,0.010759930884695934,0.00980581778053511,0.014557821780352028
26.607250597988628,-0.13861899059503807,-0.004639629028850685,0.13869661391365187,-0.13917551457082727,0.1867687329905278,0.23292141052067672,-0.06686591643375832,0.2076394153557306,0.21814027044495007,-0.008755700291306442,0.18882767613492488,0.1890305625080433,0.02325894825848957,0.15771964213757944,0.1594254188957872,0.037669241338143984,0.1293545994503966,0.13472781502705328,0.043008653711308895,0.10697380041529769,0.11529587273337771,0.04406556263526119,0.08990706798323,0.10012519504951424,0.010856421153443697,0.00979109839668327,0.014619421605332868
26.9153480392697,-0.13977178622967928,-0.0030351071373234087,0.1398047356178259,-0.13611677571491282,0.18876035109465297,0.23271924453383855,-0.06400203349226556,0.2077919367310567,0.21742527282169513,-0.006896793332909977,0.18822530926202127,0.18835162012857873,0.02438980170110057,0.15709330686514686,0.1589753738440209,0.03842260169287378,0.12887669167785473,0.13448233333296258,0.04357469854556362,0.10663137800815731,0.11519116775714741,0.04453202932589304,0.08966035098152826,0.10011033999549214,0.010952680546560534,0.009776316013283111,0.014681197701365558
27.227013080779674,-0.14090279240625506,-0.0013892447029973994,0.1409096409360446,-0.13300101119399038,0.19068372805783243,0.23248559767146298,-0.06112706871250341,0.2078919441756286,0.21669236023105612,-0.005032029650690964,0.18759176345102818,0.18765924181098023,0.02552827384097462,0.15644161116942953,0.1585107897607818,0.039182421498964136,0.12837514498870117,0.1342216078185347,0.0441450735155789,0.10626712153583108,0.1150716673869244,0.04500099591064934,0.08939387157438274,0.10008173613605786,0.011048381454515546,0.009758857173375273,0.014741167731724007
27.542287033382223,-0.14203021061340407,0.0002813373154956516,0.1420304892534452,-0.12987051220441592,0.1925482773881382,0.23225242531645768,-0.05827461965805912,0.20796070257282143,0.21597125991870525,-0.003184595988500451,0.1869519954979889,0.18697911720908847,0.026659075973629133,0.15578888639179433,0.15805341962438882,0.03993867834339642,0.12787210954148542,0.13396407886596665,0.044713118744956926,0.10590074473430816,0.11495316752130719,0.04546795521439179,0.08912512177208619,0.1000530973147115,0.011143853673727054,0.009741335356290006,0.014801320523019076
27.861211686298272,-0.1431341326264544,0.001992779420834856,0.14314800415146398,-0.12668747031231314,0.1943420811043851,0.2319882747513689,-0.05541378877804833,0.20797687552991326,0.21523259219254684,-0.001333152204173613,0.1862809790597107,0.18628574946636112,0.027795945264250162,0.15511093727635153,0.15758178015202598,0.04070019246295326,0.12734571879692816,0.13369157700628617,0.045284576402819715,0.10551283192389921,0.11482007908281469,0.045936687077912056,0.08883686900388828,0.10001084198279714,0.01123865821130515,0.009721162387877149,0.014859624374862712
28.183829312645116,-0.14423375673830915,0.003729462910308812,0.14428196518083994,-0.12349292764825913,0.19607709431624334,0.23172554907614126,-0.052576298395837,0.20796323660599245,0.21450635173031143,0.0005008622934040823,0.185604371216857,0.18560504701608146,0.028925027767114257,0.15443237510865995,0.15711784021246658,0.041458099996485115,0.12681821504319607,0.13342276313306092,0.045853741710348866,0.10512310714468419,0.11468841826702529,0.04640349263059955,0.08854657834324159,0.09996889848654895,0.011333236615355862,0.009700926569007699,0.014918117457538746
28.51018267503968,-0.14530820971119282,0.005506446967646401,0.14541250554089044,-0.12025043087166776,0.19773920202992687,0.23143240512999466,-0.049733100488200656,0.2078971025952799,0.2137629213677662,0.002337063165387199,0.1848965552962882,0.184911324760471,0.03005864962286688,0.1537287987391865,0.15663992460079768,0.04222007675147027,0.1262676950693608,0.13313927181350035,0.04642541017647652,0.10471219308513112,0.11454240302504515,0.04687135045839769,0.0882370889590313,0.09991349939701812,0.011427040871767975,0.009678071126536318,0.01497472282933316
28.840315031266655,-0.14637762395800202,0.007309179426724281,0.14655999761013336,-0.11699961148377679,0.19934276443344742,0.2311416163725685,-0.04691398558233467,0.207802602824319,0.21303249466637988,0.0041557648139839524,0.184183773557908,0.18423065115018153,0.031184384268481417,0.15302501567118068,0.15617016758449548,0.04297840735405631,0.12571642845817466,0.13285994085114802,0.046994821746542424,0.10429977104862129,0.1143982321182636,0.047337359867084504,0.08792579408367335,0.09985875477107849,0.011520621912562683,0.009655153073445793,0.015031523878964807
29.174270140012272,-0.14742022874732177,0.00915157735597633,0.14770401217304527,-0.11370550275041515,0.20087160795546147,0.23082102208927435,-0.044091800125790094,0.20765585622511754,0.21228528319909346,0.005974859581509203,0.1834399310396472,0.18353720943407978,0.03231315987596663,0.1522965004029445,0.15568675067633037,0.043739638084320236,0.12514253807912012,0.13256625051886828,0.04756583955382633,0.10386655296935175,0.11423996637865183,0.04780371139397966,0.08759564749776028,0.09979074247439378,0.011613325487161322,0.009629652926007554,0.015086402631048816
29.51209226666447,-0.14845702326844404,0.011020214491620123,0.14886548587623877,-0.11040617895490715,0.2023423504080147,0.23050369003567556,-0.04129435905810181,0.20748219409401275,0.2115516129838887,0.007776413926449017,0.18269174160805898,0.18285717121661177,0.03343396405385454,0.15156817457883107,0.15521192446946028,0.04449718745496302,0.12456825750991724,0.1322771729001613,0.04813463420260675,0.10343212577272856,0.11408395001788946,0.04826828928895229,0.08726392695087765,0.09972372184074407,0.011705809119032237,0.00960409052958866,0.015141483481870357
29.853826189180218,-0.1494654110656324,0.012927810294550984,0.15002345611280382,-0.10706827702587876,0.20373690617699688,0.23015721340828046,-0.03849643597896532,0.20725668639100306,0.21080158831674195,0.009576605899057027,0.18191274190603607,0.18216464269533192,0.03455634559515543,0.15081546778728006,0.15472377433603385,0.04525649141136463,0.12397179660184678,0.13197407460390312,0.04870415425319261,0.10297733986928369,0.11391412189923047,0.048732512222957006,0.08691374222056833,0.09964364673346744,0.011797315503417961,0.009575989314514052,0.015194611690953905
30.199517204020793,-0.1504671865559387,0.014862118480214714,0.15119939416472405,-0.10372818312850748,0.20507399400632645,0.22981487983341722,-0.03572383901676263,0.2070057128051231,0.2100656035814828,0.011359244279865543,0.1811300060314508,0.1814858438434333,0.03567068745063566,0.15006333586217346,0.15424461972232423,0.04601208340284324,0.12337529153181817,0.13167602051866287,0.049271483374265915,0.10252163786613615,0.11374693536379663,0.04919503319762402,0.0865622134497155,0.09956489385636604,0.01188860556304323,0.00954782634258086,0.015247948389921294
30.549211132155772,-0.15143900307735564,0.016834611044054336,0.15237183395256462,-0.10035424002155101,0.20633376928596545,0.22944410613057178,-0.032953289639492025,0.20670344209229424,0.20931371734997853,0.013138809397078389,0.18031680935330646,0.18079485625351574,0.03678518289007608,0.14928724038282823,0.15375249533382113,0.04676831229493186,0.12275709784190003,0.1313643030106813,0.04983867667566649,0.10204605595812555,0.11356624159225538,0.049656518002613,0.08619264608109087,0.0994733231505011,0.011978822490752942,0.009517173287990103,0.015299306378349342
30.902954325136555,-0.15240337502578213,0.0188342701334789,0.15356275085680787,-0.0969810310555897,0.2075368875397141,0.22907832737794553,-0.030208570186145853,0.20637715008222765,0.20857633084497773,0.014900834980542165,0.17950047766884142,0.1801178957418157,0.037891586043079475,0.14851209399681395,0.1532697437727962,0.04752080341281351,0.122139195159197,0.1310580396280048,0.05040370996933175,0.10156984447180525,0.11338856769842019,0.05011636941536771,0.08582196227805587,0.0993833974697668,0.012068827044746296,0.00948645910762676,0.015350879213799917
31.260793671240208,-0.15333628427100077,0.02087127633239627,0.15475020597653627,-0.09357869184496624,0.20866190312584723,0.22868485167040606,-0.02746835913686061,0.20600024996195138,0.20782351584471379,0.01665812737184369,0.1786541288369356,0.1794290694341944,0.03899676347035525,0.14771346422445517,0.15277439273108642,0.04827284559986097,0.12150014091928919,0.1307384865512644,0.0509677691338326,0.10107427051967517,0.11319771045195276,0.05057452193802043,0.08543370089043015,0.09928091214878515,0.012157666806049024,0.009453308726808161,0.015400451553485489
31.62277660168446,-0.15426088676936217,0.02293588277027154,0.15595664751885896,-0.09017990473492264,0.20973123850992154,0.22829719145207483,-0.02475440588733831,0.20560076381057305,0.2070856216407265,0.018397920630965008,0.17780523526036643,0.17875453887814302,0.040093811301074006,0.14691614613958415,0.15228876419865578,0.04902112914998975,0.12086170161044708,0.13042477532782154,0.05152969810061653,0.10057834641592517,0.11301023650140077,0.05103110655869206,0.0850445476923864,0.09918038580690826,0.012246298463731086,0.009420097998376363,0.01545024505830884
31.988951096914658,-0.15515257432216098,0.025036940809678634,0.1571596949726648,-0.08675667000831758,0.210722008301926,0.22788261138956845,-0.02204734399553782,0.20515149178960504,0.20633278934953106,0.020131377573710592,0.17692685715399542,0.17806848442496945,0.04118830280753067,0.1460958838323491,0.1517909205483651,0.049767913452666714,0.12020268997747335,0.13009816250528944,0.052089840583888776,0.10006361292607262,0.11280992032562488,0.05148535047916733,0.08463831057171238,0.09906757759426811,0.012333678183460893,0.00938450975934784,0.015498020549620977
32.359365692963515,-0.15603506339605372,0.027166010996421536,0.15838223752197783,-0.08333968741613762,0.21165822810429455,0.2274746338009342,-0.019366894084577528,0.20468105563860717,0.20559526046049273,0.02184740115053099,0.17604651240055771,0.17739696577290137,0.04227464226164588,0.1452772837712434,0.15130312144268707,0.05051092329644948,0.11954460562006143,0.12977775658839164,0.05264788174480867,0.09954880107601728,0.11261333512461043,0.05193808894928931,0.08423140265637367,0.09895703247957895,0.01242085437263349,0.009348862105725948,0.015546023479271061
32.73406948788452,-0.15688323922607156,0.029330583954060758,0.15960148465835464,-0.07990287861952489,0.21251573586306155,0.22704054263744408,-0.01669563233772775,0.20416178109148486,0.204843298639726,0.023555547375006397,0.1751372990695921,0.17671428164562114,0.043357147311333666,0.1444363336011321,0.15080350356379063,0.05125142239560068,0.1188665669752947,0.1294448494226962,0.053203352791889286,0.09901576542556614,0.11240426393651164,0.052387868029098845,0.08380793423015585,0.09883450084135806,0.012506696249331394,0.009310900079590791,0.015591995105346965
33.113112148259816,-0.15772129568429719,0.031523557792292066,0.16084073429395143,-0.07647489569843748,0.21331996428416622,0.22661380548034768,-0.01405126549720802,0.2036227471725765,0.20410698476088474,0.025246350327152615,0.1742266838644548,0.17604634496417695,0.04443149223030401,0.14359738384328236,0.15031422470427253,0.05198813631353108,0.11818975609076095,0.12911849117050528,0.05375675062907548,0.09848291508759172,0.11219925490994319,0.052836201128348276,0.08338401183260505,0.09871452567365803,0.012592339453607436,0.009272879733871364,0.015638200391148615
33.496543915783484,-0.15852369646435113,0.0337510372791764,0.16207681776905075,-0.07303162355841972,0.2140456380352782,0.22616178545790636,-0.011418290041201047,0.20303593903422712,0.20335675520369462,0.02692780168766495,0.1732878934103143,0.1753676153293836,0.04550078054570923,0.1427367287520029,0.14981353331755995,0.052721369747648905,0.11749364423380117,0.12878004217815486,0.05430682592995203,0.09793245579702184,0.1119821291145232,0.05328098125438611,0.08294407909322932,0.09858287488227417,0.01267657095906894,0.009232612225301208,0.01568236524836389
33.884415613920986,-0.1593150282420945,0.03600728185245237,0.1633334092284286,-0.06959961776822193,0.21471943027084708,0.22571783387521632,-0.008812423795932882,0.20243075560252297,0.2026224805567425,0.02859202308629694,0.17234825145301602,0.17470381668148918,0.04656191449681174,0.1418783995292795,0.14932344804014627,0.053450812387848365,0.11679904853194141,0.1284484608038873,0.05485485552373101,0.09738243694692238,0.11176937952879007,0.05372437195222469,0.08250390447479389,0.09845406236030539,0.012760608915593013,0.00919228766067609,0.015726769926889938
34.276778654645774,-0.16006941913840886,0.03829699175353201,0.16458699377738725,-0.06615675392092699,0.21531511465838865,0.22524944992099125,-0.006220052025070867,0.2017789698375055,0.20187481694327192,0.030245489546170585,0.17138119871648874,0.17402960929505104,0.04761682841750092,0.14099905592820802,0.14882236431796014,0.0541758491143065,0.1160858368025024,0.12810520728445554,0.05539884354652506,0.09681544993297019,0.11154489325834607,0.05416364295018992,0.08204829338498983,0.09831389863607802,0.012843162954021981,0.009149786824477453,0.015769129132483628
34.67368504525391,-0.16081176312738335,0.04061580507102422,0.16586158922940866,-0.06272745803149843,0.21586042912551703,0.22478981038593757,-0.0036549379387091244,0.20111016892295017,0.20114337825430237,0.031881861417405136,0.17041382947331304,0.17337048873207356,0.0486636070208641,0.14012235067338683,0.14833212668372514,0.05489709452182262,0.11537441735471886,0.12776911663965898,0.05594081290027085,0.09624914957351653,0.11132507957135385,0.054601578233478054,0.08159264728436182,0.09817684266901693,0.012925528811065148,0.009107230369928786,0.015811734252023982
35.07518739525756,-0.161515939100224,0.04296700528303015,0.16713336628698414,-0.05929160994728479,0.2163283561959879,0.22430660423759077,-0.0011053156363872924,0.2003960359417862,0.20039908418911925,0.03350614939021125,0.16941987862986688,0.17270135298230285,0.049703063372817984,0.1392253635490284,0.14783131049950646,0.05561305506858245,0.11464509471903216,0.12742177850429273,0.056478056916769534,0.09566654440960021,0.11109391807100813,0.05503485545923332,0.08112215918983096,0.09802877142471479,0.013006343837978501,0.00906257181698136,0.015852292830050362
35.481338923358315,-0.162207062463207,0.04534762003455777,0.1684266539350033,-0.05587148829283208,0.21674752527411417,0.2238327789143244,0.001416963397123053,0.19966622101351258,0.19967124880434248,0.03511349899645114,0.16842613001513612,0.17204743265637332,0.05073441612265606,0.13833131404193102,0.14734155362243934,0.056325228790540284,0.1139178280921048,0.12708187500792176,0.05701330896028035,0.0950848628868838,0.11086770742113267,0.055466847925889254,0.08065183728379571,0.09788406446447544,0.013086976272279515,0.009017859262436012,0.01589310333535619
35.892193464501304,-0.1628588490522469,0.04775951016007406,0.16971734008448505,-0.052448977532016765,0.21709028399925714,0.22333626362736556,0.003921863852331108,0.19889243308678042,0.19893109599872927,0.03670751301299555,0.16740668711806686,0.17138389773676396,0.051757407572676786,0.1374177520049129,0.14684164193010077,0.0570312869766697,0.11317339522567423,0.1267311527649059,0.05754318874267961,0.09448755910084282,0.11063054458652417,0.05589367361621388,0.08016728536355174,0.09772868766578716,0.013165996373340611,0.008971121658855769,0.01593187008234781
36.30780547701093,-0.16349655003450234,0.0502010974138549,0.1710300326104742,-0.04904420554879482,0.21738598367611686,0.22284972514397539,0.006399395288886967,0.19810426674674353,0.1982076001654032,0.038284764486322044,0.16638794813987762,0.17073568015494522,0.0527723391647216,0.1365074134691636,0.14635297644037717,0.057733567751392274,0.11243126961229921,0.12638811349149143,0.05807110301581117,0.09389140645653253,0.11039859243603947,0.05631926283377529,0.07968309476488786,0.09757691815921408,0.013244839667664909,0.008924331853326316,0.015970894679085596
36.72823004980928,-0.16409380364438153,0.05267282035005791,0.1723403678715765,-0.04564104934889379,0.2176064885989903,0.2223413800129221,0.008857775680511153,0.19727356552709643,0.19747232678474183,0.03984750820609098,0.16534445368166692,0.17007825338215166,0.05377793507581842,0.1355783637959037,0.1458545817949966,0.05842895198730329,0.1116727350125054,0.12603468639826038,0.05859303620860952,0.09328032989259685,0.11015608851541128,0.05673920721705963,0.07918530054501079,0.0974148318174605,0.013322014598313782,0.00887559651631658,0.016007882011001222
37.15352290971808,-0.16467591189990827,0.05517449313489211,0.17367320073275153,-0.04225749637524266,0.2177817073858177,0.22184356666756322,0.011288818007647925,0.19642975733078177,0.19675387410935422,0.04139368354971081,0.16430214711507632,0.16943621981275958,0.05477552625350642,0.13465280999171364,0.14536759444598754,0.05912057302568764,0.11091674639037127,0.12568916733239824,0.05911303022723864,0.09267062227803423,0.1099190364588615,0.057157960845218236,0.07868805636256353,0.09725658179322094,0.013399018680093468,0.00882681096251393,0.016045133011522522
37.58374042884525,-0.16521651963801565,0.05770513848500657,0.17500394672370276,-0.03887939251976166,0.21788316680781744,0.2213248326349958,0.013699054065679322,0.19554492161763518,0.1960241833364993,0.04292426016700881,0.16323606868843607,0.16878538512484095,0.05576287308252953,0.13370937371117464,0.1448713036893534,0.05980456722417647,0.11014512255185405,0.1253336917306515,0.059626473414260875,0.09204670154714573,0.10967183593580843,0.05757062302518029,0.07817784631520719,0.09708837360874666,0.013474303867412383,0.008776161455963402,0.016080356793694038
38.01893963205697,-0.16574089605548223,0.060265955217213354,0.1763576762818033,-0.0355226078101282,0.21794117420212283,0.22081714398622276,0.016082036492873097,0.1946482160709645,0.1953114433856014,0.044438479612857525,0.16217164381512553,0.16814999413619464,0.056742280990821646,0.13276969205959366,0.1443865560973067,0.060484817073791566,0.10937627090006534,0.12498632618192483,0.06013800370763236,0.09142435772504713,0.10943030967413273,0.057982137691518575,0.07766836830202145,0.0969242164063072,0.013549424309516894,0.008725463904968337,0.016115849945821433
38.45917820453622,-0.16622277509582248,0.06285456249629441,0.1777096142226328,-0.032174922706024144,0.2179270581483678,0.22028941945617977,0.018442676706763066,0.19371204984054466,0.1945880021417966,0.04593609163511614,0.1610844688989313,0.16750621073608152,0.057710602207524615,0.13181297911438025,0.14389292918751492,0.06115676115507737,0.10859257057944464,0.12462943400349231,0.060642453158119725,0.09078852076868882,0.10917903932715925,0.05838714628949737,0.07714657055559035,0.09675046356643385,0.013622780817666437,0.00867298563837285,0.016149329307732947
38.90451449942894,-0.16668731120603164,0.06547353016764673,0.1790850157598625,-0.02885012456714773,0.21787137307588042,0.21977321241113398,0.02077619795329866,0.19276521473209873,0.19388160926737427,0.04741757343451831,0.15999939440779687,0.16687789692250943,0.05867106031813758,0.13086026591046285,0.14341095673975396,0.061824984196451244,0.10781185618620512,0.12428083120580753,0.061145016012465865,0.0901544587249737,0.10893364682758809,0.05879104824320653,0.07662567986391491,0.09658096172715518,0.013695978803309434,0.008620461687130754,0.01618308360850893
39.35500754557864,-0.16710840775066868,0.06811909173351181,0.18045894436010188,-0.025537884411160512,0.217745381428622,0.2192378495463178,0.023085961501895652,0.1917805355637388,0.19316504714772156,0.04888152190240792,0.15889262335556537,0.1662415981044129,0.059619655901787826,0.12989139044032424,0.1429205257489922,0.06248427423047899,0.10701708878485547,0.12392312866489186,0.06164000813649568,0.08950762951189045,0.10867891398015116,0.059188061820306476,0.07609312104110956,0.09640222887372145,0.013767373264724306,0.0085662415204342,0.016214840745337477
39.81071705535063,-0.1675110246958599,0.07079516883730425,0.1818568099504646,-0.022249952345526503,0.2175797408653882,0.21871443485611022,0.025368787694448964,0.19078635064382432,0.19246559947448869,0.050329581534386415,0.1577883804216562,0.16562077096039537,0.060560473493705955,0.12892674617858169,0.14244183665615343,0.0631398707925292,0.106225508668555,0.12357387254428233,0.06213314003218299,0.08886276319878464,0.10843024381408599,0.05958400735201526,0.07556163710628892,0.09622793219386722,0.013838615518139525,0.008511978215387456,0.016246878241622995
40.27170343254683,-0.16786931254252657,0.07349663251124014,0.18325354316900055,-0.018977837247127413,0.21734577190481275,0.21817273631569403,0.027626561529549083,0.1897559785851311,0.1917565078706501,0.05175926469517986,0.15666351968649897,0.16499236310310772,0.06148871901429826,0.12794682195656587,0.1419551049268905,0.0637859587841921,0.1054206767573985,0.12321593900955573,0.06261825154756605,0.0882058585749202,0.10817263477337087,0.05997271461104037,0.07501913930989289,0.09604476956406534,0.013908020032608895,0.00845610407268634,0.01627693820457499
40.7380277804122,-0.16820795966596486,0.07622873164786385,0.18467467943285812,-0.015731306959287268,0.21707409999719618,0.2176433755211494,0.029857623285860283,0.18871722469240754,0.19106456647920092,0.05317331354827371,0.15554159529123465,0.16437940606853788,0.06240928025412333,0.12697134681030772,0.14148017943394456,0.0644283849137829,0.1046192212275929,0.1228665871295634,0.0631015293145143,0.08755109480392961,0.10792125464058124,0.06036039025609458,0.07447787687935971,0.09586621332004881,0.013977278717911436,0.008400189522130246,0.016307283782588895
41.20975190973397,-0.16850143843889925,0.07898500297835856,0.18609504413462885,-0.01250364784887397,0.2167362196356215,0.2170965916624879,0.032062458450688204,0.18764397164288749,0.19036349790813067,0.054568225037255745,0.15440015093654802,0.16375926780779584,0.06331662558027969,0.125981482864587,0.14099762090061504,0.06506077826382384,0.10380531723488053,0.12250897417956219,0.06357637714830283,0.0868850215102559,0.10766133332882735,0.06074051003943299,0.07392625483890437,0.09567915506711527,0.014044670722096867,0.008342750016529663,0.016335674260049098
41.6869383470345,-0.16877409153202552,0.08177199309920781,0.18754026988323713,-0.009302708949802375,0.216362597557923,0.2165624944809615,0.03424084721063497,0.1865634203363706,0.18967958621134573,0.055947768600649934,0.153262031469042,0.16315453748336115,0.06421638822928358,0.12499627234939713,0.14052691065578413,0.06568954517081176,0.10299496661454598,0.12216005686262411,0.0640494178544253,0.08622125701128731,0.10740778876830692,0.061119632574472525,0.07337602116129857,0.09549685841692311,0.014111923312792079,0.00828527301415758,0.016364355425902127
42.1696503428592,-0.1690007845980705,0.08458193723608805,0.18898510338482488,-0.006123487101365113,0.21592500946666318,0.21601182099010038,0.03639195444448379,0.18545007998727547,0.18898705383061626,0.057307495155697365,0.1521055029949479,0.1625430190514695,0.0651023558810531,0.12399756879654991,0.14004896932401328,0.0663078058273931,0.10217296969623381,0.12180328751799262,0.06451365878927405,0.08554690888516155,0.10714609554335151,0.06149091366452689,0.07281607955539972,0.0953064211116785,0.014177285422788488,0.00822635708614549,0.01639110651749866
42.657951880160255,-0.16920544384575648,0.08742264549045037,0.19045524716213103,-0.0029719833287635846,0.2154536462277149,0.2154741431302693,0.038516918114350256,0.18433048373293015,0.18831165713848838,0.058652130758653206,0.15095266816863961,0.1619468445810587,0.06598084965799596,0.12300370964401697,0.13958289690281078,0.06692247902834939,0.1013546912236402,0.12145530713945485,0.06497611937844847,0.08487502754547228,0.10689090882917529,0.06186122990873659,0.0722576717423704,0.09512088567422887,0.0142425145445955,0.008167406748040047,0.016418153170833328
43.15190768277753,-0.16936339599038633,0.09028508862933927,0.19192539469857567,0.0001551677131076482,0.2149206630952528,0.21492071910898297,0.04061366283902196,0.18317982213098125,0.18762813447119192,0.05997634953408765,0.14978254269494248,0.16134426732796342,0.06684503285526416,0.12199725375978016,0.13910998649395928,0.06752622236922005,0.1005255643315986,0.12109987527509565,0.06542944947334847,0.08419328291480886,0.10662795949636523,0.06222345065244423,0.07169020270442562,0.0949275669913582,0.014305834374458084,0.00810710331905632,0.0164432971564489
43.651583224017614,-0.1694980836596951,0.09317830178296502,0.19342129222881926,0.0032537359550322137,0.21435586747930788,0.21438056050041399,0.04268460081988412,0.18202390508487507,0.18696169973954682,0.061285763676908064,0.14861645980862287,0.16075694994465972,0.06770185748729032,0.12099582002341486,0.1386489450748471,0.06812642055571086,0.09970030925672398,0.12075330572543339,0.06588102617186009,0.0835141532083465,0.1063716287153886,0.06258473708692215,0.0711244052746159,0.09473927560366385,0.014369027624220567,0.008046768736017132,0.016468741359210073
44.157044735332285,-0.16958535853236498,0.09609203216498134,0.1949176043207657,0.0063255262347739405,0.2137318835164668,0.21382546694358778,0.044726497553123135,0.1808386518242174,0.1862876205682226,0.06257423917403651,0.14743420662472043,0.16016360601357063,0.06854391790492391,0.11998268256461886,0.13818144881697775,0.06871531401056948,0.09886499641679537,0.12039967564766994,0.06632317996392062,0.08282587248872493,0.10610791372016096,0.06293770484846403,0.07055018609196065,0.09454355318689187,0.014430297583189762,0.007985166379144294,0.01649231246496466
44.66835921509736,-0.16964811645726474,0.09903649755981968,0.19644009587254285,0.009367997219061655,0.2130780373233723,0.2132838703734457,0.046742955226928624,0.17964910125221464,0.18563055633185804,0.06384820449731751,0.14625632519607135,0.15958541874930257,0.06937874090211364,0.11897473197889916,0.13772580200751602,0.06930070767085977,0.09803369730626432,0.12005496196000488,0.06676360747715157,0.08214034510531727,0.10585091202905995,0.06328976706967335,0.06997776870530228,0.09435296883885685,0.014491447326826872,0.007923536286038093,0.01651618820740306
45.1855944374933,-0.16966279388007618,0.10200026598837626,0.19796342563436492,0.012381474245162772,0.21236750221462788,0.212728129078793,0.0487296615282179,0.17843194135735194,0.184966314795987,0.06510078518787968,0.14506339071489238,0.1590015709286546,0.07019840619118958,0.1179559637786597,0.13726407258542098,0.06987446913125792,0.09719312111762889,0.11970356815467613,0.0671943570005977,0.08144636860532892,0.10558689583333189,0.06363331753862507,0.06939755971513384,0.09415529934840129,0.014550664398407293,0.007860722914868317,0.016538222370599973
45.70881896148858,-0.1696516807945412,0.1049946920217539,0.19951335331038839,0.015365018362027263,0.21162903492873755,0.2121860792185346,0.05069132427619385,0.17721139971630606,0.18431899127948437,0.06633915712620478,0.14387513750465514,0.15843275848194624,0.07101096037916647,0.11694253438515739,0.13681415439345182,0.07044477895323713,0.09635668937718427,0.11936112629119087,0.06762340752106788,0.0807552742852827,0.10532967088931619,0.06397598956146457,0.06881927510218346,0.09396286429200969,0.014609767550812346,0.007797885378328612,0.01656056533643464
46.23810213992712,-0.16959185393808535,0.10800721189772208,0.20106455367387935,0.01831755919928496,0.21083642927781804,0.21163065204653053,0.05262263426911301,0.1759649661953014,0.18366494212433243,0.06755577178433932,0.14267294061459654,0.15785864019746884,0.07180802146313268,0.11591916322334099,0.1363585140313919,0.07100317497765671,0.09551174873662178,0.11901237332158075,0.06804256114892006,0.08005642022355684,0.10506579151519893,0.0643099859196986,0.06823381778846177,0.09376368262275557,0.01466693305638495,0.007733947955373514,0.016581099971259557
46.773514128720926,-0.16950494270338187,0.11105026800627987,0.20264275862991835,0.021239670702197424,0.21001779426025405,0.21108907484159425,0.05452932109143801,0.17471602388872667,0.18302769151737464,0.0687584849460433,0.14147571505277676,0.1572994189492439,0.07259810230456407,0.1149012702737839,0.13591462897257633,0.07155817005815555,0.09467107235758246,0.11867259010995979,0.06846004319504011,0.07936056780139582,0.10480876507252007,0.06464312934454922,0.06765039987792378,0.0935698176502397,0.014723990846171304,0.0076699900810044295,0.016601947303881034
47.31512589614917,-0.16936871523182026,0.1141102148471387,0.20422267952344955,0.024128972509121098,0.20914760667917395,0.21053486336940108,0.056405158664683375,0.17344289100779228,0.18238415053158819,0.06993913876405845,0.14026564289854074,0.15673523442034076,0.07337241050966795,0.11387429804077603,0.13546536966427516,0.07210101392030316,0.09382264041729568,0.1183268526717791,0.06886744434106469,0.07865763053815923,0.10454543381682052,0.06496746132082563,0.06706041516992166,0.09336953632333854,0.014779110196340765,0.00760501434623103,0.016621021069776767
47.86300923226497,-0.16920409001247075,0.11720053098285543,0.20582999912454833,0.02698745977859474,0.2082532589615559,0.20999462577268524,0.05825681547387503,0.17216807982683704,0.181757267421188,0.0711062030827886,0.13906081292192382,0.15618579259125034,0.07413987324896096,0.11285293118452623,0.13502779299948367,0.07264050980881963,0.09297858195118919,0.11799008588410818,0.06927320144845356,0.07795780519701791,0.10428900148172011,0.06529096438107304,0.06647257741522508,0.09317464020876946,0.014834127918328584,0.007540022006156467,0.016640411141274705
48.417236758411086,-0.16898957321125194,0.12030654143724152,0.20743948458939002,0.029811528994877896,0.20730996480954214,0.20944247126680407,0.06007722721041345,0.1708707570750414,0.1811245120150485,0.07225097359214233,0.13784421709950542,0.1556317171170068,0.07489133728220511,0.11182333133246768,0.13458517685914692,0.07316765940009975,0.09212750430709067,0.1176477089957217,0.06966872713770966,0.07725155367769515,0.1040266027831653,0.06560554719904933,0.06587876418632566,0.09297364892271462,0.01488721035456662,0.007474092226405867,0.01665806371550836
48.97788193684579,-0.16874532666322895,0.12344270702285567,0.20907674951512525,0.032604503529035,0.2063443405531403,0.20890438130562317,0.06187391987273842,0.16957254433486302,0.18050825397365391,0.07338247029906447,0.1366331154088279,0.1550922150641842,0.07563609395059744,0.11079945209451406,0.13415415495819769,0.07369151600744343,0.09128089907116829,0.1173142875642865,0.07006263642717922,0.07654851541431203,0.10377113392105854,0.06591932370756902,0.06528719809038772,0.09277809802187581,0.01494019711286773,0.007408149807706501,0.016676035900200118
49.54501908048021,-0.16845063662360615,0.12659337736609427,0.21071663477725852,0.03536164392304851,0.20533238238863602,0.2083550650172285,0.06363906778620446,0.168253471092811,0.1798865239073692,0.07449150315111577,0.1354113085845651,0.15454839544394178,0.07636467676747263,0.10976816738201976,0.1337184146937425,0.0742028716282578,0.09042799218344295,0.11697558688978023,0.07044619576265924,0.07583969182380612,0.10351002537609966,0.06622409694849433,0.06469023185472304,0.09257676335917885,0.014991255442302025,0.0073413485472530555,0.016692307756227254
50.11872336272843,-0.16812486713667044,0.12977393973532467,0.21238466607585108,0.038087508255769696,0.2042998800218487,0.2078198721539283,0.06538097497256938,0.16693425444866047,0.17928111221401394,0.07558758060372882,0.13419522931417555,0.15401896607953633,0.07708669307446495,0.10874270692820119,0.13329416551083326,0.07471099102139304,0.08957964669409983,0.11664581124600412,0.07082816640167842,0.07513417412045387,0.10325586315840146,0.06652808515581869,0.06409560568950477,0.0923809113572947,0.015042223886605198,0.007274538721700125,0.016708902210147453
50.69907082747166,-0.16774812204575448,0.13296782385092304,0.21405577457645808,0.04077630803125422,0.20322364977442503,0.20727411590523764,0.06709112911369337,0.16559579534560462,0.17867061045928523,0.07666108524847295,0.13296948226048758,0.1534855211545889,0.07779240866456616,0.1077106474545463,0.13286550500755429,0.07520649308438893,0.08872569653609402,0.11631107353931219,0.07119969894544524,0.0744234927433513,0.1029963756743008,0.06682301154999327,0.06349613749184661,0.09217957663709475,0.01509127421250475,0.007206946634121028,0.016723834403152865
51.28613839913773,-0.16733893111418607,0.13619128616512238,0.21575538068319075,0.043433742773996274,0.2021286128398864,0.2067425116901078,0.06877853503176476,0.1642578982928115,0.1780762309593487,0.0777219546652682,0.13174967806482873,0.15296627048854927,0.07849170081381765,0.10668450464665305,0.13244821866808024,0.07569881719902058,0.0878763871700402,0.11598521607252167,0.07156967052848422,0.07371620144406552,0.10274383725994386,0.06711717293405278,0.06289909520918446,0.09198375443954003,0.015140240270256768,0.007139350149301841,0.01673909185097689
51.88000389289737,-0.16687824868804196,0.13942689302259506,0.21745852106349417,0.04605306092098985,0.20099243568224504,0.20620097871172632,0.07043406601905775,0.16290233922711198,0.17747712467144056,0.07876019996007297,0.13052121709955303,0.15244329178714075,0.07917461092763689,0.10565254616763757,0.13202681366770716,0.07617844386362693,0.08702214809898513,0.11565469972830962,0.07192914461282691,0.0730043477241494,0.10248627533168275,0.06740223709292244,0.06229775070193251,0.09178273970442734,0.015187301720520631,0.007071045790618782,0.016752725811734537
52.48074602497854,-0.16638373841988635,0.1426917116881736,0.2191904947644355,0.04864101110201518,0.19983913733971967,0.2056735976583035,0.07206735306740966,0.16154800724088442,0.17689392873030865,0.07978613108001191,0.12929889663231822,0.1519342995608686,0.07985124236939842,0.10462658589444289,0.1316166531403365,0.07665495214467362,0.0861726199724056,0.11533300534196983,0.07228708546873194,0.07229596010699968,0.1022356521637958,0.0676865550863177,0.06169891102872106,0.09158725545392851,0.015234284327116385,0.00700274128251732,0.01676668734214652
53.08844442310013,-0.16583723358370533,0.14596750230768088,0.22092645783753304,0.05118996318381882,0.1986472572873386,0.20513689370404053,0.07366872462169897,0.16017755207379736,0.17630635035568568,0.08078944088682496,0.1280689014678805,0.15142185206236078,0.08051145323238747,0.10359556842200175,0.13120265202452486,0.07711871692091823,0.0853188138201657,0.11500694105665459,0.07263449646808813,0.07158358990127053,0.10198029427456064,0.06796176219957131,0.06109628972995342,0.09138685758924799,0.015279378783317232,0.006933800945228912,0.01677906468049224
53.70317963702659,-0.16525550446306478,0.1492720838818965,0.22269157321682823,0.0537076240731478,0.19743988650674535,0.20461431442442887,0.07524836604880408,0.15880894940543344,0.17573445593927312,0.08178075761612404,0.12684522726374745,0.15092317249468012,0.0811655314021403,0.10257062021024563,0.13079975389161203,0.07757942393183026,0.08446977988511856,0.11468962782847897,0.07298040192771767,0.070874753942429,0.10173185249434451,0.0682362408808432,0.060496245441863,0.09119199680953688,0.015324399612883876,0.006864864771848845,0.016791771551302345
54.32503314924465,-0.1646212872443354,0.15258646783427873,0.22446112888454284,0.05618556759522306,0.1961964536231796,0.20408298905178218,0.07679612754682791,0.15742571725005725,0.17515850438355438,0.0827495063835786,0.125614829221981,0.15042129545776875,0.08180319040937364,0.10154134686983939,0.1303932785280487,0.07802737324836746,0.08361709525193972,0.11436821933741914,0.07331577048737978,0.07016249295684698,0.10147895161104963,0.06850161537476579,0.059892920164449,0.09099248977128503,0.015367551441406632,0.006795362339721144,0.016802933869785344
54.954087385763806,-0.16395043614778618,0.15592916545287702,0.22626013823004706,0.05863237016214871,0.19493910297793718,0.20356573557618682,0.0783226801429603,0.15604492432394665,0.1745979972165852,0.08370658244017175,0.12439091594980767,0.14993295806674856,0.08243486345825692,0.10051820375656645,0.12999775382608758,0.07847232625438047,0.08276923559712272,0.11405547925946362,0.07364966111588704,0.06945382677597464,0.10123293256797462,0.06876627812684108,0.05929223752936272,0.09079851561923483,0.015410634639904493,0.0067258684355175355,0.01681442732347776
55.590425727041726,-0.1632266099192324,0.15928049687663617,0.22806403239220638,0.06103888969628694,0.1936481622195988,0.20304028365421364,0.07981745927392733,0.15465094745345467,0.17403373912318337,0.0846411908374899,0.12316119655631745,0.14944166595555686,0.08305015590390469,0.09949143990785479,0.1295989004991985,0.07890453703560896,0.08191832734782348,0.11373890416330266,0.07397303137411679,0.06874227017815865,0.10098271673867279,0.06902186231333116,0.05868875397428481,0.09060015077390642,0.015451870427519096,0.006655875258325458,0.016824416042265127
56.234132519036294,-0.16246472845976737,0.16265960621451428,0.22989766307504475,0.06341448585371524,0.19234481724902283,0.20252882693249136,0.08129155615248813,0.1532599588492855,0.17348467392878775,0.08556444543293891,0.12193810963458776,0.14896367645672257,0.08365960945175809,0.09847085756665466,0.12921083562740812,0.0793338135865811,0.0810722886960983,0.11343090395749258,0.07429495118892407,0.0680343616566767,0.10073933759061597,0.06927675046591378,0.05808797235684059,0.09040730439320466,0.015493042350101575,0.006585895008833774,0.016834737132768736
56.88529308438555,-0.16164938852178334,0.16604617939654473,0.2317366145037421,0.06574937804429523,0.1910102988307715,0.20200969029388735,0.08273405169559106,0.15185718115665808,0.17293214501305074,0.0864653760384345,0.1207100995535404,0.14848295992366772,0.08425275529278128,0.09744733016326194,0.12881967602184485,0.07975039083881495,0.08022377764189757,0.11311931461107941,0.07460638899272895,0.06732407385222118,0.10049201062071411,0.06952260318203986,0.05748484885963093,0.09021031094959152,0.01553239064527656,0.006515479796594355,0.01684359332616719
57.54399373371712,-0.16079456176984344,0.16945993418543046,0.23360556583456316,0.06805362581492352,0.18966482890772934,0.20150444985447807,0.08415639520519179,0.15045790414474183,0.17239454682083405,0.08735526962395046,0.1194888541093603,0.14801530119363024,0.08484020922383347,0.09643002627155255,0.1284391337088356,0.08016409636856886,0.07938017303397381,0.11281619660976352,0.07491640368129139,0.06661748041442206,0.10025146501325613,0.06976777464919065,0.056884480477359584,0.09001881191550659,0.015571679599529011,0.006445081932615792,0.01685278275741186
58.210321777088595,-0.1598857943451457,0.17287997871966057,0.23548026302747435,0.07031688439928342,0.18829054014299348,0.20099201909270537,0.0855473699758222,0.14904818013513965,0.1718537532653193,0.08822302270268756,0.11826353240750265,0.14754512812119333,0.08541145990505924,0.09541042345096895,0.12805571594507895,0.08056517079808699,0.07853464579123517,0.11250972107013554,0.07521599481477913,0.0659089949775393,0.10000720721491117,0.07000396990246839,0.05628220789822875,0.08982339744189786,0.015609170661050418,0.0063743106684797214,0.016860547002517195
58.88436553556037,-0.15893609997560812,0.17632654584726587,0.23738520308958697,0.07254983312376481,0.18690669077619723,0.20049336483583474,0.08691872477890447,0.14764243373193678,0.17132761877607558,0.08908005280264876,0.11704509256000184,0.14708776121656789,0.08597716522401085,0.09439707728513902,0.12768273626427876,0.08096343625544251,0.07769405444471163,0.11221160415191879,0.07551418996494713,0.06520424352437577,0.0997696660295514,0.0702394978256744,0.05568273771963804,0.0896334442870345,0.01564660665751575,0.006303561179072038,0.016868644979171277
59.56621435290254,-0.15793198165812355,0.17977822140141575,0.2392963011012045,0.07474163407847703,0.18549630931022842,0.19998798121996456,0.08825899877424535,0.14622752800960845,0.17079853867183137,0.08991516219260341,0.1158233862775045,0.14662807780541282,0.08652680057903187,0.09338204817341896,0.1273070859752366,0.0813491619308641,0.07685206345836686,0.11191034717425728,0.07580203840082218,0.06449806327172222,0.09952863503295323,0.07046612345353132,0.055081779466931546,0.08943979530282926,0.015682272211627706,0.00623249705007019,0.01687535721692208
60.25595860743729,-0.15688548954799744,0.1832556956334229,0.24123786355546373,0.07690350977063865,0.18407769578638775,0.19949623530550298,0.08958018511792633,0.14481704250714078,0.17028383765430286,0.09073985934013645,0.11460866471780812,0.14618094301743545,0.08707103633773505,0.09237330041294498,0.12694168739270545,0.08173214145118332,0.07601503078759597,0.11161732774007538,0.07608851775135313,0.0637956502546384,0.09929424718990584,0.07069209485625334,0.05448366524016657,0.08925156611045015,0.015717886722717515,0.006161459113549456,0.016882403307471396
60.95368972401845,-0.15578408725868348,0.18673708635754308,0.24318598081370893,0.07902419668777286,0.18263476414370233,0.19899819279574774,0.09087062889374328,0.1433986297216188,0.16976642247977763,0.09154288846824156,0.11339144872439617,0.1457316749129244,0.08759936158183808,0.09136345512872285,0.12657380883343822,0.08210269352393297,0.07517709450648594,0.11132137181297211,0.07636474393713905,0.06309224745054248,0.09905657880698938,0.07090925120898,0.053884457416075865,0.08905984874253452,0.015751759729814043,0.0060901624582477085,0.016888102716221296
61.65950018614978,-0.15463885961755605,0.19024348469716687,0.24516476168801127,0.08111538763723644,0.18118486645766504,0.19851363163475966,0.09214251611095908,0.1419850466744074,0.16926309921064306,0.09233581227217547,0.11218130658267253,0.14529469286439198,0.08812243190027198,0.09035990786152318,0.1262159892912187,0.08247056216146788,0.07434413229561884,0.11103352480227319,0.07663962766552132,0.062392639077055397,0.09882547211984086,0.07112576567674825,0.053288129819509235,0.08887350180320662,0.01578558545830047,0.006018896390222335,0.016894135728634914
62.373483548243506,-0.15343823108143678,0.19375259331231914,0.2471504767801376,0.0831654574064231,0.179712787800423,0.19802317895796803,0.09338404440139925,0.14056471187956296,0.16875727532330884,0.09310735030586327,0.11096940369217344,0.1448557463022275,0.08862977471925804,0.08935581770165611,0.12585586646604136,0.08282613464837744,0.07351073548647338,0.11074293120806135,0.07690436684843079,0.06169245575874598,0.09859128124688739,0.07133356432716019,0.05269108147775552,0.08868386249432629,0.015817699889912117,0.00594742466244838,0.016898860610195736
63.09573444802093,-0.15219232312416664,0.19728584905396676,0.24916703123582642,0.08518650010746733,0.17823494676013513,0.1975460352605127,0.09460754465596684,0.13914958449427486,0.16826525003921666,0.09386908565454564,0.10976465065827945,0.14442881906238297,0.08913200590367226,0.08835803460804616,0.12550560448126988,0.08317908617217232,0.07268232219874614,0.11046031113771143,0.07716778989864155,0.060996088315649344,0.09836356331310582,0.07154073271525348,0.05209694438013828,0.08849953701111977,0.015849770547651694,0.005875987879998283,0.01690391848001799
63.826348619056496,-0.15089051795339053,0.20082059065343358,0.2511908796884083,0.08716658899278451,0.17673698179638228,0.1970633780567353,0.09580111027188051,0.13772882389839242,0.16777092019107306,0.09460974381605004,0.10855883198729763,0.14400008203950765,0.08961871366018297,0.08736023240320837,0.1251532022908261,0.0835198898184051,0.07185391638808745,0.11017512103730491,0.07742119050432893,0.060299536727835695,0.09813294486918854,0.07173929520746278,0.05150243788509783,0.08831210327566574,0.015880161174542353,0.005804395627522104,0.01690770615814694
64.56542290346721,-0.14954197918172205,0.20437854715874773,0.2532457187719213,0.08911815447329022,0.17523439623466128,0.19659384293627177,0.09697717257276782,0.13631361780214243,0.16729009055684366,0.09534089723762812,0.10736022667060995,0.14358309425848406,0.09010045143431364,0.08636873910762373,0.124810458070259,0.08385813458563773,0.07103049760187191,0.1098977630607305,0.07767330096649508,0.05960681701273433,0.09790870399214424,0.07193723838607646,0.050910868706067765,0.08812992011242075,0.015910511272182997,0.005732842628478354,0.016911825848948445
65.31305526474891,-0.1481370405588152,0.2079367427711526,0.2553081898016602,0.09102902463273899,0.173713661159736,0.19611914592692725,0.09812376057696315,0.13489383985645978,0.16680713540189282,0.09605130527673966,0.1061612122105913,0.14316443770499584,0.09056688848766903,0.08537771972778274,0.12446572345932715,0.08418439480555898,0.07020750163123132,0.10961799858635249,0.07791552303040394,0.05891428013950993,0.09768173387823366,0.07212669502240791,0.05031926018279876,0.08794480132560217,0.015939213463859823,0.005661181485773723,0.01691471257992158
66.0693448007613,-0.146683916670596,0.21151714701876237,0.2574017771748732,0.0929119052377578,0.17218938615158236,0.19565737102948313,0.09925336507012981,0.13347993419927948,0.16633737797497122,0.09675250146014998,0.10496946271205566,0.14275725775194045,0.09102849533985716,0.0843930042997861,0.12413044001606581,0.08450815771530691,0.06938949058874544,0.10934591956081754,0.07815648057534899,0.05822558598863889,0.09746104000904816,0.07231554266181163,0.049730610342918764,0.08776486378700486,0.01596787811191734,0.005589563842135532,0.016917929995787246
66.83439175686318,-0.14517388370018972,0.2150965169759384,0.2595033104293207,0.09475443174762627,0.17064885155228424,0.19519076021146367,0.10035398725240653,0.13206246099918442,0.1658656575744879,0.09743330430341375,0.10377792209820193,0.14234853670657135,0.09147504049378365,0.08340922529676688,0.12379330312236672,0.08482011262364592,0.06857229127213599,0.10907158491467259,0.0783876942372036,0.057537418172231264,0.09723777608394553,0.0724960313365386,0.04914223020797041,0.08758215200234319,0.015994927648004295,0.0055178825361222655,0.016919950890807434
67.60829753919992,-0.1436142191719359,0.2186970129310835,0.26163605908464405,0.09656952842848264,0.1691057975562408,0.19473685985973946,0.10143813980413863,0.13065114985863846,0.1654068292613953,0.09810518279062297,0.10259368677482297,0.14195101780696057,0.09191689314840056,0.08243173888701963,0.1234654073900551,0.08512963115866264,0.06776006952918859,0.10880478447113627,0.07861766861263748,0.05685309907404442,0.09702068177666862,0.07267592073786944,0.048556825658415556,0.08740454663871236,0.016021942369659706,0.005446248900561017,0.016922300800528246
68.3911647281447,-0.14199712992568025,0.22229517009103053,0.2637770413681424,0.09834468684983336,0.1675482881838945,0.19427842470265488,0.10249382945956546,0.12923721881896735,0.16494618457347882,0.09875703736901842,0.10141024022867265,0.14155207258511898,0.09234393722823875,0.08145562125816486,0.12313578268467089,0.08542752969406273,0.06694902240050996,0.10853586702106338,0.07883805267639298,0.05616962670974911,0.0968011648407098,0.07284758581979145,0.04797197922168643,0.08722431742477435,0.01604737526326054,0.005374593268341982,0.016923489759503307
69.18309709189545,-0.14032897130908695,0.22591329194509258,0.2659493103321292,0.10009299699823485,0.1659892210245562,0.19383247804335482,0.10353355653999784,0.1278297128743334,0.16449812407245087,0.09940024942526206,0.10023412863042652,0.14116405395179468,0.09276642424687462,0.08048577885506417,0.12281518662387571,0.0857230520557632,0.06614294056587137,0.1082743286308231,0.0790572222695778,0.05549000449411851,0.09658770621429376,0.0730186607955912,0.04739012104411051,0.08704911485452942,0.016072775819063648,0.00530298939275894,0.01692500573204012
69.98419960022918,-0.1386028665856375,0.22952773482198705,0.2681300723124291,0.10180185151321026,0.1644174163475427,0.19338227367036231,0.10454536355133708,0.126420478643069,0.16404837841449058,0.1000238216811405,0.09905934805459447,0.14077471129681596,0.09317436780704413,0.0795177079130787,0.12249297403521577,0.08600715219817584,0.06533837070471962,0.10801079999512801,0.07926696283063511,0.05481152679142376,0.09637196099281291,0.07318165206109677,0.04680908917260138,0.08687142814274425,0.01609662815214698,0.005231402410387367,0.016925395388229413
70.79457843841564,-0.1368242665305761,0.23316090016142532,0.2703421633332771,0.10348445736501999,0.16284495794578396,0.19294432680049647,0.10554170741724402,0.1250179070801294,0.16361090762917677,0.10063902734209468,0.09789192200995955,0.1403960192425942,0.09357788731856898,0.07855588920358585,0.12217957572185642,0.0862889355348294,0.06453874925653985,0.10775449202391735,0.0794755132981001,0.054136896383758036,0.09616215869073572,0.07334406186621724,0.046231054239558346,0.08669868388353129,0.016120450376609998,0.005159871175548311,0.01692610973889156
71.61434102129208,-0.1349871943855698,0.23678900602118824,0.2725629762469399,0.10512814951519983,0.16126139340927287,0.19250237615362176,0.10651069365158795,0.12361444366347742,0.16317186811571854,0.10123498942407883,0.09672633221767031,0.14001609346063215,0.09396713848737048,0.07759621553950868,0.12186466174227273,0.0865595026231002,0.06374095218161734,0.10749630914304789,0.07967480244343508,0.053463686183844644,0.0959501948135856,0.07349853348756422,0.045654094073757354,0.08652358482239443,0.01614275814740213,0.005088392996759178,0.016925731413885356
72.44359600750091,-0.13309621644590622,0.24043450897891022,0.27481513047891887,0.10674620715098118,0.15967802319310112,0.19207244422867306,0.1074647078369138,0.12221785628643674,0.1627447935441418,0.10182285472799807,0.0955681070529892,0.13964654249443703,0.0943520960537102,0.07664276586306554,0.1215583464385282,0.08682781135754533,0.06294808235161828,0.10724518589143102,0.07987292541347228,0.05279431641555215,0.09574405495847534,0.07365243180533163,0.045080135761438135,0.08635334012711215,0.016165037797488492,0.005016974451954269,0.016925675160707577
73.28245331389235,-0.13114623748096835,0.24407352696096826,0.2770762028189737,0.10832594518065354,0.1580850920906345,0.19163874018732838,0.10839194284376685,0.12082115934612403,0.16231625248011336,0.1023918823642384,0.09441218710922786,0.1392758365576739,0.09472306850809781,0.07569180638694058,0.12125060520140873,0.08708511650208123,0.06215732497042528,0.10699229207592534,0.08006195999116794,0.05212662105584828,0.0955358679257554,0.07379854139149218,0.04450748147609294,0.08618085993337812,0.016185836779612495,0.0049456424560047054,0.016924558829077133
74.13102413009372,-0.12914096169849126,0.24772853141886989,0.27936859749685755,0.10988067412920671,0.15649314899485398,0.19121680948445532,0.10930468794897205,0.11943152885814001,0.16189936656149984,0.10295307676226872,0.0932636329783845,0.13891523045060397,0.09508987512039005,0.07474703776639828,0.12095124639813658,0.08734022075532613,0.06137146968385385,0.10674629479633144,0.08024985183670366,0.05146275552118444,0.09533338305990242,0.07394408537334558,0.04393783042056656,0.08601314262231723,0.016206609394872985,0.004874373867828073,0.016923761658725594
74.98942093324759,-0.12707615517035814,0.2513755757463234,0.28167007170566866,0.1113977229529968,0.15489310489277988,0.1907913169471775,0.11019124496758133,0.1180425181612147,0.16148110279951094,0.10349584682008788,0.09211781763972204,0.13855353707398516,0.09544298619756386,0.07380507681552483,0.1206505407283941,0.08758453935202358,0.06058799129000721,0.10649862075193348,0.08042883230040447,0.05080079773889226,0.0951289551930138,0.07408199306809485,0.04336969402203493,0.08584329942695694,0.01622593500806773,0.0048032227154192605,0.016921935921754273
75.8577575029204,-0.1249546844796478,0.2550371086520366,0.28400281682229683,0.11289039640965025,0.15329478988345824,0.1903773468849211,0.11106378474992362,0.11666074259081322,0.1610741852216467,0.10403104076816815,0.09097936094967662,0.13820166989627805,0.09579205640588263,0.07286926905430836,0.12035800115894656,0.08782671346599835,0.05980938615251364,0.1062576786410237,0.08060669298543562,0.05014265569019704,0.09493010520226934,0.07421934242950531,0.04280455891141619,0.08567812471260718,0.01624523578219891,0.004732138624668333,0.01692042616432322
76.73614893618395,-0.12277315522785691,0.2586891519976678,0.2863447659830295,0.11434606819926052,0.151689749517882,0.1899600047942401,0.1119107370137614,0.11528026458031972,0.1606659654708233,0.10454822899186689,0.08984404218380797,0.13784877257800193,0.09612772534558792,0.07193655955621964,0.1200641835890384,0.08805832380725392,0.05903339946112829,0.10601514346394257,0.0807758223109161,0.04948663455682285,0.09472940657348816,0.07434921006468435,0.042241131064457156,0.08551092439476495,0.016263122974245037,0.004661200321126139,0.016917918232131374
77.62471166287126,-0.12053362268749593,0.26235409686661587,0.2887179009706002,0.11577800385605795,0.15008712856722398,0.18955392989449676,0.11274413476981955,0.11390716982463044,0.16026878442932183,0.10505809171877555,0.08871606709816482,0.13750542969990945,0.09645947551830825,0.07100996138934276,0.1197783162086655,0.08828784496423413,0.05826225378315035,0.10577917462488001,0.08094385430904612,0.04883441183018108,0.094534159589028,0.07447852623637993,0.041680699459799686,0.08534829569359471,0.016280986637730747,0.004590332606960329,0.016915722844161596
78.5235634610093,-0.11823350889322035,0.2660079639505182,0.29110032550703785,0.11717364924391704,0.14847907514454387,0.18914465319674148,0.11355255210184105,0.11253600028449776,0.1598703645109806,0.10555037064213281,0.08759159566630444,0.13716110372135745,0.09677812183340004,0.07008672606742093,0.11949122995621948,0.08850702694562537,0.05749394599485076,0.10554168676315757,0.0811033369821874,0.048184503708966604,0.09433714892514859,0.07460051653990918,0.041122150336427195,0.08518373269769869,0.01629746977715386,0.0045196365717904315,0.016912558525495457
79.4328234724303,-0.11587408576862682,0.26967305462678004,0.2935138159345372,0.11854620073021942,0.1468740825954669,0.18874638498744684,0.1143478673382593,0.11117234274727618,0.1594826779206005,0.10603556809244535,0.08647444567295892,0.13682606277728354,0.09709296854570484,0.06916955635617848,0.1192118788859893,0.08872417388455144,0.05673044384540545,0.10531059913604528,0.08126174426793642,0.04753837367316553,0.09414546220055969,0.07472196187516246,0.040566589514704376,0.08502364242566743,0.016313930490616687,0.004449014522255972,0.01690970308053685
80.3526122185639,-0.11345356756842129,0.2733254161140033,0.2959366403267689,0.11988320062254706,0.1452648694406199,0.18834506652712255,0.11511881303018467,0.10981118954284963,0.15909380397204118,0.10650360512308547,0.08536113276379945,0.1364900761628226,0.09739501051947883,0.06825598896983058,0.11893135879295681,0.08893120780672523,0.055969977732575,0.10507805731620606,0.08141178534429785,0.04689473319372656,0.09395208775890417,0.07483623773421247,0.04001306965969037,0.08486170055922047,0.016329043269776352,0.00437858766427212,0.01690590677958282
81.28305161641214,-0.11097247225950979,0.276987230866978,0.29839037461477247,0.12119774954279111,0.1436593116947689,0.18795449537282125,0.11587709841032949,0.10845765884159797,0.15871536062208233,0.10696479806714472,0.08425511229081561,0.13616310797232484,0.09769336906518654,0.0673484379291585,0.11865836022297148,0.0891362596323312,0.05521427901413932,0.10485174957192456,0.08156077245434855,0.04625484771554151,0.09376390851781913,0.07494997477007126,0.0394625274726002,0.08470413090611369,0.016344134527548012,0.00430823805239577,0.01690241546556876
82.22426499470936,-0.10842978120100127,0.28063459765352455,0.3008534441409183,0.12247750752859306,0.14205066618056977,0.1875610077088525,0.11661162637393649,0.10710716470895494,0.1583357702402264,0.10740925373486666,0.08315323118909036,0.13583522240224472,0.09797922236945816,0.06644470453663276,0.11838423365078711,0.08933142509371624,0.05446179402038601,0.10462404368591947,0.08170157668716052,0.04561760875822637,0.09357410892969584,0.07505669854694197,0.03891416867898987,0.08454478411317516,0.01635790987558001,0.004238104849656085,0.016898010185056597
83.17637711026937,-0.10582528903512292,0.284289553692325,0.30334723031197874,0.1237354560888813,0.14044622565989945,0.1871780045722116,0.11733392493518885,0.10576438643409894,0.15796631089722246,0.10784709604393784,0.08205860725794407,0.1355160918497278,0.09826150539530686,0.06554693498714428,0.11811741670372256,0.08952466017836862,0.053714035558477174,0.10440240608352726,0.08184134785193119,0.04498409917837778,0.09338937518321307,0.07516288931995185,0.038368774422262275,0.08438970779419598,0.01637166441909036,0.004168052014323832,0.016893905807876943
84.13951416452181,-0.10315871839996082,0.28792827164977775,0.30585030782582295,0.12495939143105102,0.1388397533752829,0.18679220172193486,0.11803307711817512,0.1044251318063434,0.1575957342276664,0.10826862241015307,0.08096839504052601,0.13519606353008573,0.098531581827871,0.06465317522583572,0.11784950438709982,0.08970823505834107,0.05296964890711703,0.10417941803746947,0.08197311888874628,0.04435337586443576,0.09320308026519535,0.0752622222211212,0.0378256906130099,0.08423292090395876,0.016384134424246986,0.004098234598151448,0.0168889131578465
85.11380382023998,-0.10042917226096014,0.2915726201412514,0.3083838702932695,0.12616215563300348,0.13723799269594963,0.18641661984163246,0.11872041974394638,0.10309367030791379,0.1572349926757261,0.1086837594860498,0.07988539894136891,0.1348845303956061,0.09879819808212001,0.06376532385989288,0.1175886919360482,0.08988993003050168,0.05222994554663342,0.10396233323994214,0.08210387722972359,0.04372635397770355,0.09302172159413603,0.07536102763395201,0.03728555590047313,0.08408030188369085,0.016396584164605273,0.004028500529044375,0.016884217150329926
86.09937521846243,-0.09763708822684053,0.29519886541450424,0.3109266330493843,0.12733169682095366,0.13563518179487957,0.18603833894074975,0.11938522379589095,0.10176617615507455,0.15687315343939712,0.10908299870470832,0.07880705818615204,0.13457211087876622,0.09905290441626663,0.06288165223385304,0.11732680879047759,0.09006218955752623,0.05149375335051901,0.10374393776033314,0.08222681687362927,0.04310224165899065,0.09283885312302922,0.07545312912909181,0.0367478440106913,0.08392603133000813,0.016407780005417434,0.003959018771474091,0.01687865736185969
87.09635899561046,-0.09478091003366178,0.2988286870874527,0.3134996094626273,0.1284807002079804,0.13403754811570057,0.18567001543276093,0.12003862693546381,0.10044653734595033,0.15652085746424613,0.10947606606126135,0.07773588716826856,0.13426793062413467,0.09930425761030798,0.06200383089062887,0.11707181823414255,0.09023261837641568,0.05076219905475776,0.10353128161062586,0.0823487636666009,0.042481800694760014,0.09266079142596938,0.0755447083684452,0.0362130636494565,0.08377582551877971,0.016418955954774588,0.0038896231973964755,0.016873389797623733
88.10488730080384,-0.09186176365596371,0.302438462032622,0.3160816460009057,0.12959727904987994,0.13243977380129762,0.18529907830766815,0.12067009411101137,0.09913126801243526,0.15616747391987107,0.10985364908355295,0.07666958766580559,0.13396286757835935,0.09954399455085443,0.06113033805821085,0.11681577411570614,0.09039383427721101,0.050034277422070596,0.10331734700661169,0.08246307119917322,0.041864376938427206,0.09248126387567715,0.07562973565728076,0.03568080450511626,0.08362402002847322,0.01642890783946965,0.0038204948014220206,0.016867281740857953
89.12509381337702,-0.08887746667266828,0.30604966346038853,0.31869358416254373,0.13069394698518277,0.13084760330229725,0.18493783568680885,0.12129055773522217,0.09782390217189937,0.1558233462349548,0.11022527107267806,0.075610406632944,0.1336657920869977,0.09978048232856224,0.06026263500041957,0.11656641810965247,0.09055326738987504,0.04931094636884706,0.10310898926268998,0.0825764052006334,0.041250592536977396,0.09230641408109694,0.0757142456610188,0.035151457367630416,0.08347617594910203,0.016438840050604718,0.003751455281386747,0.016861461352374246
90.1571137605982,-0.08582980669937865,0.3096387933085287,0.3213143912737406,0.13175899322263956,0.1292561324174788,0.18457405034990265,0.12188968102763735,0.09652126820486219,0.15547813208581493,0.11058181649305432,0.07455628709673814,0.1333678300211666,0.10000564357325616,0.05939938905893988,0.1163160185317416,0.09070370711926723,0.04859135250224801,0.10289937814766197,0.0826822767668058,0.04063991810264071,0.09213013532353037,0.07579235318842226,0.034624716558134316,0.08332677720018747,0.016447577164337025,0.003682695873430196,0.01685482255833625
91.20108393559352,-0.08271600862732663,0.3132271039656454,0.3239647461405966,0.13280474767281866,0.12767065486187845,0.18421969796224813,0.12247818680450145,0.09522657276412017,0.15514189119421815,0.11093260516492702,0.07350923029569474,0.13307760828683043,0.10022765658014667,0.05854187024315322,0.11607210567192278,0.09085241069404813,0.04787630017113143,0.10269518317329333,0.08278719359897017,0.04003284928231627,0.09195840606303492,0.07586994815832543,0.034100866446843056,0.08318123662204363,0.01645629467785698,0.0036140278899226877,0.016848466758539276
92.25714271547889,-0.07953849506538688,0.31679123431079376,0.3266237259193257,0.1338196840859263,0.12608665053378018,0.18386286001170746,0.12304593928866706,0.093936933710391,0.15480455642629104,0.11126871819371434,0.07246740005709856,0.13278648922050687,0.10043862797502338,0.057688918001023805,0.11582715247140456,0.09099233673663545,0.04716507345340813,0.10248975313980731,0.08288482164686146,0.03942896908634804,0.09178527802782004,0.07594128717204982,0.033579695186953855,0.08303417986706721,0.01646384513706383,0.0035456511140160686,0.016841313444014506
93.32543007970172,-0.07629393191010617,0.32035220449079577,0.3293118567079183,0.1348159388899287,0.12450899388828028,0.18351519538677122,0.12360344897048894,0.09265525601434917,0.15447591742561315,0.11159927228725158,0.0714325727560528,0.13250286799006614,0.10064654902498907,0.05684162833896345,0.11558848793398234,0.09113057197179494,0.04645833770194262,0.10228958055410257,0.08298151324068768,0.03882865919959276,0.09161657227244722,0.07601211813194807,0.03306139168948627,0.08289087840860934,0.016471375935773462,0.0034773681679192816,0.016834438350976706
94.40608762859499,-0.07298535036263962,0.3238867996924126,0.3320083137250485,0.13578217687765876,0.12293352021194166,0.1831650893301878,0.12414078235211343,0.09137892318613929,0.15414616909172002,0.11191554385040332,0.07040311344387709,0.13221833207964384,0.10084370781497441,0.0559989965750019,0.11534877989506004,0.09126024121702263,0.045755500767588296,0.10208818480843868,0.08307108601811261,0.03823160326562559,0.09144649157014641,0.07607683628467365,0.03254582766935053,0.08274609306648924,0.016477766749291217,0.0034093857811096995,0.016826785446082095
95.49925860214628,-0.06960889101827335,0.3274157993859718,0.3347334811403676,0.13673033347505112,0.12136471528907183,0.18282389944806493,0.12466823635974249,0.09011056321773543,0.1538248444187938,0.11222644790481659,0.06938059359170057,0.1319410564474502,0.10103791114766535,0.05516196117967817,0.11511516603068354,0.09138826371927437,0.045057102891973844,0.10189189009259549,0.08315974011033873,0.0376380809402103,0.09128070722820296,0.07614105068082265,0.03203310700099988,0.08260496076457582,0.01648413771916484,0.003341499487806108,0.01681940591018011
96.60508789898407,-0.06616816769230238,0.330916141983483,0.3374666197433301,0.13764926907717756,0.11979874200633517,0.18248029993339468,0.1251760797098473,0.08884780240851764,0.15350238735716468,0.11252345385612503,0.06836356078482907,0.13166284255967026,0.10122162531106907,0.05432965788169657,0.11488049945990247,0.09150792690105332,0.044362662679098205,0.10169437804376391,0.08324144121101795,0.03704786533154653,0.09111356573261616,0.07619929167088715,0.03152317522067841,0.08246237097694031,0.016489394755431267,0.0032739214563589215,0.0168112670879637
97.72372209558384,-0.06265882918892432,0.33440836081076014,0.3402279833515555,0.138550712670552,0.1182397271015729,0.1821453624075351,0.12567439590157628,0.08759301546677391,0.1531880874734998,0.11281527743603284,0.0673534006457387,0.1313916565140818,0.10140247593449365,0.05350288329442434,0.1146517363429894,0.09162598613001335,0.043672608456367765,0.10150181310538549,0.08332224089226674,0.03646114539451758,0.09095059620909078,0.07625703301233246,0.031016061051906456,0.0823233328225938,0.016494631652666673,0.0032064416425724605,0.016803396721031618
98.85530946569669,-0.05908504654172793,0.337869552041415,0.3429969051194261,0.1394237230098324,0.11668413425868555,0.18180803537143628,0.12615365456801464,0.08634404961487634,0.15287262496850829,0.11309357787799765,0.0663488254972242,0.13111950275267148,0.1015731035990741,0.05268089887591653,0.11442190559994526,0.09173588732946862,0.04298655723795984,0.10130803091215108,0.08339624885093083,0.035877773127446944,0.09078628160130216,0.07630893626269572,0.030511774639283163,0.0821828579764817,0.01649877961259749,0.0031392762385915583,0.016794784428722155
100.00000000000284,-0.05544200990378673,0.34132000033116855,0.3457935208881746,0.140279819137674,0.11513575976178685,0.18147911955159587,0.12662372718238749,0.08510304894133247,0.15256505899015843,0.11336687490604994,0.06535105325742402,0.13085414967748882,0.10174095671320676,0.051864374271847064,0.11419779153525186,0.0918442261050266,0.04230483794789439,0.10111904460896007,0.08346937216275026,0.0352978575102788,0.09062601632014756,0.07636034380006267,0.03001027890677443,0.08204583441787985,0.01650290703630072,0.0030722110395932883,0.01678643563477913
101.15794542599274,-0.051734422873862804,0.34473696184623215,0.3485972222681388,0.14110825925913528,0.11359134232677665,0.18114782329010276,0.1270752818680811,0.08386806073644726,0.15225629337910687,0.11362701361358421,0.06435894408700069,0.1305877938657949,0.10189884564971921,0.05105268276460616,0.11397258952137929,0.09194460231343633,0.041627154340832674,0.10092883568679205,0.08353586009702471,0.03472131944692867,0.0904644125957017,0.07640604417393912,0.02951163991750647,0.08190738963567631,0.01650596943138398,0.0030054649377125294,0.016777361126279713
102.32929922807834,-0.04795704949359,0.3481404729557501,0.35142804029556896,0.1419203507513349,0.11205437528064907,0.1808246912811369,0.12751798062587275,0.08264102007999856,0.1519551696480353,0.11388232180095864,0.06337356542688108,0.1303280169943987,0.10205404614384407,0.0502463811323419,0.11375292150633504,0.09204345638046162,0.04095374776443172,0.10074327430858418,0.08360147967353532,0.034148198069379965,0.09030673748392277,0.0764512526132115,0.02901576361661518,0.08177229704725414,0.01650901080135018,0.002938820894539718,0.01676854513335251
103.51421666793735,-0.04411510218745999,0.3515079498264912,0.35426541043719334,0.14270555082674166,0.11052184768990471,0.18049917743179397,0.12794268661557048,0.0814201545000643,0.1516528028663645,0.11412482573544146,0.062393909273921536,0.13006719710836867,0.10219953332749504,0.04944494134965058,0.1135321401076724,0.09213453711491959,0.040284397712508066,0.10055647979339781,0.08366061496672925,0.03357847378728344,0.09014772542052628,0.07649088016164939,0.028522763813809884,0.08163579364152829,0.01651100993640286,0.0028724992683879474,0.01675901850249242
104.71285480509296,-0.040202950656904,0.3548591837915868,0.357129272900938,0.14347495512242955,0.1089969762868249,0.1801815850386877,0.1283588559734168,0.08020721061981431,0.151357829471143,0.1143626661066755,0.061420908905558236,0.1298127399364632,0.10234241534908413,0.0486488206446985,0.11331671425524345,0.09222413476390443,0.03961926910680343,0.10037418750609199,0.08371889772003364,0.033012125419651955,0.08999252335711165,0.07653001941243637,0.028032497771932365,0.08150254476150595,0.01651298747563607,0.0028062814247823754,0.016749745395246825
105.92537251773193,-0.03622629344508833,0.3581717488902076,0.3599990917208536,0.14421821800139634,0.10747697691631787,0.17986159948852062,0.1287575425032934,0.07900057740104745,0.15106156354674175,0.11458804501835736,0.060453673044236954,0.1295571944959777,0.10247582658794481,0.04785757731621393,0.11310014474553041,0.09230614173531827,0.03895820683851949,0.1001906466798849,0.08377084174480227,0.032449184058456725,0.08983598094690294,0.07656369915400643,0.027545119385650154,0.08136789065789359,0.016513944435872865,0.002740388042956423,0.016739775609519825
107.15193052376372,-0.03217913672304468,0.3614651974862688,0.3628947310640205,0.14494622480003524,0.10596481490998769,0.17954929708213926,0.1291480010434421,0.0778018324993036,0.15077244878878443,0.1148089215201603,0.0594930162091985,0.12930780115016371,0.10260671317522162,0.04707158158495498,0.11288875666571614,0.09238670347287598,0.038301309885461966,0.10001146593029872,0.08382194858939229,0.03188957716053274,0.08968313217545593,0.07659689410848486,0.02706044501509749,0.08123639499314059,0.016514879157324164,0.0026746000417614208,0.016730054362267037
108.39269140212348,-0.028067643633423095,0.36471725732519106,0.3657956675658454,0.14564882388249797,0.10445791045543235,0.1792345808014459,0.12952147080128218,0.0766095085347769,0.1504819862856264,0.11501766763123969,0.05853814962297677,0.12905726956902638,0.10272836279994638,0.04629046646141545,0.11267619007036418,0.09245985030203378,0.037648478845381785,0.09983101660929661,0.08386685646902806,0.031333378244953095,0.0895289350223594,0.07662474583856144,0.026578661480897003,0.0811034951216053,0.016514813799349274,0.0026091373630968548,0.016719649296761136
109.64781961432166,-0.02388548644540805,0.36794725062431505,0.3687217049547345,0.14633669310737796,0.10295900147785149,0.17892731411083984,0.12988701074879327,0.07542503261789879,0.15019843909531227,0.11522206682041043,0.05758978354882859,0.1288126851345319,0.10284756557469886,0.045514526934435036,0.11246863521314462,0.09253158856875154,0.036999756573989385,0.0996547884930332,0.08391094208337323,0.030780471781003172,0.08937831752936698,0.07665211617975047,0.02609955151061283,0.0809736593213441,0.016514725496536972,0.002543781541888126,0.016709487806597156
110.91748152624331,-0.019639272714824213,0.37113305273107633,0.3716523158306095,0.14699987051158372,0.10146569122719991,0.1786176039102413,0.13023603949169482,0.07424706427873227,0.1499134835046284,0.11541465458021927,0.05664721836033954,0.12856690802782542,0.10295775618306882,0.044743459859524985,0.11225986263332575,0.09259608054542776,0.03635509032582152,0.09947726737789889,0.08394896248678778,0.030230966018653757,0.08922633921118305,0.07667425430624042,0.025623328186002242,0.08084241597543708,0.016513656442809565,0.00247875080982122,0.016698654277765474
112.20184543019958,-0.01532236907471892,0.37429376722464663,0.3746072599100021,0.14764883056330663,0.09998051300225493,0.17831511474607556,0.1305774263492821,0.07307689744509761,0.14963521381079892,0.11560304538491024,0.05571107367539654,0.12832687883811045,0.10306557509959619,0.04397749601406693,0.11205593659542441,0.09265919947802641,0.03571447600752344,0.09930383197238996,0.08398617510982921,0.029684710248395446,0.08907782907160507,0.07669591434387144,0.025149747372014704,0.08071414417509874,0.016512563683948996,0.002413828295585382,0.016688059397576456
113.50108156723479,-0.010941808760177212,0.377407409115269,0.37756598844976,0.14827379556929499,0.09850123299861895,0.1780101439659361,0.130902762631366,0.07191330282725232,0.14935546989664572,0.11577993129342333,0.05478072653378327,0.12808559829223182,0.10316459735343896,0.04321638596497631,0.11185074949668862,0.09271523336147969,0.035077899110183226,0.09912907496419922,0.08401745007913164,0.029141840303483355,0.0889279414698952,0.07671244774866297,0.024679042231512585,0.08058445734169914,0.01651050832043867,0.002349229631471488,0.01667680319667586
114.81536214969161,-0.006490679470263111,0.3804928774614686,0.3805482344183111,0.14888504184518297,0.09703020144197173,0.17771217087501773,0.13122073492026415,0.07075745747970345,0.14908218894960684,0.11595276484036342,0.05385671863844882,0.12784987218071694,0.10326132049815101,0.04246030655550769,0.11165024829264623,0.09276992859509128,0.034445317126795764,0.09895827162750907,0.08404793133844882,0.02860217754870036,0.08878141316063844,0.07672850628010418,0.024210948045828427,0.08045765147736908,0.016508428445716896,0.0022847404341878896,0.016665780767757866
116.14486138403765,-0.0019764229660598058,0.3835283172806847,0.3835334097622974,0.14947296959266626,0.09556532852574706,0.17741167000815955,0.1315230999206092,0.0696082285725937,0.14880736304948422,0.11611438733384001,0.052938492061503244,0.12761283198667311,0.10334945296799239,0.04170905265036156,0.11144843875879958,0.09281769245237662,0.033816745982223756,0.09878611411028485,0.08407259614635335,0.028065878790692757,0.08863348675913457,0.07673953820406353,0.02374571235391126,0.08032941913749668,0.016505402922434527,0.002220572929433289,0.01665410669375101
117.48975549395638,0.0026081270433552235,0.3865324397383171,0.3865412388047749,0.15004766325361465,0.09410880172503192,0.17711794886456741,0.13181836901997768,0.06846669155466682,0.14853878370152657,0.11627209683723295,0.05202652245556448,0.12738115850370585,0.10343535640659805,0.04096275670681159,0.11125115905904713,0.09286415096067036,0.033192112666324214,0.09861778174802013,0.08409648091632363,0.027532744177339252,0.08848881344240296,0.07675009839904001,0.023283055651690827,0.08020397923259204,0.016502352044164538,0.00215651603442607,0.016642661577893073
118.85022274370532,0.007255135727953655,0.38948350859857983,0.3895510755532463,0.15059969367096318,0.09265865745197663,0.17682164611435638,0.13209845646002727,0.06733179633302834,0.1482685839837763,0.11641887622938257,0.051120306127807054,0.12714810435516924,0.10351286545925846,0.04022124917999579,0.11105252001276626,0.09290382403916349,0.03257145634004429,0.09844805883922375,0.08411466395063864,0.027002945405479376,0.08834271759517118,0.07675572634841843,0.02282323461434096,0.08007709763430831,0.016498371278227533,0.002092777841354391,0.016630573469592295
120.22644346174481,0.01197200037168392,0.3924000661786779,0.3925826546473117,0.15113896063374832,0.09121693952324388,0.17653191064914256,0.13237170653473465,0.06620453098950123,0.1480044209287606,0.1165618769351647,0.05022026369411877,0.1269202349515447,0.1035882131269094,0.03948462697414092,0.11085825935000541,0.09294222400879279,0.03195468078828485,0.09828203614080144,0.08413208023787132,0.026476267581794576,0.0881997713728012,0.07676088565539331,0.02236596027978332,0.07995292205940452,0.016494364283541375,0.0020291513003273896,0.016618709580403217
121.61860006464036,0.016750506726827874,0.3952604822509112,0.3956152528718128,0.15165619758326512,0.08978179395476024,0.17623953243001234,0.13263018267997786,0.06508391542838214,0.14773855761179308,0.11669421541112115,0.04932593572043248,0.12669091461155918,0.10365535285415166,0.03875274811921329,0.11066258474348896,0.09297397664156021,0.03134184180254693,0.09811458291263975,0.08414390291210705,0.025952891725387426,0.0880553745446113,0.07676120132897198,0.021911493674556994,0.07982728596486993,0.01648944196460041,0.0019658397216947288,0.016606210347798134
123.02687708124176,0.021598262232361033,0.39808315161982216,0.3986686350028406,0.15216112771948523,0.08835513876843937,0.17595351470105866,0.13288207068828292,0.06397086358823756,0.14747852758496988,0.11682290459126787,0.048437697963591084,0.1264666027896399,0.10372039648459744,0.038025682098298534,0.11047114168851045,0.0930044873779176,0.03073282666139147,0.09795070855807204,0.08415497176584082,0.025432593555720806,0.08791402668448281,0.07676105140139784,0.021459541245286304,0.07970427167163745,0.01648449252046524,0.0019026407423756047,0.016593930681180456
124.45146117714216,0.026506684928678702,0.4008465359780725,0.4017219806676359,0.15264463833647077,0.08693521413183444,0.17566478608138816,0.13311957442342287,0.0628644536024595,0.14721671311848053,0.11694118624752316,0.0475551260795042,0.12624076622634797,0.10377740866779779,0.037303307179524764,0.1102782266648004,0.09302848091810785,0.030127701761935542,0.09778536023038872,0.0841605484529862,0.024915558351153957,0.0877711966641517,0.0767561406360586,0.021010364030741805,0.07957977457901408,0.016478641118207547,0.0018397523195068178,0.016581022335785303
125.89254117942043,0.031483573928704975,0.40356890612069707,0.4047951054728555,0.15311628486313536,0.08552382891393426,0.17538221689324351,0.133350730199694,0.06176553749012416,0.14696053506379023,0.117055943242215,0.04667856032339485,0.12601976766440046,0.10383238776023414,0.03658567286997093,0.11008940097638895,0.09305126278155468,0.02952634398807603,0.09762347307151154,0.08416538389995108,0.02440155758732141,0.0876313178019908,0.07675076727822026,0.020563668302152036,0.07945781731105164,0.016472761678574283,0.0017769773538725577,0.01656832899948819
127.35030810166994,0.036519989255853195,0.4062288003539732,0.4078670713017611,0.15356709907243193,0.08411930312802791,0.1750968619829241,0.13356787317024127,0.060673240796908716,0.1467024842735164,0.11716053416809051,0.04580760306087075,0.12579716715703337,0.10387950186773821,0.03587267100168726,0.10989904200257945,0.09306764956321192,0.028928824884042983,0.09746006517744815,0.08416482188739231,0.023890776231540074,0.08748992188979249,0.07674071001134507,0.02011971120644502,0.07933435165220741,0.016465992452078585,0.0017145079533656682,0.016555012683597166
128.8249551693172,0.041623905730955264,0.4088443909920315,0.41095776616818497,0.15400647811351253,0.08272335192705857,0.17481747125209138,0.13377889957187586,0.05958836486746323,0.146449879474993,0.11726172046825559,0.044942567602090984,0.12557923980437144,0.10392464368554699,0.035164337880883745,0.10971263474991773,0.09308285393118074,0.02833501647821203,0.09730000439256967,0.08416353088745283,0.02338298616086848,0.08735138220567888,0.07673019314081257,0.01967820281541287,0.07921334613227068,0.01645919426687979,0.0016521527844025907,0.01654190692568114
130.3166778452338,0.04678603292860528,0.41139427656958233,0.414046112977053,0.15442558831129707,0.0813343620018599,0.174535213545977,0.13397626638910684,0.05851007277956997,0.146195309679331,0.11735296886807466,0.044083075415738714,0.12535963002602157,0.10396207690249538,0.034460572878305055,0.10952462972766143,0.09309177725656988,0.027744990558061348,0.0971383729215892,0.0841569303533178,0.022878367943622194,0.08721128737873865,0.07671506338991178,0.0192393929059447,0.07909080344962681,0.016451517275763657,0.0015900976834292149,0.016528182940589598
131.82567385564462,0.052014508163070225,0.41389655830967315,0.4171520946130305,0.15483367861649466,0.07995396902614677,0.17425873061901373,0.13416773950295685,0.05743912548250247,0.1459460018620858,0.11744092823601585,0.04322942063590953,0.1251445341733047,0.10399759650242416,0.03376140521674577,0.10934044338894156,0.09309954651058248,0.027158619274088986,0.09697997814678568,0.08414961277529201,0.022376698015226563,0.08707395675112183,0.07669947701624179,0.018802998895192807,0.07897064354567225,0.01644381040166405,0.0015281575104427675,0.01651466517682382
133.35214321633637,0.0572996958930127,0.41632987765839047,0.4202544731237041,0.15522203949615748,0.07858061432682899,0.17397929328896733,0.13434588800059571,0.056374714627050716,0.1456946329551985,0.11751916458374098,0.04238123698628903,0.12492767224657793,0.10402555378661821,0.03306673641601539,0.10915459173950878,0.09310114065889666,0.02657597029611252,0.09681995966311656,0.08413706678208947,0.021878148929175188,0.08693502980537221,0.07667934287244618,0.018369260128695185,0.0788489146471011,0.016435234518746688,0.0014665114806253305,0.016500533009845733
134.89628825916938,0.06264988561685034,0.41871229383044944,0.4233733496248448,0.15559978230382548,0.07721586715512366,0.1737054472188929,0.13451835740406906,0.05531757010158049,0.145448348359932,0.11759422320918075,0.04153880642513344,0.12471517057437452,0.10405165407652195,0.03237659409118867,0.1089724302794325,0.0931016081951121,0.025996920326425952,0.09666307110253998,0.0841238153987243,0.021382505359504787,0.08679877794466864,0.07665875509138094,0.017937904492686545,0.0787294935189416,0.016426627831499778,0.0014049810031106398,0.016486602850002325
136.45831365889651,0.06805509971331805,0.4210224730809405,0.42648730278424574,0.15595831081771336,0.07585821254033878,0.17342855336688276,0.13467781894589848,0.05426690407195315,0.1451999028704178,0.11765976043615627,0.04070176882393586,0.12450081610692679,0.10407032824116906,0.03169087714210173,0.10878853300904677,0.0930959984534293,0.02542152908652303,0.09650450284384582,0.08410540990514741,0.02088992869032292,0.0866608856174436,0.0766336787276497,0.01750915824747929,0.07860846861418878,0.016417160756954756,0.0013437383930147463,0.016472061200364606
138.0384264602926,0.07352377265485488,0.42327846319464707,0.42961657620467225,0.15630660984475578,0.07450916520211887,0.17315707314538825,0.1348318080141306,0.0532234237727173,0.14495637029965128,0.11772222712190784,0.039870400212241495,0.12429067371137048,0.10408720006189934,0.031009616423656964,0.10860820193460617,0.09308928871326541,0.024849681723944816,0.09634896135881818,0.08408631040452076,0.02040021504802946,0.08652558217921023,0.07660815172863658,0.017082762459989357,0.0784896788408656,0.016407661965195323,0.0012826118931030404,0.01645771747334504
139.63683610559795,0.07904558536773242,0.42545893651212174,0.43273954201592574,0.15663618528564652,0.07316724403518533,0.1728824460161984,0.13497308784472642,0.05218635471365328,0.14471057342378088,0.11777536083256741,0.03904434122938371,0.12407858881079364,0.1040967718813718,0.030332704055262602,0.10842606167996006,0.09307659142676135,0.024281426701037008,0.0961916813152889,0.08406212429307909,0.019913511944978417,0.08638859125282619,0.0765781894208413,0.016658928050897973,0.0783692476599032,0.016397310242061015,0.0012217667093846589,0.01644276427692618
141.2537544622797,0.08462911336246215,0.4275819612554727,0.43587661146199735,0.15695590683638175,0.07183391996938975,0.17261306077177252,0.13510909410256908,0.05115638897305556,0.14446952426715964,0.11782552720993292,0.03822386748591692,0.12387057321204088,0.10410459411317,0.029660178364407562,0.1082473680792117,0.09306281994803818,0.023716660979213773,0.09603732849618388,0.0840372553069351,0.01942962971701173,0.08625410593393902,0.07654777950840876,0.01623741157583848,0.0782509813507226,0.01638692590251594,0.0011610381329223533,0.01642800505480345
142.8893958511146,0.09026369428502169,0.4296261966620334,0.4390059263429869,0.15725737102755413,0.07050773700437515,0.17234042392885063,0.13523267173695572,0.050132759100795905,0.14422610387919954,0.11786653592306676,0.03740861571960068,0.12366052248215816,0.1041052324500525,0.028991921124293888,0.10806678913503788,0.0930431425881712,0.02315541895904103,0.0958811754717863,0.08400736042646978,0.018948699744671133,0.08611788332185424,0.0765129816686034,0.015818406752397988,0.07813103324546751,0.01637569493350161,0.001100584120162938,0.016412637507745822
144.54397707459714,0.09595804416810105,0.4316097643216275,0.4421480915918761,0.15754934420577338,0.06919013189335123,0.17207286308738107,0.13535116724769333,0.04911614862666175,0.1439872721153831,0.11790467669143742,0.036598865910974006,0.12345440361397336,0.10410417213922006,0.02832798176685661,0.10788954169786673,0.0930224160734577,0.022597612271285365,0.095727853692156,0.08397679357285948,0.018470548883601397,0.0859840859394351,0.07647773929549513,0.015401687538006296,0.07801318213461171,0.01636443046749259,0.0010402471564558615,0.01639746012868805
146.21771744567627,0.10170115299421532,0.4335112908897321,0.44528099426006795,0.15782350179052945,0.06787966604469288,0.17180194055878498,0.13545749689740877,0.048105791690283756,0.14374595876010038,0.11793382210605355,0.03579424692476533,0.12324615413656263,0.10409603409214056,0.02766822873713149,0.10771033002995728,0.09299585732386821,0.022043258951001937,0.09557266735098577,0.08394125479585507,0.017995290556765825,0.08584849875755014,0.07643815051740457,0.014987428967633918,0.07789360616623979,0.016352324533041255,0.0009801778757642051,0.016381674709932452
147.91083881682525,0.10750188041208061,0.43534898507301195,0.448425459910825,0.15808851880812694,0.06657775053229112,0.17153593397561775,0.13555892868734806,0.0471023690048744,0.1435090809417051,0.11796019529692663,0.034995047192142296,0.1230417043220279,0.10408624659836227,0.027012725613101394,0.10753433905494461,0.09296827372645111,0.021492287649769144,0.09542021980742214,0.08390505473653104,0.01752277001115424,0.08571525931363724,0.07639812032993433,0.014575423925542636,0.07777606169353399,0.016340184244257844,0.000920226036055465,0.01636607580007274
149.62356560944792,0.11334886175069571,0.43710142134917673,0.45155909580657194,0.158336137626714,0.06528295752370929,0.171266450367806,0.13564843971704865,0.046105111686293956,0.14326960780736234,0.1179777225787181,0.034200884417124384,0.12283502562288359,0.10406947766753807,0.026361325101730355,0.1073563022980641,0.09293492358416876,0.020944698222485545,0.09526584070497816,0.08386393002933874,0.017053081312367806,0.08558017493679278,0.07635377944518286,0.014165827661356037,0.07765674670558166,0.01632720652183928,0.0008605349424601508,0.016349868292863588
151.35612484362545,0.11925110708689898,0.438786929844798,0.45470297595691495,0.158574954196795,0.06399667981794195,0.1710017284305507,0.13573323023040296,0.04511470250736769,0.14303442302854186,0.11799256984055823,0.033412058870151806,0.12263201953617782,0.10405110682923123,0.025714107391699513,0.10718137968574552,0.09290057220965983,0.020400438199994268,0.09511411144322383,0.08382215454040201,0.016586089540739986,0.08544736366938703,0.07630900033967476,0.013758453131098561,0.07753940008409349,0.016314193615381115,0.0008009616372012888,0.016333843787192596
153.10874616820772,0.12519688743975224,0.4403840133352652,0.45783440218694477,0.15879676574373347,0.06271749472278136,0.17073340901818915,0.13580632764382342,0.04413036576820009,0.14279652590639816,0.11799870792901102,0.03262817447765778,0.12242668354023369,0.10402584110003651,0.025070907603276123,0.10700432713036447,0.0928605121020265,0.0198594879224883,0.09496038104596079,0.0837754950468379,0.016121868423104858,0.08531264977595447,0.07625994048524531,0.013353435066573447,0.07742023476385454,0.016300346200017912,0.0007416421559447165,0.016317209299629418
154.8816618912529,0.13119537399803888,0.4419111579460209,0.46097472563653463,0.15901010155123363,0.06144678308797039,0.1704697027251286,0.13587487522593697,0.04315279033528741,0.1425627757564548,0.11800225483204844,0.03184954605752488,0.12222489815711896,0.10399901941710941,0.024431824433165182,0.10683028636511889,0.09281947372516519,0.019321815173633093,0.09480921497523681,0.08372819510233812,0.015660303892522834,0.08518013719818349,0.07621044567537187,0.01295060726639445,0.07730297703586321,0.016286462802665137,0.0006824407709253044,0.01630075446193876
156.67510701081974,0.137234461087331,0.44334677548170776,0.46410091643947216,0.15920680150403138,0.06018312275938446,0.1702022735165873,0.1359319401772643,0.04218119070944467,0.14232619298647,0.11799721676563113,0.031075761801404884,0.12202067913256752,0.10396537975972305,0.02379667411837766,0.10665402893318046,0.09277277664097218,0.01878737991678712,0.09465597566880501,0.08367604523950609,0.01520144876754448,0.08504566180326983,0.0761566943714231,0.012550083576751447,0.07718384996465123,0.01627174672870858,0.000623486372681286,0.016283687446649105
158.48931924611625,0.14332349567152328,0.44470954262558815,0.46723463239978796,0.1593953407452859,0.05892788790238677,0.1699393145329887,0.1359846195830219,0.041216265058441066,0.14209362149127897,0.11798967312488726,0.030307153115032084,0.12181989367117235,0.10393022859261085,0.023165575203986433,0.10648068505529018,0.09272512363685581,0.01825617108565423,0.09450521856584891,0.0836232651074935,0.014745210437926606,0.08491331873208631,0.07610251146613838,0.012151719041733407,0.07706657204730823,0.016256993910474995,0.0005646503440819123,0.016266796888640765
160.32453906900912,0.14944998022947156,0.44597776140279916,0.47035248511774813,0.15956758955839548,0.05767965330031378,0.16967250231643596,0.1360260099122422,0.04025721589495448,0.14185809389759327,0.11797365638387407,0.029543291146361172,0.12161656816543974,0.10388832687756576,0.02253832428994794,0.1063050352674736,0.09267185427166402,0.017728127869387347,0.09435231365420714,0.08356566267391129,0.014291620649895677,0.08477895021130218,0.07604409070433774,0.011755606613343638,0.07694737174132221,0.016241409174673038,0.0005060546191920172,0.016249291161670995
162.18100973589804,0.15562345624404572,0.4471703332675077,0.4734764694131233,0.1597319815426261,0.05643979065452255,0.16941002301121436,0.1360631728372097,0.03930475308332778,0.14162644745057248,0.11795521659905352,0.028784525273099076,0.12141656401878333,0.103844956661581,0.021915060562386852,0.10613220483669752,0.09261765076070552,0.017203260780300763,0.09420181215829689,0.08350744002444636,0.013840608444928286,0.08464664778691668,0.07598524179607019,0.011361622621615853,0.07682996446311338,0.016225786971656952,0.00044757750764131234,0.016231958861300102
164.05897731995904,0.1618310163859119,0.448265432331865,0.4765828109449302,0.15988040509915882,0.05520686907260043,0.16914355538261094,0.1360892236266156,0.03835806574131905,0.14139171826776256,0.11792840346439097,0.028030408928453703,0.12121391078732062,0.10379489399012184,0.021295560764692967,0.1059569767721945,0.09255786567557807,0.016681488293765822,0.09404908585474607,0.08344441631994957,0.013392184732546062,0.08451225489174755,0.07592216813810536,0.010969839470070483,0.0767105794059063,0.01620933255757596,0.00038933423941635856,0.016214007620328603
165.95869074376125,0.16808241953492473,0.44928221836329063,0.479693872687732,0.16002126490836124,0.05398226098628518,0.16888128885126186,0.1361111992610444,0.037417877027890574,0.14116074555468341,0.1178992468773156,0.027281310201737567,0.12101447145098657,0.10374340446581405,0.020679984978453986,0.10578447782574987,0.09249716768285832,0.016162842468266474,0.09389868745624087,0.08338078234572215,0.01294629999835851,0.08437986459003231,0.07585866990185185,0.010580154458097365,0.07659293353590343,0.01619283999621621,0.00033120980310484647,0.016196226939529223
167.88040181226128,0.174364327779274,0.45019872030630603,0.4827854664002984,0.1601464552258113,0.05276452818562533,0.16861489422955625,0.13612222341275124,0.03648336202789683,0.1409265603486069,0.11786180480594698,0.026536764767693375,0.12081227138188835,0.10368527141552457,0.02006809039690435,0.10560948707710555,0.09243091547696845,0.01564722157686762,0.09374598486861226,0.08331236230361554,0.012502944944913547,0.0842453164567885,0.07579095458859438,0.010192620136059401,0.07647325220420784,0.01617551390009223,0.0002733130402690167,0.016177822781513525
169.82436524617975,0.18068674448763838,0.4510343887612822,0.4858803551068972,0.16026436442321954,0.05155504601328267,0.16835257429992037,0.13612931901332137,0.03555525800618098,0.14069601226373377,0.11782209607196475,0.02579715953080524,0.1206131823750999,0.10362575187230426,0.01946005772003676,0.10543713908091176,0.09236377110382668,0.01513467873636197,0.09359553789029142,0.0832433418514692,0.012062090896438218,0.08411271009422121,0.07572281839056016,0.009807154103042559,0.07635525847386401,0.016158149022814455,0.00021553530717183012,0.016159586483326775
171.7908387157642,0.1870358775178971,0.4517670913668861,0.4889539081764111,0.16036688040681246,0.05035236826386542,0.16808598192946614,0.13612560784527286,0.03463272613800975,0.14046211884702364,0.11777417808711182,0.025062012984546043,0.12041121840979886,0.10355962875694556,0.018855625417960348,0.10526220270438397,0.09229109260018653,0.014625092975642911,0.09344270500088493,0.0831695441824083,0.011623709368666009,0.08397787624724014,0.07565046746155053,0.009423790098059269,0.07623516935747829,0.016139948280939426,0.00015797943548219023,0.016140721421715784
173.78008287494302,0.193422006053518,0.45241660069017053,0.4920293212866652,0.1604623877942732,0.04915787437315913,0.16782334316038103,0.13611810932760257,0.033716517830938195,0.14023174840800187,0.11772406756350119,0.02433173032564487,0.12021226719572216,0.10349215829260966,0.01825499400809227,0.10508982650236921,0.09221754221034575,0.01411853753261823,0.0932920585761556,0.0830951558978024,0.011187791526016488,0.08384492598189643,0.07557769947915824,0.009042465001377061,0.07611671847802613,0.016121708173409466,0.0001005427747772422,0.01612202168706324
175.79236139587482,0.1998308572385272,0.45296060827058915,0.4950814924328588,0.1605427560346474,0.04797011040888323,0.16755628310463552,0.13609993318786195,0.03280578122155783,0.13999789675311985,0.11766581266018963,0.023605814053843665,0.12001032424807245,0.10341811543651185,0.017657884576834978,0.10491476296579293,0.09213847065501049,0.01361487359026833,0.09313894221818936,0.08301599324577548,0.010754291102690645,0.08370967633257252,0.07550071390279416,0.008663195124551023,0.07599611009517276,0.016102628891131267,4.332258787366892e-05,0.01610268716867205
177.8279410038979,0.20627302161660832,0.4534192380155463,0.4981340832039546,0.16061637845147292,0.04679046009974253,0.16729306077423647,0.13607810573586232,0.031901281134873054,0.13976745901212748,0.1176054368087261,0.022884686518109175,0.11981130015154412,0.10334276323042453,0.017064516141463048,0.10474218072601808,0.09205854707343364,0.013114193126953966,0.09298794626532324,0.0829362497287352,0.010323217716762189,0.08357625466060802,0.07542331525489576,0.008285935265662903,0.07587709277025675,0.01608350971111112,-1.3778219435260047e-05,0.01608351561278617
179.8870915128845,0.21273371628049792,0.4537699921646882,0.5011614907708419,0.16067509406390032,0.04561746299307685,0.16702526390450023,0.13604571463531298,0.031002154279815862,0.13953340116481971,0.11753697037516185,0.02216783601626132,0.11960916502766637,0.10326086125809589,0.0164745942516256,0.10456680985628003,0.09197310834885553,0.01261634131420679,0.09283439409780665,0.0828517288398258,0.009894509108085937,0.08344045950399613,0.07534169107000703,0.007910686032095488,0.07575585368000791,0.01606354709362671,-7.066744990481193e-05,0.016063702534522956
181.97008586100412,0.21922388289923642,0.45403337318706755,0.5041878764915367,0.16072731722576883,0.04445250633792684,0.16676119399403552,0.13600980332863935,0.03010917741960574,0.13930265312039267,0.11746645218039038,0.02145570029873268,0.11940985915391147,0.10317768685946961,0.015888354595285075,0.10439384501691794,0.09188683707465721,0.012121427050730585,0.0926828992928619,0.08276663681360855,0.009468191577051286,0.0833064392539708,0.0752596579584461,0.00753741843430766,0.07563616061564826,0.01604354410163719,-0.00012743714109809026,0.016044050223248143
184.07720014690145,0.22572819634498315,0.45418668267230167,0.507187106837338,0.1607648447269828,0.04329412529452451,0.1664923919736541,0.13596342759080682,0.02922147817752978,0.1390681431138002,0.11738788643446338,0.02074775585038329,0.11920732047310512,0.10308797699991225,0.015305489534254304,0.1042179879474633,0.09179504992683142,0.01162928176284472,0.09252875977440261,0.0826767587173124,0.009044189034657306,0.08316996926352269,0.07517338642713717,0.007166119435203693,0.07551417942799415,0.0160226924866765,-0.00018399959607398838,0.016023748948793316
186.20871366629268,0.23225799332821667,0.45425082632577973,0.5101838773251304,0.16079612410218616,0.042143708901251915,0.16622721114859357,0.1359136580500077,0.02833984303233216,0.13883684362456405,0.11730733583764127,0.02004445346946982,0.11900752562848663,0.10299703063122345,0.0147262490924932,0.1040444651636181,0.0917024493603311,0.011140029014854443,0.09237661752378622,0.08258631920992829,0.008622542311378864,0.08303522358948454,0.07508671028984609,0.006796774213350632,0.07539370134075225,0.016001800078578293,-0.00024044235755099055,0.016003606414870773
188.36490894898608,0.23879737154771885,0.454202895843107,0.5131514934698754,0.16081289832305082,0.0409997909795368,0.1659571364160806,0.13585350897851275,0.02746339358545858,0.13860163739654974,0.11721877027934954,0.019345260806937794,0.11880437374731354,0.1028995550377217,0.014150315289385885,0.10386794428383642,0.09160432564045934,0.010653489181555686,0.0922217398869965,0.0824910794137227,0.008203164029667689,0.08289794981143225,0.07499577806228332,0.006429358480404293,0.07527086672569143,0.01598005297114139,-0.0002966816018636918,0.015982806791467175
190.54607179633084,0.24535811070999844,0.45406422189255985,0.5161152197853457,0.16082366004300439,0.03986375968217772,0.16569058200642023,0.13579008802739673,0.02659292307574904,0.13836954709834406,0.11712828462811357,0.01865063876034297,0.11860388436342713,0.10280087791346511,0.013577949650805126,0.10369368937644642,0.09150540732465852,0.010169797808318356,0.09206880230085404,0.08239528795265022,0.0077861070208763115,0.08276235218588633,0.07490444573829934,0.0060638692031747075,0.07514949435009555,0.015958264712784574,-0.00035280100067713475,0.015962164050948233
192.7524913190998,0.2519236936676041,0.4538116794164834,0.5190477702542782,0.16082008707591736,0.038734151443818796,0.16541896776119216,0.13571635859196451,0.025727550859481245,0.13813340241480296,0.11702980650902638,0.017960049708964164,0.11839991130523966,0.10269566999988763,0.013008827190249561,0.1035163282849213,0.09140095224628943,0.00968876733530697,0.09191303652913546,0.08229467665071362,0.007371275530590986,0.08262414603488136,0.07480883503029256,0.005700273565985312,0.07502569504720766,0.015935614822116525,-0.00040871991504582686,0.015940855426476174
194.9844599758108,0.2585063950181233,0.45346704241250896,0.5219750135970248,0.1608107288792648,0.037612349921843626,0.1651507777436232,0.13563947493800652,0.02486807325433244,0.13790028364307647,0.11692947102363259,0.017273961111481145,0.11819852336788095,0.10258929466139417,0.012443217606089657,0.10334116819310134,0.09129572112341702,0.009210542177867015,0.09175915639681416,0.082193523471411,0.0069587314875081,0.08248757024279856,0.07471282893726616,0.00533857761064066,0.0749033191435068,0.015912923486220153,-0.0004645188311677999,0.015919701995414565
197.24227361149173,0.2650890424217809,0.45300696487449543,0.5248690414159508,0.1607871870583118,0.03649689901265113,0.16487735793511551,0.13555234047882314,0.024013611855011517,0.13766296002777925,0.11682115583345327,0.01659183421627582,0.11799352275834617,0.10247637945512754,0.01188079272993289,0.10316279165533915,0.09118493353522905,0.008734930378678155,0.09160235320418626,0.08208752576770986,0.006548374040993663,0.08234830349949651,0.07461251772090734,0.004978743046722991,0.07477844397269848,0.015889362765186252,-0.0005201195449439877,0.015897873235899196
199.5262314968944,0.27168446104023203,0.452453678725733,0.5277563621247688,0.16075807926722321,0.035389173345355546,0.1646072709200734,0.1354621654122593,0.02316496165969105,0.13742857674760825,0.11671104409052982,0.015914138921850104,0.11779103374334371,0.10236233012238273,0.01132182661292327,0.10298655439394386,0.09107338821925469,0.008262081689404616,0.09144738397339464,0.08198099603678587,0.006140270942471912,0.082210623634847,0.07451181604593594,0.0046207819470987,0.07465495533630725,0.01586576037064769,-0.0005756001042581876,0.01587619814750486
201.83663636816263,0.2782747804316991,0.4517836157724567,0.5306084139030827,0.16071492018066091,0.034287730011305105,0.1643317802435194,0.13536178436382262,0.022321251682902183,0.13718983542103064,0.11659295606197824,0.015240340057973605,0.11758480075397952,0.10224172463499583,0.010765992210757538,0.1028069883063423,0.09095626089447524,0.00779180370828141,0.09128939478894704,0.08186959218344493,0.005734319891136917,0.08207016844686915,0.07440677825415117,0.004264653924905973,0.07452889321103352,0.015841280057694584,-0.0006308839289460282,0.015853837655221355
204.17379446695955,0.284873435567067,0.45101947628362615,0.5334523805167058,0.16066640670921983,0.03319392916804809,0.164059535469493,0.13525847247646589,0.021483270497070436,0.13695395316644635,0.11647313049677062,0.014570905265391019,0.11738100957127076,0.10212001757628605,0.010213563622610127,0.10262950292997661,0.09083839396031608,0.007324247571282516,0.09113319054973894,0.08175766623715562,0.005330590818891528,0.0819312589127287,0.07430135515856438,0.0039103737123397445,0.07440418268463998,0.015816757911495755,-0.0006860474370290605,0.015831629477622247
206.53801558105965,0.29146181255453346,0.45013747187934267,0.5362590155582468,0.16060395624362833,0.032106347708579584,0.16378170937039796,0.13514498711167244,0.02065016040716437,0.13671355699511198,0.11634532312962317,0.013905308232463453,0.11717334087230015,0.10199173119269504,0.009664219711055445,0.1024485742912341,0.09071491390349057,0.006859224796967706,0.09097386750783461,0.08164083188879023,0.004928983982778412,0.08178948780006018,0.07419156090423304,0.003557902527210453,0.07427682262859425,0.015791348575383442,-0.0007410148006517061,0.015808725209960784
208.92961308541075,0.2980540187573887,0.44916077701410445,0.5390562138639567,0.1605363556362379,0.03102632497699793,0.16350704670607605,0.1350286770351773,0.019822697754432062,0.13647594281826295,0.11621583555682662,0.013244009074890036,0.11696804781882586,0.10186237511229099,0.009118229838668243,0.1022696708653541,0.09059071219318819,0.00639688353939729,0.09081628298210441,0.0815234854871887,0.004529567488721142,0.08164922331299146,0.07408138674269567,0.003207254064402981,0.07415078111762866,0.015765897317265815,-0.0007958616774053878,0.01578597206472037
211.34890398367156,0.30463064918525035,0.4480653886780258,0.541814013250135,0.16045491505292347,0.029952465137724427,0.1632266213963503,0.13490221423123347,0.01900004468585816,0.13623365627683276,0.11607835216260365,0.012586496175223586,0.116758741543211,0.10172640999972407,0.008575284029262317,0.10208720775696865,0.09046086096545557,0.005937044009658484,0.090655478919832,0.08140119197225396,0.004132248518001519,0.08150600917919038,0.07396680255331596,0.002858395167255174,0.07402201228616673,0.01573954890480012,-0.0008505120598065007,0.015762511554015462
213.79620895023018,0.311206549235488,0.446874956372659,0.544561055273076,0.16036852155560968,0.028886079493768188,0.16294928135604753,0.1347730293980652,0.018182958816353127,0.13599407871098262,0.11593924431854144,0.011933216294312952,0.1165517482678029,0.10158940644589454,0.008035641649970076,0.10190671733873037,0.09033030591327666,0.005479846604081257,0.09049636945861644,0.08127839657069975,0.0037370889837568936,0.08136426477991707,0.07385184410876855,0.0025113344750893572,0.07389453077942659,0.015713158554963115,-0.0009050417750258324,0.015739201135634314
216.2718523727091,0.3177614730593479,0.44556527185868117,0.5472666308549674,0.16026836859888474,0.027825807800280825,0.16266599384347719,0.13463370142497094,0.017370629357097652,0.13574966785834097,0.11579211858663441,0.011283678894831992,0.11634060398752828,0.10144575798336866,0.007499009605332644,0.1017225489155727,0.0901940599768005,0.005025125400627154,0.09033393792141862,0.08115061118046656,0.003344007711826055,0.08121948093000851,0.07373243317725085,0.0021660487935570754,0.07376424248654516,0.015685860441887606,-0.0009593736442242255,0.015715171510091976
218.77616239496243,0.32431107247719504,0.44416045518376646,0.5499601637213,0.16016345326078615,0.02677292521887015,0.16238571761455883,0.13449175085098797,0.01656378802149835,0.13550789689381706,0.11564342269213142,0.01063831099794715,0.11613171346725243,0.1013011017762874,0.006965631539975508,0.10154030354416141,0.09005712795297727,0.004573007857427595,0.09017315950992853,0.08102233421833326,0.0029530556995837824,0.08107613200043612,0.07361265391162193,0.0018225373701573424,0.0736352120821136,0.015658520451835696,-0.0010135846542312322,0.015691291106593168
221.30947096057105,0.33083420909252353,0.4426361064394734,0.5526101669620026,0.1600448432988066,0.02572611625314331,0.16209930574808087,0.13433965618410523,0.015761658968776824,0.1352611293650605,0.11548667927878331,0.00999665007547785,0.11591853218347836,0.10114975900584013,0.0064352374178117495,0.1013542600365823,0.089914459035647,0.004123347490775871,0.09000895476674935,0.08088902051451144,0.0025641684873400393,0.08092965216673381,0.07348837636415984,0.0014807916217814184,0.07350329383413742,0.01563026149711499,-0.0010675954039635754,0.01566667911252284
223.87211385684134,0.3373474119431961,0.4410168059860567,0.5552468815823424,0.15992165510686351,0.02468661096352523,0.16181583523556356,0.13418503527601694,0.014964940165617098,0.13501693644201238,0.11532841862550695,0.009359096476842226,0.11570754871452,0.10099743868770909,0.005908048972004865,0.10117009273561611,0.0897711217107463,0.003676253240784868,0.08984636403937561,0.08075522572283332,0.0021773810821022394,0.080784574455291,0.07336373668640225,0.0011407967537996617,0.07337260577235379,0.015601960803914551,-0.0011214850894301592,0.015642215627355998
226.46443075931344,0.3438285967053504,0.4392779802636479,0.5578380122014637,0.15978482230632368,0.023653148583222136,0.16152603776903404,0.1340202594345172,0.01417289925305098,0.13476758145834786,0.11516207376720901,0.008725223145725299,0.11549213286326819,0.1008383847887071,0.005383825855914547,0.10098200546454882,0.08962199719229805,0.003231604024137289,0.08968024110864721,0.08061634386487271,0.00179265115255994,0.08063627283235612,0.0732345498683626,0.0008025637505032085,0.07323894730944261,0.01557272940761988,-0.0011751709780693702,0.015617007652897065
229.0867652767849,0.35029524243102184,0.4374446536269778,0.5604146517148129,0.15964358935288356,0.022626904268887606,0.1612391156582841,0.1338530508228538,0.01338619194833715,0.13452073947709034,0.11499426332817626,0.008095396290380433,0.11527886206711208,0.1006783830967516,0.004862761248462731,0.10079575025731903,0.08947222192284243,0.0027894842905332837,0.08951569537470788,0.08047699159353436,0.0014099922949453647,0.08048934248841647,0.07310500742040286,0.00046605881588124043,0.07310649301366479,0.015543456491759753,-0.0012287355832125797,0.015591947628333068
231.73946499685553,0.356724264078811,0.435492101638047,0.562943666072985,0.1594887478874619,0.021606682770509235,0.16094567233403886,0.13367566723477858,0.01260413854436883,0.1342685678746478,0.11481832548022781,0.007469232311778934,0.11506101554136768,0.10051159588394845,0.004344651564858029,0.10060545166320851,0.08931660524301432,0.0023498047019841544,0.08934751006197049,0.08033249868617881,0.0010293900575514116,0.08033909377790807,0.07297086620078301,0.00013131775914218262,0.07297098435985665,0.015513240656708057,-0.001282091674242934,0.015566129728808728
234.422881532,0.36313416508504087,0.43344576991581113,0.5654570340087035,0.1593296785714571,0.02059359371281681,0.16065504217326143,0.13349594163350278,0.011827343361984929,0.13401885122481041,0.11464097254545348,0.006847055280771785,0.11484526438728486,0.10034389024709815,0.003829654341885528,0.10041694360166516,0.08916035547905973,0.00191261886021281,0.08918086734303911,0.08018754625128115,0.0006508308660534503,0.0801901873960746,0.07283637616196839,-0.00020171747962919304,0.07283665548574664,0.015482983603712528,-0.00133532624759128,0.015540459370956097
237.13737056617342,0.36950080378808386,0.4312808109678159,0.5679207531945782,0.15915702386606678,0.019586518937923996,0.16035769382854506,0.13330601252967653,0.011055189137964747,0.13376363550471573,0.11445544304758506,0.006228533551997133,0.11462479257746704,0.10016934269404368,0.003317610261454311,0.10022426728893392,0.0889982065691728,0.0014778758918844268,0.0890104762917319,0.08003739671361591,0.000274334229446068,0.08003786686289298,0.0726972332575461,-0.000532980714047242,0.07269918700882158,0.015451771001105409,-0.0013883463518961179,0.01551401729609147
239.88329190195705,0.375843783478614,0.4290230622304724,0.5703677213036613,0.15898030812986072,0.018586491104671136,0.16006310013444533,0.1331138296248004,0.010288219020709487,0.13351082011581863,0.1142685478869231,0.005613940548155834,0.11440636942349086,0.09999390575505387,0.0028086336954744376,0.10003334249831877,0.08883544228537463,0.0010455918168070439,0.08884159537224386,0.07988679876638655,-0.00010014668862225121,0.07988686153868095,0.07255774866882995,-0.0008625598269057686,0.07256287550355268,0.015420517567152946,-0.0014412446888654481,0.01548772250177719
242.66100950824966,0.38213784919573573,0.42664758630475974,0.5727630388630365,0.15879001814086544,0.017592481490081094,0.1597615888320945,0.13291140696243195,0.00952588858832096,0.13325233451662416,0.11407342165680007,0.005003005571267117,0.11418307927725645,0.09981156654358331,0.0023026175183491694,0.09983812329626376,0.08866671802399674,0.0006157613100780559,0.08866885612850735,0.0797309447229861,-0.00047255201621167555,0.07973234507919537,0.07241355498857577,-0.0011903524154231856,0.0724233379854615,0.015388295606358893,-0.0014939213090701365,0.015460641724921323
245.47089156851126,0.3884037801668549,0.4241805760109316,0.5751405545715484,0.1585958287426173,0.016605433567805583,0.15946277721942634,0.13270681633011716,0.008768669427805985,0.13299619793065362,0.11387697821046618,0.0043959423837885234,0.11396179393019654,0.09962836670703615,0.001799624990657724,0.09964461903594529,0.08849739617457464,0.00018835570891047367,0.08849759662020601,0.07957465364062581,-0.0008429682663686518,0.07957911847666865,0.07226902709682326,-0.0015164820331043597,0.07228493615739107,0.015356033288037422,-0.0015464758966076528,0.015433708110564418
248.31331052956537,0.39461515104927297,0.42159704279293053,0.5774644438659273,0.15838806527632251,0.015624421136605676,0.15915684640577235,0.13249194274823342,0.008016100942541439,0.13273421852530032,0.11367224446677784,0.00379255071047693,0.11373549403333354,0.09943820080421646,0.0012996095126786094,0.09944669307757358,0.0883220508684259,-0.0002365773265357643,0.08832236771303316,0.07941304533581132,-0.0012112884910655281,0.07942228270023605,0.0721197321074766,-0.001840803943767112,0.07214322087634832,0.015322789190703375,-0.0015988001738070682,0.01540597386011354
251.18864315096647,0.40079399314624775,0.4189234911822982,0.5797695373219255,0.15817655910025877,0.01465028550613472,0.1588535637441254,0.13227498480470298,0.007268572176529101,0.1324745399938034,0.11346624106547018,0.003192975156703769,0.11351115782987468,0.09924720281198796,0.000802574877497631,0.09925044781983534,0.08814612586737475,-0.0006591185969539738,0.0881485901347941,0.07925101163545671,-0.0015776456072498558,0.07926671313297512,0.07197011073094339,-0.0021634834988013382,0.07200262147640071,0.015289505299097892,-0.0016510021374098898,0.015378386792797042
254.0972705549391,0.4069126536733733,0.4161349260561015,0.5820190584536075,0.15795146916890795,0.013682216799773047,0.158542958434528,0.13204769461153298,0.006525717906447658,0.13220884481159045,0.11325188408089393,0.0025970958083801694,0.11328165850882542,0.099049172074854,0.00030854373643835294,0.09904965263922602,0.08796411175782667,-0.0010791596813597099,0.0879707311721421,0.0790835978710254,-0.0019418785788830751,0.07910743545736505,0.071815662844121,-0.0024843272446834794,0.07185862030124944,0.015255226177726223,-0.001702963800587255,0.015349984085975267
257.0395782768951,0.4129944916378061,0.4132581125575859,0.5842488491369309,0.15772278857357946,0.012720940452360293,0.1582349530331985,0.13181840159531968,0.0057878330808028965,0.13194540541798422,0.11303630419601064,0.0020049781501671,0.11305408441836898,0.09885033760948768,-0.00018254833548627959,0.09885050616665796,0.08778153598478121,-0.0014968413149865274,0.08779429704582006,0.07891577064721386,-0.0023041737547729144,0.07894940198339595,0.0716608967594791,-0.0028035487266270475,0.07171571661661964,0.01522090791696898,-0.0017548028540297666,0.015321728716870037
260.015956316536,0.4190105702184964,0.41026809965265343,0.5864211554398673,0.1574805057917378,0.01176577740090959,0.1579194200289164,0.13157872179007196,0.005054659937357936,0.13167577459423388,0.11281230408193768,0.0014165930102386876,0.11282119786650126,0.09864440141905643,-0.0006706003364292737,0.09864668081661522,0.08759280378116761,-0.0019119862164272098,0.08761366882820247,0.07874249924467527,-0.0026643087137599272,0.07878756074546225,0.07150124374121644,-0.0031208991351233837,0.07156932211466346,0.015185580858101766,-0.0018063901725595961,0.015292642396050025
263.02679918954715,0.4249856506413052,0.4071918543974699,0.5885728583095418,0.15723477999776178,0.010817322793876883,0.1576064418523922,0.13133711877817242,0.004326387230755549,0.13140835740325732,0.11258712710719183,0.0008319163429274707,0.11259020061733879,0.09843768973611784,-0.0011557540366663426,0.09844447433948475,0.08740352811383345,-0.002324803177879072,0.08743444079172435,0.0785688266311121,-0.0030225305514328606,0.07862694327725131,0.07134128109284324,-0.0034366468615107384,0.07142400807584803,0.015150215408520653,-0.001857854570700791,0.015263703696365783
266.07250597989,0.4308894564185597,0.40400452676109544,0.590665202374525,0.15697542601822903,0.00987504352150958,0.15728572998894783,0.1310850701069843,0.0036028772586234573,0.13113457335689052,0.11235346063012172,0.0002510205184423778,0.11235374104525844,0.09822380566063928,-0.0016378206306309235,0.09823745952984103,0.08720802755357412,-0.0027350376520766063,0.08725090544368705,0.07838964491846453,-0.003378547895196808,0.07846241785927255,0.07117637049563136,-0.003750480861320258,0.07127511363458154,0.015113827560606646,-0.0019090543103319365,0.015233918468061654
269.15348039270077,0.4367482237497668,0.4007332193034162,0.592736133538235,0.15671277253570515,0.008939389370101511,0.1569675309041266,0.13083117606538702,0.002884199966668691,0.13086296359207225,0.11211866269495063,-0.00032621887059912884,0.1121191372748455,0.09800917425037553,-0.0021170287170334326,0.09803203582415912,0.08701200192700702,-0.0031429749183131575,0.08706874738206942,0.07821007457435109,-0.0037326761732565526,0.07829909728943212,0.07101115922740618,-0.004062731266252429,0.07112728393634767,0.01507740216655335,-0.001960130805405119,0.015204281267665556
272.27013080780057,0.4425302823386568,0.3973532463370742,0.59474587275688,0.15643645852668275,0.008009988934427583,0.15664139133415594,0.1305667741130977,0.0021703507904484443,0.1305848112333677,0.111875304125887,-0.0008996167201882548,0.11187892108660573,0.0977872987388987,-0.0025930919026499826,0.09782167408231271,0.08680968236344272,-0.0035482744723623998,0.08688216850293871,0.07802492989817252,-0.004084547244035258,0.07813176826236234,0.07084093884540588,-0.004373017693778909,0.07097578390020527,0.015039940832606173,-0.002010928188161128,0.01517378174438513
275.4228703338261,0.44826341370935147,0.39389177173086815,0.5967334546576415,0.15615698462382158,0.007087130937408951,0.1563177253919991,0.130300602983138,0.001461267766329522,0.1303087964845592,0.1116308589418123,-0.0014694090262490878,0.11164052951761387,0.09756470401813153,-0.0030663354310133356,0.09761287765003702,0.08660685635694791,-0.003951306798516516,0.08669694569850203,0.07783940951975721,-0.004434552707316139,0.07796562660620662,0.0706704271555987,-0.00468173913607861,0.07082533413753211,0.015002442895065266,-0.0020616019899912194,0.015143430773270303
278.6121168629866,0.4539145016697906,0.3903243440198429,0.598658056289778,0.15586381278644587,0.0061706219966849215,0.15598591190281966,0.13002385930034377,0.0007570929888511304,0.13002606345325293,0.11137778093816932,-0.0020352863977032244,0.11139637551299192,0.09733479312393371,-0.0035363652328152502,0.0973990135039305,0.0863976673744834,-0.0043516364818591505,0.0865071885326423,0.07764824978225757,-0.004782239604289569,0.07779537589009193,0.07049484550272525,-0.004988438563850579,0.07067112395992026,0.014963895630095592,-0.002111980658473954,0.015112201518314996
281.8382931264551,0.45951294031770956,0.3866781063928883,0.6005598224015795,0.1555676169982038,0.0052605734912658545,0.1556565356544878,0.12974542112019063,5.761903638171089e-05,0.12974543391429605,0.11112366067754674,-0.0025976080103024667,0.11115401715526856,0.09710419115770332,-0.004003613319437169,0.0971866907554906,0.08618799082572137,-0.004749728194042135,0.08631876783464829,0.07745672763925981,-0.005128083777658019,0.07762629644529716,0.07031898232167932,-0.005293591157051904,0.07051795077917869,0.014925312804059022,-0.0021622353990929993,0.015081121451009505
285.1018267504008,0.46502411812239114,0.3829289181126677,0.6023968681545795,0.15525768212536592,0.004356986898150416,0.1553188050229972,0.12945634438657203,-0.000636851413510991,0.1294579108500428,0.11086083519836576,-0.003155928304882713,0.11090574675978143,0.09686620129221753,-0.004467567581746243,0.09696917094046888,0.08597188288279728,-0.005145042418785138,0.0861256994624979,0.07725950186073453,-0.005471539195357217,0.07745300748799347,0.0701379891329404,-0.00559665574599873,0.07036092719081868,0.01488566751732854,-0.002212177385677433,0.015049147026398296
288.40315031267056,0.4704791052147673,0.3791038119347705,0.6042104671943063,0.15494485580336947,0.003459779441507981,0.15498347787332314,0.1291656464490045,-0.0013266851975730753,0.12917245958873233,0.11059701140640611,-0.0037107415592405484,0.11065924513997102,0.0966275485458536,-0.004928777199661663,0.09675317040110469,0.08575530652963556,-0.0055381472363997325,0.08593394947751323,0.0770619273580864,-0.0058131742239255066,0.07728087501251972,0.06995672462392925,-0.005898191212298115,0.07020492845723227,0.014845987813979706,-0.002261995088838879,0.01501732252949124
291.7427014001268,0.4758417485592073,0.37517904100337396,0.6059576573326682,0.1546182468782402,0.0025691647565969544,0.15463959025827434,0.12886424367172428,-0.002011404773630129,0.12887994043391282,0.11032441065980415,-0.004261453875666368,0.11040668266263387,0.09638143726211897,-0.00538660141823934,0.09653184409069761,0.08553223162865105,-0.0059283896307053005,0.08573743902747893,0.07685858626398555,-0.006152341320205371,0.0771044329868187,0.06977027137931117,-0.006197564590810374,0.07004498965093787,0.014805232875964473,-0.0023114807903143165,0.014984587547060859
295.1209226666488,0.48114485325912393,0.3711814302279872,0.6076808569996573,0.1542888757802806,0.001684848628304673,0.15429807485656832,0.12856129171694305,-0.0026915507130859683,0.12858946369423135,0.11005085519877725,-0.004808706848505788,0.11015586408147823,0.096134691382772,-0.005841717230984269,0.09631201663067593,0.08530870777790032,-0.006316450521648588,0.08554223033056613,0.07665491052812484,-0.006489709838962039,0.07692913389522038,0.0695835574618842,-0.006495426141678559,0.06988606463246691,0.01476444476956064,-0.002360841846450563,0.014952003329900602
298.53826189180637,0.4863506825360592,0.367087716415141,0.6093360139907813,0.15394567761431116,0.0008072745504913523,0.15394779423015226,0.1282475694640706,-0.003366456019927574,0.1282917460305834,0.10976845262153508,-0.005351745823736847,0.10989883700152644,0.09588041818826623,-0.006293344425361217,0.09608673569235786,0.08507862016192483,-0.006701553818864468,0.08534214921270859,0.07644540716056905,-0.0068245221349871946,0.07674942591522176,0.0693915979326193,-0.006791043313710536,0.06972311046511757,0.01472256912356647,-0.002409850004652675,0.014918492505716427
301.9951720402122,0.491493830161385,0.3629244117033808,0.6109667042457824,0.153599843532743,-6.408082805413418e-05,0.15359985689978897,0.12793236890714252,-0.004036849632372467,0.12799604356833685,0.10948513864677463,-0.005891372177015862,0.10964353081979611,0.09562553881552358,-0.00674229866151138,0.09586293478190737,0.08484810338460451,-0.007084502890547034,0.08514335458020611,0.07623558364995284,-0.007157557170497648,0.07657084849404439,0.06919938882813131,-0.007085165559589168,0.06956116003341012,0.014680661662953672,-0.002458733151826177,0.014885133374411086
305.49211132156205,0.49653493798242454,0.35866883289186097,0.612527775962217,0.15324013844057946,-0.0009285261206900545,0.1532429515183154,0.12760633457409312,-0.00470186025900816,0.12769292898720208,0.10919290991431051,-0.006426657879689877,0.1093818701022126,0.0953630660128223,-0.007187649292197003,0.09563355405773395,0.08461096025948837,-0.007464388857769621,0.08493957674166218,0.07601987400244838,-0.007487938486025634,0.07638776385075446,0.06900187964422018,-0.007376952844758006,0.06939509224512372,0.014637654941171429,-0.002507240840857777,0.014850831586509409
309.02954325136994,0.501510436152615,0.3543470671389277,0.614063971879108,0.15287792086826218,-0.0017868318555525644,0.15288836272614947,0.1272788917658673,-0.0053624200940064265,0.1273918044397361,0.10889981288090271,-0.006958576756851596,0.10912190905577404,0.09510001561734575,-0.0076303616647109265,0.09540563604711044,0.08437340811162253,-0.00784214728751797,0.08473707140590554,0.07580385914135807,-0.007816563393392989,0.0762057984933285,0.06880413244268277,-0.007667261736722735,0.0692300190938125,0.01459461786573077,-0.0025556231523014995,0.014816682501264824
312.6079367124065,0.5063793128131536,0.3499371139577723,0.6155290343844202,0.15250179037806605,-0.002638040459347291,0.15252460564112516,0.12694055487366068,-0.006017438517322326,0.12708309894688047,0.10859773694653754,-0.0074860146376160615,0.1088554494964031,0.09482930917159281,-0.00806934359905269,0.09517201365990481,0.0841291703925712,-0.00821672669695759,0.08452947360864595,0.07558190281585125,-0.008142427820391896,0.07601922891002695,0.06860103368088055,-0.007955136745165393,0.06906074154481393,0.014550470509555071,-0.0026036057729435856,0.01478157485081806
316.2277660168491,0.5111798754845317,0.3454645163264672,0.6169688785838888,0.15212326820895072,-0.003483187946712278,0.15216314050664334,0.12660087839300221,-0.00666806606392883,0.12677636023688588,0.10829483564490344,-0.008010130616324461,0.10859067004051141,0.09455805392023697,-0.00850572127296269,0.0949398380847354,0.08388454416016916,-0.008589204704979073,0.0843231355348187,0.07535965665029894,-0.00846655625835375,0.07583376837087033,0.06839770892807245,-0.008241549551178213,0.06889245042538295,0.014506294369391364,-0.002651462651783306,0.014746620986695136
319.8895109691511,0.5158694322866016,0.34090806536971696,0.6183361385216167,0.15173079480431437,-0.004321032085720684,0.15179231011561417,0.12625025191527367,-0.007312977626960825,0.12646187469131753,0.10798289580575798,-0.008529611519350973,0.10831925064026353,0.09427908435107162,-0.008938229803456309,0.0947018357694077,0.08363317724067428,-0.008958377351518722,0.08411159765539018,0.07513141753466995,-0.008787808176006934,0.07564360827794511,0.06818898471861208,-0.00852542119593919,0.06871986935030713,0.014460997753642183,-0.0026988939336984913,0.014710692862547257
323.59365692963974,0.520488201641718,0.33629263404962445,0.6196779032402756,0.15133604806581044,-0.0051528928751578195,0.15142374896019495,0.1258983538901105,-0.007953557296834729,0.12614933446480617,0.10767017342383602,-0.009045814626062514,0.10804949332305086,0.09399959499638139,-0.009368167416527351,0.09446526568124293,0.08338144270697175,-0.009325474220470479,0.08390130784041851,0.07490290440864301,-0.009107344123749483,0.07545454794668581,0.06798004702182724,-0.00880784651490134,0.0685482673254394,0.014415674033655297,-0.0027461991154787545,0.014674919673594806
327.34069487884983,0.5249917920374838,0.33159791989386933,0.620945699868088,0.15092731695628903,-0.005977224860711815,0.15104562959801132,0.12553545560640197,-0.008588230267631097,0.1258288850520292,0.1073483584111705,-0.009557214866797167,0.1077729576915436,0.09371233829235788,-0.009794085335997215,0.0942227491415429,0.08312291724832695,-0.009689128989323038,0.08368571319194183,0.07466835137303118,-0.009423878258338323,0.07526069477618733,0.06776566617241347,-0.00908761506500457,0.0683722916053037,0.014369220594393111,-0.002793051127858984,0.014638156820213586
331.1311214826029,0.5294223581610945,0.3268479938037598,0.6221877886734815,0.15051642856986192,-0.006795650622777229,0.150669758534396,0.12517135306083027,-0.009218629457556306,0.1255103611506028,0.10702580362086546,-0.010065380656749124,0.10749806755685108,0.09342459108440529,-0.010217465075643011,0.0939816514637848,0.08286404548147772,-0.010050733133497114,0.08347135598561452,0.07443354062345049,-0.009738716076795852,0.07506793297119149,0.06755108482337577,-0.009365952881165953,0.06819728831989677,0.01432274184192497,-0.0028397766914964756,0.014601550107026136
334.9654391578396,0.5337337966891204,0.32202358002728126,0.6233545955728329,0.1500915294847653,-0.007606302925059624,0.1502841411036572,0.124796206931787,-0.00984291517377117,0.12518376988922908,0.10669410871109188,-0.010568562170395842,0.10721626434456581,0.09312902963658837,-0.010636662813237774,0.09373449075369787,0.08259833821992567,-0.010408748121457173,0.08325159166135607,0.07419264823275534,-0.010050417609591779,0.0748702874705084,0.06733102145804079,-0.009641510058204046,0.0680178297712122,0.014275125207361898,-0.0028860198627507255,0.014563938695766705
338.84415613921465,0.5379702150449168,0.31714780965959827,0.6244955447778269,0.14966458704983254,-0.008411125530639042,0.14990075266485178,0.12441992315507623,-0.010462984413870518,0.1248590858558558,0.10636171677533865,-0.01106855187835161,0.10693609136339852,0.09283300725390285,-0.01105335455428433,0.09348873666226269,0.08233230637823244,-0.010764737209586532,0.0830330551090985,0.07395151490051646,-0.01036044215077399,0.07467372575170494,0.06711077107059055,-0.009915651839102172,0.06783933774060227,0.014227485162919266,-0.002932136250524889,0.014526484676367163
342.7677865464626,0.5420837940443207,0.3122025590680956,0.6255599712690648,0.14922361605012746,-0.009207910967518126,0.1495074353049426,0.12403256071532177,-0.0110767175179284,0.12452618113702825,0.10602014491805013,-0.01156336244341042,0.10664887472187425,0.09252913080541403,-0.011465690376136713,0.09323680659163983,0.08205940094686175,-0.01111697990332529,0.08280901234726057,0.07370426414047465,-0.010667186877056962,0.07447219231605118,0.06688500528104525,-0.010186880960183727,0.06765631142134786,0.014178700286921985,-0.002977739397635721,0.014488011379985646
346.73685045254405,0.5461206007519722,0.30720987666864263,0.6265984510740972,0.14878071364571566,-0.009998942684301964,0.1491163291116449,0.1236441266483144,-0.011686290710485906,0.12419516675456577,0.10567791881463164,-0.012055023209524405,0.10636327425184901,0.09222482330162084,-0.011875551883305807,0.09298627191982844,0.08178619309853806,-0.011467221038474574,0.08258618855411955,0.07345678969486855,-0.01097227364453122,0.0742717358165717,0.066659066441146,-0.0104567098009591,0.06747424633641037,0.014129894017465757,-0.0030232154448440528,0.014449696763972529
350.7518739525806,0.5500311048850615,0.3021529209122643,0.6275592433841561,0.14832377494756732,-0.010781654734042249,0.1487151179050089,0.12324458841160874,-0.012289289481019181,0.12385578391296521,0.10532648177296945,-0.01254129675127713,0.10607050432083022,0.09191262990900609,-0.012280872162096034,0.09272945248329499,0.08150608086024402,-0.011813548553601696,0.08235776312300463,0.07320316870838482,-0.011273928187046638,0.07406622283953013,0.06642758494760817,-0.010723485970994855,0.06728757086819098,0.014079937315017436,-0.0030681458129885593,0.014410348834243384
354.8133892335882,0.5538633298325895,0.2970525101874412,0.6284940587960268,0.14786501494582702,-0.011558688545951391,0.14831610137079504,0.12284404404553642,-0.012888184235071595,0.12351827577463521,0.10497443333072948,-0.013024461926583427,0.10577933759286258,0.09160003567129904,-0.012683749361157813,0.09247401815018057,0.08122568881422743,-0.012157898513640247,0.08213054863821187,0.0729493417817464,-0.01157394355070685,0.0738617806155863,0.06619594487279666,-0.010988876787915785,0.0671018519167864,0.014029961349192453,-0.0031129487878547913,0.01437116090006791
358.92193464501815,0.5575660484385566,0.2918932189483984,0.6293501010085281,0.14739222274837743,-0.012327101788610153,0.147906811084595,0.12243238091612475,-0.013480251019025068,0.12317225768949353,0.10461315282885611,-0.01350201890442935,0.10548088101304981,0.09127953267313166,-0.013081888918044201,0.09221219497815546,0.08093836970165745,-0.012498157897628627,0.08189764124073562,0.07268934661180818,-0.011870365630355218,0.07365220085679658,0.06595874169096315,-0.011251067143785983,0.06691144982235239,0.0139788308331125,-0.003157172100847611,0.014330926248332564
363.0780547701145,0.5611892262613842,0.2866944844548909,0.6301801925550395,0.14691771763154726,-0.013089911843239594,0.14749970015605737,0.12201977669703919,-0.014068269085247437,0.12282809979906974,0.10425130387055086,-0.013976508439927036,0.10518401564344881,0.0909586593875884,-0.013477616239141526,0.09195174743895243,0.08065079384507336,-0.012836463439405107,0.0816659374615372,0.07242916374046182,-0.012165167098284208,0.07344368625465232,0.06572139489569433,-0.01151188691953271,0.0667220000261076,0.013927683297705806,-0.0032012677552378473,0.014290852923528352
367.282300498098,0.5646799635914751,0.28144243436249,0.6309305073790251,0.14642919794050374,-0.013843782536290334,0.14708215501688612,0.12159605138023023,-0.014649190835503595,0.12247529752320911,0.10388021274225459,-0.01444515632277708,0.10487974609315918,0.09062986437507328,-0.013868398761734726,0.09168481226931026,0.0803562772029072,-0.01317049204162852,0.08142845415780077,0.07216279907546144,-0.012456205864949173,0.07322995722349845,0.06547847200606895,-0.011769350928762306,0.06652779808120747,0.013875378715838752,-0.0032447482773408877,0.014249720203963928
371.53522909718606,0.5680901426008409,0.2761549707466141,0.6316549516851008,0.14593907211438586,-0.014592124726573858,0.14666677494798816,0.12117144961308729,-0.015226118646745137,0.1221243419240477,0.10350859622878587,-0.014910777246713665,0.10457705662024984,0.09030072999412082,-0.01425679955886941,0.09141924398688109,0.08006152734095613,-0.013502590272351908,0.08119216775175842,0.07189626544312384,-0.012745642415492075,0.07301728826279236,0.06523542096944247,-0.012025459012274508,0.06633454464693542,0.013823059472688953,-0.003288100908840397,0.014208750148138043
375.8374042884579,0.5713652259990096,0.2708199141696188,0.6322987010833875,0.14543496455221108,-0.015331191519511716,0.14624080944699003,0.12073573801738201,-0.015795667569464385,0.12176461533863989,0.10312773956059186,-0.015370311080086982,0.10426685537396774,0.08996367177787716,-0.014640038098433509,0.09114709515547491,0.0797598327653332,-0.013830216184046786,0.08095002039809125,0.07162354535991285,-0.013031138841518759,0.07279933261665544,0.06498678898476946,-0.012278048828483568,0.06613647424519681,0.013769582444660092,-0.003330801518404005,0.01416670884345739
380.1893963205751,0.5745589750967725,0.2654534753831705,0.632916711311415,0.1449293561453806,-0.016064804202843265,0.14581699560335984,0.12029921426106713,-0.0163612768900096,0.12140672276814697,0.10274640072927074,-0.01582685806622861,0.10395822381643711,0.08962630548354723,-0.015020925147626268,0.090876305090605,0.07945792895799897,-0.014155935002144888,0.08070906374180885,0.07135067553855161,-0.013315051317635196,0.07258243238827786,0.06473804481612278,-0.012529297291267718,0.06593934892935545,0.013716093227104716,-0.0033733740441990135,0.014124831533745932
384.59178204536767,0.5776152611852877,0.26004530923043334,0.6334531970137176,0.1444098157377711,-0.01678878899442637,0.1453824553284074,0.1198516068833391,-0.01691921120502856,0.12103994126039064,0.10235583699079256,-0.016277061134014798,0.10364198032286992,0.08928102505022287,-0.015396422698130852,0.09059884803858183,0.07914908712746237,-0.01447697756863838,0.08046217044446097,0.07107162423817363,-0.013594838656068744,0.07236017834373193,0.06448372364234227,-0.012776858168314956,0.06573734645873082,0.013661447379685134,-0.0034152563195515152,0.01408187204302547
389.0451449942949,0.5805896748683084,0.2546097778509768,0.6339641232286034,0.14388887837739966,-0.01750739385453276,0.14495005401959615,0.11940325132889813,-0.01747325989309526,0.12067498182806437,0.10196483448089354,-0.016724317164740373,0.10332729675813088,0.08893546820723348,-0.015769598777555332,0.09032274215747058,0.07884006051770362,-0.014796136176974027,0.08021646207732382,0.0707924429214951,-0.013873060224511933,0.07213897542096143,0.06422930674031002,-0.013023092219492735,0.06553628594372926,0.0136067919275951,-0.003457010362548753,0.014039077861727124
393.55007545579195,0.5834245538151777,0.2491385124915076,0.6343927871602264,0.14335407730467653,-0.018216002796298522,0.14450679651057916,0.11894385461319906,-0.018019324710597136,0.12030102498845043,0.10156463663434823,-0.017164961748413546,0.10300490923490827,0.08858201965888801,-0.016137148939005738,0.09003988995288298,0.07852411400939134,-0.015110406584315663,0.07996474765859779,0.07050709545196386,-0.014146964534001182,0.0719123571759307,0.06396932622592556,-0.013265462986028896,0.06533029317271269,0.013550983027606427,-0.0034980346804820927,0.01399519158998307
398.10717055351193,0.5861772553332183,0.24364386924509446,0.6347961166317148,0.14281798185701167,-0.01891930585058617,0.14406566584574457,0.11848377343547496,-0.018561557596619933,0.11992887887377919,0.10116404359162262,-0.017602698874915418,0.10268407239435272,0.08822832675030468,-0.016502407493130613,0.08975838174915957,0.0782080076364072,-0.015422816077583645,0.07971421274916601,0.07022163817579025,-0.01441932121097151,0.07168678603673605,0.06370926692576884,-0.013506521447628456,0.06512523945318059,0.013495167219935043,-0.0035389306680013314,0.013951471913992791
402.71703432547395,0.588788653273599,0.238119597650403,0.635116541281148,0.14226811115829407,-0.019612230498600183,0.14361356146854287,0.1180127110954224,-0.01909548591195228,0.1195476372092113,0.10075430017191052,-0.018033547111879895,0.10235544843616211,0.08786677821904493,-0.01686179522066367,0.08947005562007002,0.0778850117208194,-0.015730118014904294,0.07945760922350352,0.06993004113592016,-0.014687161948525415,0.07145574420138454,0.06344366749418823,-0.013743535043134282,0.06491520392477386,0.013438203303551357,-0.003579056315079947,0.013906651363074153
407.3802778041278,0.5913177960172928,0.23257589123290973,0.6354118987472072,0.14171704742181776,-0.020299923252829487,0.1431635722313065,0.11754102776816339,-0.019625635794451028,0.11916819537583254,0.10034420532354123,-0.018461527313093213,0.10202836631420246,0.08750501775706891,-0.017218921109845853,0.08918306664861914,0.07756188131177032,-0.016035582042496027,0.07920218004615003,0.06963835497950414,-0.014953473192955915,0.07122574565972532,0.06317800669799037,-0.013979250886674342,0.06470610470182779,0.013381235287257258,-0.003619053590343714,0.013861998654693288
412.09751909734547,0.593704175713492,0.22700875842270837,0.6356238074995748,0.14115231863921116,-0.02097684186955557,0.14270250506576868,0.11705844206232142,-0.02014714960281257,0.11877957103465213,0.09992502147982336,-0.01888233215565473,0.10169342351096079,0.08713545228701149,-0.017569923549883074,0.0888891965247228,0.07723190471907915,-0.01633571244122073,0.07894062710353379,0.06934056719747499,-0.015215063875547608,0.07099022769370823,0.06290683995710863,-0.014210734959872153,0.06449198013310657,0.013323126784503269,-0.0036582388872046334,0.013816237515032975
416.86938347035084,0.5960084429304868,0.22142607569359574,0.6358109554273891,0.14058649697810366,-0.02164860262207213,0.14224354160404873,0.11657529862642899,-0.020664938363804515,0.11839273595715631,0.09950553017093682,-0.0193003082975851,0.10136001398471219,0.08676570769110659,-0.017918693886837728,0.08859665694454136,0.0769018194523347,-0.01663402794678987,0.07868024352284421,0.06904271145951857,-0.01547514325110167,0.07075574933759414,0.06263562974117473,-0.014440935905197514,0.06427878921457338,0.01326501709864974,-0.003697295833794393,0.013770645413707499
421.6965034285979,0.5981688027321712,0.2158262485646894,0.6359142128711593,0.14000714372705114,-0.022309181627664883,0.14177341034024435,0.1160813515752303,-0.021173749894521778,0.1179966434612781,0.09907702865992363,-0.019710814572426773,0.10101868054566897,0.08638822407912436,-0.01826108130024119,0.08829718200372545,0.0765649451026592,-0.01692677779668174,0.07841368901634112,0.06873880463936925,-0.015730292186113534,0.07051570999082314,0.06235895906402414,-0.01466671347483954,0.06406053589927015,0.013205776951795617,-0.003735498272457108,0.013723938656380915
426.5795188016085,0.6002474056288714,0.21021468516313208,0.6359930517092349,0.13942679663010418,-0.0229646769226876,0.14130537146441338,0.1155869098479957,-0.021678889734294386,0.11760232985923527,0.09864826384135884,-0.020118531467802687,0.10067887200070984,0.08601059451254607,-0.018601266373358346,0.08799903112588371,0.07622798833468632,-0.01721773583439824,0.07814829897583309,0.06843485148169164,-0.015983948091892443,0.07027670662406929,0.062082263257103996,-0.014891222651211107,0.06384321360310984,0.01314653864551811,-0.0037735724517512395,0.013677402070814363
431.5190768277813,0.6021812768108213,0.2045923227518555,0.6359876639295061,0.13883307608135387,-0.023608572494846075,0.14082609030096446,0.11508178438019419,-0.022174702804072178,0.11719869683822613,0.09821058596206812,-0.020518477035437438,0.10033108738006652,0.08562530809887589,-0.018934803145104744,0.08769390034187834,0.0758843140244338,-0.017502891075977824,0.07787669940987757,0.06812491081066122,-0.016232459175971804,0.07003210837794431,0.061800164327156515,-0.015111112828836716,0.06362079881445519,0.013086182420041791,-0.0038107488458262134,0.013629746039327975
436.51583224018225,0.6040339511155647,0.19896195420768215,0.6359582323725516,0.13823845963314046,-0.024247458722995958,0.14034889018537625,0.11457622709447993,-0.02266689759407324,0.11679683241315254,0.09777268911988626,-0.02091567260271931,0.09998481933852793,0.08523990925524387,-0.019266167427801125,0.08739008717925778,0.07554058397287704,-0.017786277702765016,0.07760625942205411,0.06781494586280234,-0.016479495645302624,0.06978854246291694,0.06151805905338217,-0.015329749497706609,0.06339931237291026,0.013025831163070193,-0.003847797147300528,0.0135822612394102
441.57044735332903,0.6057413936589059,0.19332717843893615,0.6358443472383739,0.13763065389166773,-0.024874318542723196,0.13986038972351283,0.11406012811098296,-0.0231494090772149,0.11638560033491291,0.09732599557947888,-0.021304789615268802,0.0996305348579822,0.08484695265488054,-0.0195906131617504,0.08707925986635905,0.0751902230091004,-0.018063620194845496,0.07732958043790153,0.06749907057228755,-0.016721169230494576,0.06953935596881447,0.06123062036794335,-0.015543568271336884,0.06317271076381724,0.012964377149807164,-0.0038839037948744403,0.013533653740593565
446.68359215097985,0.6073683947241764,0.18768803180185167,0.6357068225144952,0.13702204914074412,-0.02549624368711247,0.13937395880465303,0.11354365997177687,-0.023628355829702435,0.11597612650455921,0.09687912759549891,-0.02169119613582132,0.09927775860416889,0.08445391748546634,-0.019912916406774242,0.0867697436809925,0.07483983338379935,-0.018339217437602213,0.07705405607194536,0.06718319348964792,-0.01696138679687291,0.06929119806685843,0.06094319454777994,-0.01575614860994563,0.06294703472529302,0.012902931334156847,-0.0039198825990481925,0.013485218448519378
451.8559443749393,0.6088499915916765,0.18205089878152794,0.6354847299568627,0.13640046650685184,-0.026105708825175628,0.1388761869312074,0.11301681531461688,-0.024097257241267118,0.11555725139691589,0.0964235992957272,-0.02206921238979239,0.09891693806749545,0.08405344125120412,-0.020228027102682414,0.08645319003157995,0.0744829151584623,-0.01860852599744049,0.07677227292649418,0.06686149736249307,-0.017196020621801283,0.06903740257845803,0.06065051787286365,-0.015963709686703378,0.06271622872277877,0.01284040064124252,-0.0039548754578381294,0.013435658841851845
457.0881896148922,0.61025208806921,0.17641292480652465,0.6352394281148042,0.13577818071544695,-0.02671031434746111,0.13838047279488808,0.11248966396020363,-0.024562647691383468,0.11514012402064955,0.09596794122825453,-0.022444557859654185,0.09855761726576531,0.08365292062351942,-0.02054102551832901,0.08613794087502606,0.07412599573208534,-0.018876112892592202,0.07649163928957868,0.06653982233055755,-0.017429217249629925,0.0687846317844107,0.06035787367532637,-0.01617004763037711,0.06248634534820644,0.012777881472675433,-0.003989740811449979,0.01338627232175902
462.3810213992777,0.6115089380261967,0.1707833966695355,0.6349095603815638,0.13514315681144817,-0.027302021286139982,0.1378733955455965,0.11195232527303936,-0.025017626878827744,0.11471357717676077,0.09550377996098545,-0.02281119823988502,0.09819023755942165,0.08324509383063369,-0.020846554827730703,0.08581564248466936,0.07376266622740624,-0.019137164405633983,0.0762047373229775,0.06621243414678182,-0.017656607432988594,0.06852621557976617,0.06006007444487288,-0.01637116333552901,0.06225132553835494,0.012714298105823849,-0.004023575685670514,0.013335761606375349
467.7351412872158,0.6126874041843778,0.16515644259998183,0.6345569365931415,0.13450752457213483,-0.02788894414687691,0.13736836379658554,0.1114147421286331,-0.02546914917452456,0.11428876726635909,0.09503953373526594,-0.023175207812246985,0.09782434885935906,0.08283725710913291,-0.021150002332564487,0.08549464172702329,0.07339936333752074,-0.01939651810797666,0.07591897953125062,0.06588509032405783,-0.017882579510367848,0.06826881994698521,0.059762327684307226,-0.01657107147617218,0.06201722518877252,0.01265072968364498,-0.004057283488528135,0.01328542475176986
473.15125896149834,0.6137211132234263,0.1595443599772651,0.6341198684923512,0.1338594233212595,-0.028462526928777564,0.13685196619366322,0.11086718559755175,-0.025909892111273293,0.11385453592870075,0.09456696277738141,-0.02353019582152737,0.09745040053451841,0.08242226785317218,-0.021445702888775005,0.08516659210308741,0.07302978555478477,-0.01964908870300261,0.07562695461960846,0.06555215423815205,-0.018102521602965906,0.0680057807369956,0.0594595353374902,-0.01676555370518947,0.061777990689175374,0.012586120613408552,-0.004089916226755014,0.013233965650444377
478.6300923226564,0.6146777199378872,0.1539381429307106,0.633660517341104,0.13321080752458836,-0.02903140173422303,0.1363376012991529,0.11031944660831469,-0.026347232604703202,0.11342203033754567,0.09409435177472947,-0.023882593334502947,0.09707793415749935,0.08200730339250596,-0.021739352440141368,0.0848398329455404,0.0726602625289395,-0.01989998565965675,0.07533606825438235,0.06521928613029838,-0.018321064992777726,0.06774375768892155,0.05915681580812036,-0.016958844242560868,0.06153967220094139,0.012521529997219996,-0.0041224224295375545,0.013182681068691394
484.17236758411764,0.6154903913110958,0.1483531980423284,0.6331169664174797,0.13255002196489257,-0.029586494227808503,0.13581188815264167,0.109761973568969,-0.026773425277252225,0.1129801183519988,0.09361361637065758,-0.024225652701773147,0.09669742198641894,0.08158535919006302,-0.02202497725622385,0.08450603799320365,0.07228461683187892,-0.02014385194389416,0.07503892724225929,0.06488096197215952,-0.01853335508327051,0.06747610300747517,0.05884917405758955,-0.01714650546179038,0.06129623101636575,0.012455925211796759,-0.004153809132657281,0.013130278107961808
489.7788193684647,0.6162273957654117,0.14277727905244486,0.6325516221664768,0.1318888146038921,-0.03013695549275311,0.13528819425209282,0.10920437980061508,-0.027196270409259884,0.11253992043630816,0.0931328859061012,-0.024566162284430922,0.096318382288034,0.08116347473196808,-0.02230858224647139,0.08417352595926109,0.0719090543277587,-0.02038606912800681,0.07474291878702907,0.06454272973015046,-0.018744266227756663,0.06720945973176891,0.05854162579932383,-0.01733299120321663,0.06105370206038977,0.012390342473807771,-0.004185069944763704,0.013078050201035677
495.450190804809,0.6168216186847622,0.1372289894852896,0.6319024488258008,0.13121576752468925,-0.03067319376329354,0.13475319091855986,0.10863731720114285,-0.027607600788600334,0.11209034887074111,0.09264425362883609,-0.024897018643735447,0.09593132578980976,0.08073480281637248,-0.02258388617434881,0.08383400444052812,0.07152753869330161,-0.020621009476151777,0.07444067989572167,0.06419919322314951,-0.018948702096614898,0.06693720730393182,0.05822929282445616,-0.01751364549420966,0.060806071418346964,0.012323775016107182,-0.004215167182939855,0.013024709786700074
501.1872336272913,0.6173417527956093,0.13169274820895505,0.6312319856246058,0.13054239032094536,-0.03120487827816271,0.13422019259061208,0.10807019529565236,-0.028015639056696795,0.11164247911523444,0.09215567130674028,-0.025225366392226688,0.09554573179173433,0.08030622578108053,-0.0228572018876528,0.0834957578403526,0.07114613494592571,-0.020854325674048563,0.07413956714914886,0.0638557728583048,-0.01915177916979413,0.06666596112484974,0.05791707431347613,-0.01769314089760572,0.06055934883942565,0.012257233277689324,-0.0042451392893021155,0.0129715448274009
506.9907082747236,0.617720589809768,0.12619043140117514,0.6304781931614625,0.12985753470691858,-0.031721903050248274,0.13367594567942248,0.10749389600325795,-0.02841179914274408,0.11118528683457568,0.09165943228710377,-0.02554374902282739,0.09515216572067793,0.07987107328414325,-0.02312194313002417,0.0831505418002135,0.07075896511449924,-0.02108012156381922,0.07383226035562176,0.06350721574750812,-0.019348161484892722,0.0663891392085033,0.05760022287232829,-0.017866605039104453,0.06030755550148957,0.012189739265374571,-0.00427390432670111,0.012917275314539404
512.8613839913844,0.6180270474141645,0.12070304152191974,0.629703625182603,0.12917243954497024,-0.03223445233947174,0.13313368865777236,0.10691759847865481,-0.028804723141876352,0.110729783435727,0.09116328822530458,-0.025859664737493113,0.09476005160607238,0.07943605094803127,-0.023384728251848563,0.08280659216288896,0.07037193608311304,-0.021304318708530817,0.07352607281584135,0.06315879925678203,-0.01954320558644912,0.06611331793332344,0.0572835071304626,-0.018038927293509782,0.06005666563393519,0.012122274716596767,-0.004302545112314558,0.01286318151734411
518.8000389289809,0.618194020469519,0.1152557900035266,0.6288463596726986,0.12847625881542418,-0.03273191153484687,0.13258026667620224,0.10633244141952615,-0.02918541106770545,0.11026502762629638,0.09065975524066798,-0.02616530835399506,0.09436002639654924,0.0789946849602021,-0.023638669917251023,0.08245572731725993,0.06997934560174396,-0.021520756094226216,0.07321374019755783,0.06280542934127044,-0.019731339132643393,0.06583196562999391,0.056962324584941326,-0.018205021874182405,0.05980074617895391,0.012053893343964983,-0.004329936138156017,0.01280799327405323
524.8074602497927,0.6182904432731646,0.1098261953862176,0.6279688411346044,0.12777992797321436,-0.03322497438974864,0.13202881850580692,0.10574734680360563,-0.02956291959027283,0.10980194702601123,0.09015636215450153,-0.02646852732605086,0.09396144196287931,0.07855348451217918,-0.023890688086595998,0.0821061197856542,0.06958692500975884,-0.021735620636710612,0.07290251941309574,0.06245222473683869,-0.0199181555155293,0.06555160786526458,0.05664129920242054,-0.018369992010802097,0.05954572513468165,0.011985545244976827,-0.004357203918886742,0.012752980859789157
530.8844442310087,0.6182495184952984,0.10444285282199876,0.6270093911778882,0.12707293600556757,-0.033702525723832914,0.13146631243493784,0.10515373692707938,-0.02992784177246286,0.10932970366230299,0.08964587056917434,-0.026761173906861738,0.0935550241247281,0.07810619201430258,-0.024133599777417747,0.08174966586593294,0.0691891651619213,-0.021942491351723915,0.07258521545414123,0.06209426580068624,-0.02009785045007823,0.0652657753959913,0.05631598745173326,-0.018528542565328956,0.0592857262101004,0.011916318765638357,-0.004383180283233358,0.01269688632380516
537.0317963702734,0.6181399807997385,0.09907974444913983,0.6260302162221948,0.12636588216929187,-0.03417576079322219,0.13090576305961055,0.1045602497154854,-0.03028964195372872,0.10885912102460568,0.08913556370724188,-0.027051438742853318,0.09315003518768053,0.07765910048384517,-0.024374621171552736,0.08139445954864906,0.06879160442364017,-0.022147815660646074,0.0722690153365642,0.061736497038224224,-0.020276249773617833,0.06498093082922718,0.05599085451825261,-0.01868598659161901,0.059026620135209276,0.011847129428860593,-0.004409034541313345,0.012640967577312619
543.2503314924542,0.6178955519915977,0.0937688825374419,0.6249700124832566,0.1256486230965915,-0.034633074410543356,0.13033428685190837,0.10395861777412312,-0.030638515272691118,0.10837948527106572,0.08861847125748373,-0.027330839383337874,0.09273730764590529,0.0772061881444183,-0.024606280593172124,0.08103249059742171,0.06838894404047954,-0.022344918838491854,0.07194680719024737,0.06137418867533932,-0.020447322898106923,0.0646906797711664,0.05566162983630549,-0.018836824751668847,0.058762598672616385,0.01177710311833795,-0.00443355699384437,0.01258398130472355
549.5408738576458,0.6175845442025789,0.08848067627894345,0.6238906148618413,0.12493138915015875,-0.03508615282957697,0.12976474912459407,0.10335716820473477,-0.030984324765709625,0.10790149489459727,0.08810160818232565,-0.027607901853913323,0.09232599638827269,0.07675351219532445,-0.024836083533172622,0.08067175887251093,0.06798651206937058,-0.022540502618234454,0.07162569428383439,0.06101209547630397,-0.020617122497346842,0.06440140941377166,0.05533260577615374,-0.01898657480008228,0.058499463968641294,0.01170711787058827,-0.004457958616302351,0.012527170624706586
555.9042572704251,0.6171414150806046,0.08325057257791119,0.6227312293776835,0.12420443692518476,-0.035522913957269836,0.1291844401153552,0.10274797034411626,-0.03131687875893516,0.10741458143584248,0.08757829460067007,-0.027873818629767604,0.09190705876137555,0.07629530602861208,-0.025056278111643456,0.08030436348547688,0.06757923721817906,-0.02272764612096209,0.07129866198737954,0.06064569280542495,-0.020779398536132337,0.06410681289358713,0.0549996985495306,-0.019129539451132997,0.058231487359947216,0.011636339968126503,-0.004480989546169698,0.012469309329978964
562.3413251903709,0.616633826018951,0.0780453878609098,0.6215531819218125,0.1234775955069856,-0.03595552199393617,0.1286060502233203,0.10213901398164171,-0.03164642792206249,0.10692929709564304,0.08705525480910874,-0.028137441528388908,0.09148952402129086,0.0758373716138866,-0.02527465067622659,0.07993819425098377,0.06717222011262021,-0.02291329783679874,0.07097271569142712,0.06027953036967202,-0.0209404236975082,0.06381318928105204,0.054667013857453296,-0.019271434933521108,0.05796439086618549,0.011565607091977625,-0.00450390106429881,0.01241162327026546
568.8529308438635,0.6159971912045806,0.07290400460024309,0.6202963271362203,0.12274155322675744,-0.03637143359155954,0.12801706944787541,0.10152273113481881,-0.03196240697241324,0.10643524038843,0.08652612128372557,-0.028389649354037424,0.09106449283255898,0.07537421649519711,-0.025483179171282344,0.07956547576015946,0.06676063365931144,-0.02309029967907863,0.07064095232839408,0.05990930363661635,-0.021093736572170983,0.06351433212118691,0.05433066822135891,-0.01940637336799145,0.057692537096900726,0.011494128721045507,-0.004525404739056047,0.012352905856851422
575.4399373371793,0.6152982892221897,0.0677896440356809,0.619021340955413,0.12200570604736936,-0.03678327528868157,0.12742998724429047,0.10090674826043039,-0.03227544105127733,0.10594279560002345,0.08599730566253411,-0.028639608350246194,0.09064085032517519,0.074911368369326,-0.025689920805568738,0.07919397162638864,0.06634933426252242,-0.02326583797768095,0.07031026506765306,0.05953934224243128,-0.02124582180488555,0.06321643946653681,0.05399456709652499,-0.019540262126049514,0.05742155623018122,0.011422699374898457,-0.004546790566905494,0.012294363158317978
582.1032177708942,0.6144737140031507,0.06274460800404395,0.6176688684355128,0.1212612050348786,-0.03717806067046441,0.12683251965378436,0.10028388534442012,-0.032574606550827896,0.10544175004102521,0.08546277412939406,-0.028877896815771093,0.09020985914185958,0.07444362740550137,-0.02588659490464951,0.07881604822018509,0.06593375530638222,-0.023432527733942984,0.06997387687418707,0.059165576308053344,-0.021390015893396945,0.06291341828087119,0.0536550404672934,-0.019667031182515178,0.05714591396662509,0.01135057444209474,-0.004566733368385887,0.012234810739176288
588.843655355612,0.6135891269277215,0.05772853806186259,0.6162987918134218,0.12051698195309163,-0.037568860459678714,0.12623692888897695,0.09966138014819458,-0.03287088783550977,0.10494229824116497,0.0849286042443388,-0.02911398228670712,0.08978024160962264,0.07397622849238679,-0.026081518009703916,0.07843932663943723,0.06551849263899479,-0.023597782846721246,0.06963855421364681,0.05879210079819352,-0.021533006185310843,0.0626113525779597,0.05331578034408542,-0.019792770624129055,0.056871136815419394,0.011278502558690753,-0.004586560038158111,0.01217543235166714
595.6621435290338,0.6125825258253201,0.052787121650734715,0.6148526906167838,0.11976468059530852,-0.03794226586534333,0.12563118345813934,0.09903246506170754,-0.033153020305336144,0.10443443824507487,0.0843891165114888,-0.029338157456649062,0.0893434411053255,0.07350428224690084,-0.02626616388850853,0.07805633141552357,0.06509925581917346,-0.023754003028510433,0.06929766062493503,0.05841509451157562,-0.021667937554394535,0.062304275813602504,0.05297334284782631,-0.019911237802180147,0.05659180544291125,0.011205787630979267,-0.00460491069310114,0.012115068259074943
602.5595860743814,0.6115182197562081,0.04787645444949248,0.6133895075598019,0.11901273845089803,-0.03831177112931331,0.1250272919031951,0.09840396463664661,-0.033432330243222376,0.1039281528831446,0.0838500337287495,-0.029560176280197165,0.08890799839175753,0.07303271286262365,-0.02644909537718574,0.07767452474489885,0.06468036438373023,-0.023908818144969687,0.06895782132507776,0.05803840366470822,-0.02180168960092638,0.061998144886784776,0.05263119382291317,-0.020028696013240834,0.05631333081265805,0.011133129794272638,-0.004623147085255494,0.01205487735267462
609.5368972401932,0.6103358339347474,0.04304555794162842,0.6118519022143591,0.11825332079479525,-0.03866356821878594,0.1244135016242428,0.09776954706050879,-0.033697231388896964,0.10341367286627966,0.08330605043394977,-0.029770062437053855,0.08846555632792837,0.07255695843639057,-0.02662155521182906,0.07728660569229684,0.06425781905846194,-0.024054425535327002,0.06861255495887489,0.05765846912247642,-0.02192722719979201,0.06168713280919178,0.0522861276211116,-0.020138740553266768,0.056030420422150694,0.011059883954736454,-0.0046398768884398246,0.011993727136804258
616.5950018615065,0.6090980909210378,0.038247034256483674,0.610297730614386,0.11749434200033798,-0.03901155177648353,0.1238015410812872,0.09713560019999784,-0.033959372632645174,0.10290074740164268,0.08276251487547505,-0.029977839729223247,0.08802445537090374,0.0720816153681431,-0.02679233801584064,0.07689986118606446,0.06383564801702263,-0.024198658133120346,0.06826833096829625,0.057278874911065744,-0.022051610593904585,0.061377056306593285,0.05194137177775631,-0.02024779737415911,0.055748357829267986,0.010986699255328957,-0.004656494454259572,0.011932749101929362
623.7348354824439,0.6077464644829098,0.0335331694613489,0.6086708786738529,0.1167285161116266,-0.03934154002318893,0.12317996283900416,0.09649625020413508,-0.03420686731474223,0.10237986166696758,0.08221451428048923,-0.03017328104412041,0.08757655649398555,0.07160246533889952,-0.026952471431410743,0.076507181093472,0.06341015731810813,-0.024333525064558055,0.06791883754286948,0.05689633660510883,-0.022167637397325735,0.0610622409256421,0.05159397029189402,-0.020349311291171,0.055461989150280416,0.01091298393788895,-0.004671577481876107,0.011870840517747432
630.9573444802182,0.606341859135866,0.028853143034199467,0.6070279680569013,0.11596320700794453,-0.03966780251387682,0.12256018903317394,0.09585742600662102,-0.03445166568530892,0.10186050946813056,0.08166700361650724,-0.030366661823601707,0.08712998123497787,0.07112376078289567,-0.027110965944767373,0.07611566082194192,0.06298506954545721,-0.024467048183091828,0.06757037392555866,0.05651416334199534,-0.02228253576880207,0.0607483502535968,0.05124690092353536,-0.02044985934723845,0.05517645876266875,0.010839333807472786,-0.004686550456243484,0.011809102953600603
638.263486190574,0.6048278143667889,0.02426241836951124,0.6053142572059939,0.11519170310022073,-0.039975811471891026,0.12193110335745173,0.09521373246993207,-0.03468160378464605,0.10133345198862503,0.08111548024341439,-0.030547523936935266,0.08667682708658286,0.07064164200782341,-0.02725865138533869,0.07571839711000827,0.06255700931213937,-0.024591063745950437,0.06721681211004052,0.05612935719929111,-0.022388949857695923,0.06042987518881728,0.050897467962093254,-0.020542748407998655,0.05488676304088847,0.010765212611285428,-0.004699963767262543,0.01174646593575104
645.6542290346812,0.6032631894541732,0.01970684163026679,0.6035849860272058,0.11442079208313115,-0.040280183612430714,0.12130379570640921,0.09457061875715515,-0.03490891012865538,0.10080790613082746,0.08056448832748862,-0.030726374699310364,0.08622497829302406,0.07016000237087858,-0.027404736828979464,0.07532227780243578,0.062129380328748186,-0.024713767190137,0.06686426690514549,0.055744940576691174,-0.022494261949709847,0.06011231338553685,0.05054838869858453,-0.02063469408312901,0.05459789556317631,0.01069116063681454,-0.004713269369393247,0.011683998626781558
653.1305526474983,0.601593801088588,0.015244948739372731,0.6017869307074404,0.11364436042748051,-0.04056607503333385,0.12066750639911795,0.0939231876085943,-0.03512116828644137,0.1002749302286655,0.08000995144412175,-0.030892546194526267,0.08576678693102394,0.06967535465867017,-0.027539872834452108,0.07492062227817695,0.06169913792648616,-0.024826838358385162,0.06650680810071213,0.05535821289619106,-0.02259097751761975,0.05979033366909416,0.050197237490924806,-0.020718878716077166,0.054305014381471464,0.010616699121318492,-0.004724993192725562,0.011620665252209436
660.6934480076224,0.5998762421851701,0.01081936002541021,0.5999738031694053,0.11286859585610981,-0.040848419725022386,0.12003296765706264,0.09327638916584059,-0.03533086020832228,0.09974344318739632,0.07945598679796452,-0.031056756379490996,0.08530988192966492,0.0691912192297362,-0.02767344852758265,0.07452009508787669,0.0612693547168039,-0.024938629819727665,0.06615035211318947,0.05497189892212453,-0.022686618189103835,0.05946925521614049,0.04984646133197556,-0.020802143058984836,0.05401295088371497,0.01054231083988281,-0.004736611812669808,0.011557500132322464
668.3439175686412,0.5980588107847243,0.006491562046725829,0.5980940407118643,0.1120880044853358,-0.04111208950070932,0.11938980129231722,0.09262584145829998,-0.035525343421834124,0.09920482110813655,0.07889895876227929,-0.03120815013361824,0.08484688755949923,0.06870449389059775,-0.027795954903148137,0.07411425362061624,0.06083732774844019,-0.02504068248167373,0.0657891801645159,0.054583605215402654,-0.02277356646337018,0.059143937033076105,0.04949391347517174,-0.02087755918681188,0.053717035926106535,0.010467576301756602,-0.004746629718016806,0.01149350457054143
676.0829753920087,0.5961956200641889,0.002201074426634359,0.5961996830864256,0.11130815238579658,-0.041372303762141294,0.11874835706706263,0.09197597810801322,-0.035717326871509615,0.09866766434740407,0.07834254291994451,-0.0313576334689502,0.08438515987978203,0.06821831339061181,-0.027916941427178484,0.07370952381143321,0.06040578747190217,-0.025141488564223907,0.06542899668591606,0.05419574905417053,-0.022859467606026824,0.058819507603971116,0.04914176173699387,-0.02095207873991886,0.05342192761534569,0.010392918977420913,-0.0047565450868282825,0.01142967567493785
683.9116472814567,0.5942376446049763,-0.001987804005100658,0.594240969330147,0.11052418460886866,-0.04161368367169236,0.11809866236407149,0.0913229479379201,-0.03589396992732017,0.09812368672861528,0.07778355739434387,-0.031494187864624344,0.08391761239555995,0.06772997167382566,-0.028026760292148598,0.07329971592994602,0.05997238238976162,-0.025232468446409844,0.06506430752265684,0.05380625279751272,-0.022936597673132032,0.0584910279695012,0.048788146062580785,-0.02101867852526184,0.05312314037377704,0.010317980210945758,-0.004764844137229066,0.011365054125940379
691.8309709189642,0.5922363138709856,-0.006138512208488269,0.5922681257670603,0.10974102618951219,-0.04185170037551629,0.11745066050665358,0.09067065246002638,-0.03606818062532788,0.09758115018356857,0.07722522311715353,-0.03162888357154172,0.08345131132268856,0.06724220669375046,-0.028135100533904576,0.07289100248383182,0.05953949099325861,-0.025322235585825983,0.06470059198183889,0.05341721752206892,-0.023012709032541986,0.05816342411530176,0.04843494724485008,-0.021084406066627523,0.05282514830829961,0.010243122595056378,-0.004773043478812829,0.011300597530572982
699.8419960023016,0.5901454636533434,-0.010184093125094525,0.5902333301529152,0.10895447793553664,-0.04207075961521699,0.1167948075763932,0.09001578474851248,-0.036226949353052776,0.09703212541895176,0.07666482316622181,-0.03175056355614032,0.08297947575901263,0.06675271812448187,-0.02823219723745692,0.07247746089551703,0.05910512162250548,-0.02540210905913038,0.0643325931908789,0.05302688882925412,-0.023079988557817722,0.057831970489851656,0.048080598613874335,-0.02114215856201154,0.052523659732826425,0.01016804963763899,-0.004779614363058542,0.01123538815052893
707.9457843841664,0.5880136467204203,-0.01419078603470808,0.5881848579636594,0.10816880693240413,-0.042286549008732466,0.11614061744388847,0.08936170066283472,-0.03638335403664897,0.0964845168734871,0.07610511254152345,-0.03187043740209601,0.08250886579731218,0.06626383746294735,-0.028327857299541594,0.07206499604176148,0.05867129236442328,-0.02548080432411706,0.06396555273516814,0.05263704409454721,-0.023146278449040915,0.05750137926216938,0.04772668719524422,-0.02119906375160983,0.052222954479591695,0.01009306171434779,-0.004786088525880297,0.01117034189929727
716.1434102129308,0.5857977327491763,-0.018089144400784924,0.5860769581200304,0.10738048394554135,-0.04248329548785639,0.11547899691237011,0.0887056488160867,-0.036524246368868495,0.09593077037476926,0.07554384862812324,-0.03197723538176062,0.08203302169376259,0.06577367809129207,-0.02841222119272463,0.07164796607553647,0.05823637834917339,-0.025549559082618887,0.06359446306514667,0.05224625832062948,-0.02320369428225,0.05716714910549647,0.04737194523095912,-0.02124795544593363,0.05191894457322271,0.010017925579172774,-0.004790925669161916,0.011104584714309614
724.4359600750192,0.5835432173034963,-0.021948034410132065,0.5839558225374449,0.10659310381998478,-0.04267686647865608,0.11481900850649726,0.08805042804486814,-0.0366628438438159,0.0953784147362522,0.07498331106714973,-0.03208228056776074,0.08155838194214901,0.06528415700508935,-0.028495191159857724,0.07123199474324717,0.05780203024670626,-0.0256171708489002,0.06322431607335019,0.05185597896839497,-0.023260150191113466,0.056833767618237115,0.047017660402614854,-0.02129602536831444,0.051615705809603236,0.009942878298156833,-0.004795669236178096,0.011038988734244777
732.8245331389337,0.5812101632644067,-0.025695702401120863,0.5817778983458595,0.1058038187291432,-0.042851347863936,0.11415203051818852,0.08739385151328573,-0.03678589066838147,0.09482028809591514,0.07442173896356288,-0.03217421712473666,0.08107882262311406,0.06479380758186783,-0.028566836213889765,0.07081173371855343,0.057366995431725666,-0.02567481645275103,0.06285036487361143,0.051465115255990665,-0.023307708850104934,0.05649696788460123,0.046662868171245535,-0.021336060622841883,0.05130936316958751,0.009867750696157208,-0.004798770887548023,0.010972725542575532
741.3102413009475,0.5788408423440584,-0.029403454071995502,0.5795871667635016,0.10501553974090919,-0.04302274905523989,0.11348665350315262,0.08673815194304987,-0.03690671265381637,0.09426352656996753,0.07386092911476899,-0.03226445499648101,0.08060044606524755,0.06430412596355858,-0.028637130765921573,0.070392512914668,0.05693255164409941,-0.025731354941349042,0.06247734040294717,0.051074779862336515,-0.02335433791280004,0.05616100281629046,0.04630855251878984,-0.02137530021949159,0.05100377923114045,0.0097927156947166,-0.004801782262957697,0.010906621547408893
749.8942093324862,0.5763986553367706,-0.03299742332367345,0.5773423939223924,0.10422610902946129,-0.04317505355125113,0.11281474660953929,0.0860817136999989,-0.03701197844804514,0.09370137662898627,0.07329960774655368,-0.03234157942085287,0.08011747783869613,0.06381407005822894,-0.028696096029022317,0.06996928943974935,0.05649782240569443,-0.02577792321678341,0.06210076699973816,0.050684219642619405,-0.02339206593907367,0.0558218493932193,0.04595405516943292,-0.021406501587760907,0.05069530053902526,0.009717668748196425,-0.00480315055843049,0.01083989581069046
758.5775750292145,0.5739224985901938,-0.03655115529202856,0.5750852296322633,0.10343774521113547,-0.043324374013536074,0.11214440921431856,0.08542619666399869,-0.03711509020351933,0.09314056579864413,0.07273908334245087,-0.032417059994491314,0.07963567055149635,0.06332471055651333,-0.028753754892652937,0.06954708755579167,0.05606370856712025,-0.025823420889573317,0.06172510416952769,0.05029420902078535,-0.023428895293777292,0.055483516432479535,0.04560005331431439,-0.021436933973475677,0.05038756791562251,0.009642718065071198,-0.0048044320300753346,0.01077332719330775
767.3614893618501,0.5713792397888411,-0.03998887707152488,0.5727768727446277,0.10264898611444248,-0.043454630868651534,0.11146801915461567,0.0847705606269645,-0.037202673441911076,0.09257476362505788,0.07217857258435478,-0.032479450623284056,0.07914961183167811,0.06283543263399252,-0.02880010477933917,0.06912118075960455,0.05562971210805253,-0.025858966180718788,0.06134615718331804,0.049904334482476664,-0.023456839475191754,0.05514223352661572,0.04524619669000408,-0.021459342400821087,0.050077157379250406,0.00956782401549275,-0.004804073030489959,0.010706183917424584
776.2471166287233,0.5688042646623827,-0.04338616192285903,0.5704565281811669,0.1018613521742027,-0.04358200063724685,0.11079316696575621,0.08411588833044997,-0.037288174168243975,0.09201027443944523,0.0716188922407631,-0.03254025291875562,0.07866469211667086,0.062346878733305626,-0.02884519301247324,0.06869627681113695,0.055196354624994545,-0.02589347798792311,0.060968104498985494,0.049515030153850906,-0.02348391648094678,0.054801756764002084,0.0448928539023543,-0.021481009059791726,0.049767480162501515,0.00949302979890381,-0.0048036308070295705,0.010639195631866126
785.2356346101038,0.5661680200768247,-0.04666554520556274,0.5680879333932769,0.10107407953296879,-0.043690380368079464,0.11011275534716386,0.08346171674765301,-0.037358207497962266,0.09144120422395073,0.071059750684288,-0.03258801727753712,0.0781758724760666,0.061858862206737225,-0.02887901742110802,0.0682679755135654,0.05476351724849515,-0.025918077256695475,0.06058704110707389,0.04912622269372073,-0.023502143938248198,0.054458576237789935,0.04453998313454662,-0.021494683959471628,0.049455348913370986,0.009418360711415089,-0.004801554510053097,0.010571681238258112
794.3282347243139,0.5635022631110251,-0.04990440729463045,0.5657077429191467,0.10028798771413364,-0.04379597065970016,0.10943384999978543,0.08280854965933956,-0.03742623050619925,0.09087342090284961,0.07050147167183582,-0.0326342494546816,0.07768816991901055,0.06137159628329104,-0.02891162552568263,0.06784065831709304,0.05433134157646519,-0.02594168073264626,0.06020685572867168,0.048738005340743636,-0.023519536257820117,0.05411618750778061,0.044187643929769,-0.02150764481810927,0.04914393819878494,0.009343794923908081,-0.004799398732302468,0.010504319672005272
803.5261221856501,0.5607811146275714,-0.05302381473419542,0.5632823301435149,0.0995030108131217,-0.04388268499005007,0.10874989288644003,0.08215650048607273,-0.03747888068719251,0.09030147877904814,0.06994425438504193,-0.032667524199098505,0.0771969290760853,0.06088532156064234,-0.028933039782094938,0.06741026014320896,0.053900086955153054,-0.025955433504832426,0.05982394087818721,0.04835064400978479,-0.023528134393313027,0.05377134817159355,0.04383610202907091,-0.02151266402253696,0.04883030364896035,0.009269422391293138,-0.004795619058289585,0.01043648186030316
812.8305161641325,0.5580326030419884,-0.05610272594724839,0.5608457024142464,0.09871926773981074,-0.043966708134793114,0.10806741066248658,0.08150549471991339,-0.037529593332903545,0.08973079764089334,0.06938793039338079,-0.032699323494236404,0.07670678354133602,0.0603998229326997,-0.02895328364340343,0.0669808274361914,0.053469515870760986,-0.02596822871026971,0.05944188783848,0.04796389192483637,-0.023535929938481144,0.053427286349266113,0.04348510876095488,-0.021516997397651238,0.04851737689696965,0.009195156514063342,-0.004791763784443257,0.010368794697746863
822.2426499471048,0.5552345999229946,-0.0590609677598366,0.5583669571745595,0.0979373871611128,-0.044032009648720394,0.10738039708275766,0.08085621900862372,-0.037565060942441275,0.0891563904382622,0.0688331866933394,-0.032718274151333174,0.07621347029103133,0.05991576547493033,-0.028962428270472164,0.0665486378806441,0.05304026332616066,-0.02597125686771999,0.059057393415198715,0.0475783518841823,-0.023535006246782217,0.05308103321386228,0.04313523521685147,-0.021513456984681496,0.048202462059990715,0.009121151362793465,-0.004786298536156444,0.010300682300712044
831.7637711027052,0.5524113236596115,-0.06197884123398451,0.5558773671126317,0.09715679069910328,-0.04409471873689211,0.10669482742586439,0.08020802371983515,-0.03759866432496564,0.08858321865942263,0.06827936560843177,-0.03273580661404696,0.07572123085741657,0.05943250846501638,-0.028970448922793365,0.0661173953905659,0.052611715210084724,-0.02597336617848492,0.05867374479261337,0.04719343942850038,-0.02353331298595806,0.052735543471046135,0.04278592667994385,-0.021509259406927588,0.047888242420201996,0.009047256102167143,-0.004780761700907154,0.010232718378762374
841.3951416452297,0.5495444546986803,-0.06477516703140727,0.553348832070708,0.096378795219854,-0.04413890024934243,0.10600525780946883,0.07956216304844085,-0.03761718322949234,0.08800676259849517,0.06772763686707464,-0.03274062712587298,0.07522620195246985,0.058951136873817776,-0.028967489238194182,0.0656837268391532,0.05218487801863653,-0.025965813599370603,0.058287948751840915,0.046810090429316574,-0.02352299472859394,0.052388126965966765,0.04243805608240483,-0.021497273402800963,0.047572275201088615,0.008973688103234182,-0.0047736324974430805,0.01016438121061835
851.1380382024115,0.5466543391152107,-0.06753134885795438,0.5508098125052443,0.09560213138251532,-0.04418058849634673,0.10531710176777201,0.07891741786827153,-0.037633911658904895,0.08743151691321407,0.06717685858229963,-0.03274408715840844,0.07473222579867222,0.058470588900862625,-0.028963452458863795,0.06525098730862655,0.05175876516540301,-0.02595738134340539,0.05790298280446618,0.04642738651617078,-0.02351194035849543,0.05204145999242683,0.04209076613651543,-0.021484659316972757,0.04725699080480283,0.008900233101984754,-0.004766435845343911,0.010096190367531926
860.9937521846362,0.5437265056104604,-0.07016543748314721,0.548235078703072,0.09482879494537907,-0.0442039821471422,0.10462548632363732,0.0782756018300595,-0.0376357482581506,0.08685343625216506,0.0666286760855163,-0.03273499923219668,0.07423584478970094,0.05799236305323811,-0.028948578004756562,0.06481615802403018,0.051334748906249644,-0.025939413393920342,0.057516168270221144,0.046046591417227355,-0.02349237410539907,0.05169313515596728,0.04174522683190734,-0.021464359278704107,0.04694020326428815,0.00882717068912987,-0.004757668030883989,0.010027679066819452
870.9635899561166,0.5407773849959412,-0.07275969646625238,0.5456502117225921,0.09405683487290069,-0.04422498198314669,0.10393525493170137,0.07763493436254479,-0.03763586849551877,0.08627654160250409,0.06608147036636206,-0.03272460893623253,0.07374049603718255,0.057514982771851866,-0.02893267374081814,0.06438224019897913,0.050911475876045414,-0.025920605340239003,0.05713016853713615,0.04566645803300437,-0.023472105590068532,0.05134554635128032,0.04140028306112945,-0.02144346062385514,0.0466240864904447,0.008754224245236579,-0.004748837024585039,0.00995931198537116
881.0488730080506,0.5377963747410374,-0.07523164390907838,0.5430329096195411,0.0932889136579078,-0.04422795806477569,0.10324211197981246,0.07699777814100657,-0.03762132074749353,0.08569726724602983,0.06553735324610045,-0.03270186120849322,0.07324313208078767,0.057040352018651916,-0.028906097551862228,0.0639465732787106,0.050490676835692576,-0.025892408223394343,0.05674262287675149,0.045288571369436544,-0.02344345663303755,0.050996571998416326,0.041057395854653275,-0.02141499510565386,0.04630671408922121,0.008681734243105175,-0.004738459552929937,0.009890677853547651
891.2509381337825,0.5347959668277544,-0.07766415943942849,0.5404058176932087,0.09252241069800367,-0.04422863995862332,0.10255032459217081,0.07636180154481355,-0.03760513102638785,0.0851191553921988,0.06499423766801438,-0.03267786954613975,0.07274678060313644,0.05656658752250849,-0.02887853918531885,0.06351180086739479,0.050070638863201046,-0.025863410928387967,0.05635587725357274,0.04491136214605686,-0.023414139615038253,0.05064832064073568,0.04071511827304659,-0.021385960779446107,0.04599000080939528,0.008609363038478694,-0.004728023257244197,0.009822185899755977
901.5711376059943,0.5317694292658283,-0.07997446493332505,0.5377496080361904,0.0917606403213339,-0.044211605490279623,0.1018561788612224,0.07572990359453231,-0.037574527263633625,0.08453912347264256,0.06445469092535076,-0.032641736569553874,0.07224880724661581,0.05609598896656084,-0.028840496902785846,0.06307562318151216,0.04965344251089882,-0.0258251908968015,0.055967891134465424,0.04453672876173673,-0.023376591259363286,0.05029895851510096,0.04037519518896594,-0.02134949468880927,0.04567228163793215,0.008537510403076189,-0.00471606855334323,0.009753480736766082
912.0108393559476,0.5287253109064761,-0.08224581308388207,0.5350839449684307,0.09100032723754063,-0.044192376520941205,0.10116336145022127,0.075099214271342,-0.037542356103863514,0.08396023157425328,0.0639161689029492,-0.03260441834791219,0.0717518274543304,0.05562627607170067,-0.028801520362568608,0.06264032379227068,0.049237023985134756,-0.025786210915057534,0.05558069093011141,0.04416278761292608,-0.023338409349590354,0.049950306913105785,0.04003589500424704,-0.021312489901922044,0.04535521044610666,0.008465779244624914,-0.004704059496365081,0.009684915795403927
922.5714271548015,0.5256607336249199,-0.08439536349264241,0.5323925095774209,0.09024542010266531,-0.04415577358487887,0.10046874235495155,0.07447315412567412,-0.037496053654251446,0.08337988201640079,0.0633816815396517,-0.03255519941234416,0.0712536214067139,0.055160132940704466,-0.02875226920440604,0.06220396490931126,0.04882380353235367,-0.025738193356461554,0.055192557366192704,0.04379174136840388,-0.02329216209167861,0.04960082082972222,0.03969923811472116,-0.02126820375249399,0.045037384446112425,0.008394626818304263,-0.0046905632963316745,0.009616191733502772
933.2543007970299,0.5225803177849337,-0.08650650143677895,0.5296919513519474,0.08949200643494103,-0.04411707577577625,0.09977542578589735,0.07384832953536626,-0.03744825848060133,0.08280065119547055,0.06284824046446406,-0.032504854102569807,0.07075639101670214,0.05469489356366033,-0.028702131934627655,0.06176846897514058,0.04841137656066005,-0.02568945632459561,0.05480519634807753,0.043421401201606445,-0.023245316045428458,0.04925203346424108,0.03936321656063283,-0.021223409280037825,0.04472019587912462,0.0083235983935618,-0.004677017309094816,0.009547606041667045
944.0608762859628,0.5194850044783514,-0.08849655407098161,0.526968983869365,0.08874464925788322,-0.044061379634287266,0.09908086569656878,0.0732286657588385,-0.03738664210782974,0.08222042627546171,0.06231928373828755,-0.032442871903124254,0.07025833091510017,0.054233613691100406,-0.028641949532740123,0.06133226008416407,0.04800249161639213,-0.0256318847300468,0.05441720974283966,0.04305426376814207,-0.023190586645385477,0.04890268844934686,0.03903011689269166,-0.021171498349368562,0.044402504062434255,0.008253206676548809,-0.004662018480430999,0.009478915378760906
954.9925860214759,0.5163755186892228,-0.09044880297262647,0.524237219453889,0.08799881885754862,-0.04400368806959678,0.09838758399335776,0.07261026237957417,-0.037323607689514204,0.08164130017210265,0.061791393240387786,-0.032379822307337304,0.06976122971424013,0.05377325433518108,-0.0285809293288217,0.060896899782297384,0.047594414684387285,-0.025573634333788006,0.05402998317774789,0.04268784528263831,-0.02313529343385712,0.04855403111117694,0.038697664139619996,-0.021119109687611465,0.04408543981702117,0.00818294132586508,-0.004646974516839194,0.009410361358773819
966.0508789898538,0.5132565687333622,-0.09228096697409602,0.5214864161352804,0.08725967038680817,-0.04392940508330731,0.09769361651094566,0.0719975306817472,-0.03724708787041818,0.08106164308164364,0.06126841905823737,-0.03230542147403726,0.069263694895024,0.05331722876149111,-0.028510112446262757,0.060461172619324224,0.047190210017047304,-0.02550676915981898,0.05364243837136158,0.04232492503195364,-0.0230723138931109,0.048205092545733526,0.03836840066898728,-0.021059783088957146,0.04376812348787493,0.008113368266111464,-0.004630514860794295,0.009341756392541038
977.2372209558516,0.5101250351336893,-0.09407599347776449,0.5187271383097054,0.08652207914604179,-0.04385322582639835,0.09700090512533897,0.07138608213146988,-0.03716922459799401,0.08048306641335856,0.06074652940573104,-0.03223001225438447,0.06876710350712119,0.05286213912332139,-0.028438506171421126,0.0600262807939601,0.046786826755191725,-0.025439265995426886,0.05325564206923438,0.041962735612726225,-0.02300880568029345,0.047856831476154646,0.038039794821458806,-0.021000009526400604,0.04345142564022037,0.008043923773189543,-0.0046140147997469376,0.00927328648544666
988.5530946569803,0.5069893248729047,-0.09575220994090705,0.5159521889125496,0.08579176809407339,-0.04376089119663371,0.096308063374937,0.07078079365614365,-0.03707823565544334,0.07990441983966953,0.060229968866473416,-0.03214355775945116,0.0682704727908891,0.052411740827531736,-0.028357369313404157,0.05959136658064784,0.04638763117016949,-0.02536338343245049,0.05286883339663533,0.041604326610590055,-0.022937822135303668,0.04750856424931697,0.03771463356057282,-0.020933489204577316,0.04313472562665075,0.00797522457609338,-0.004596138837917531,0.009204819349478716
1000.0000000000421,0.5038425419388116,-0.09739200642647655,0.5131690851786943,0.08506304188682183,-0.04366675903336291,0.09561645747211611,0.07017680898934862,-0.03698597767393797,0.0793268369747878,0.05971450951459468,-0.03205615384529088,0.06777477145606303,0.051962292534060484,-0.02827549150940213,0.059157275676737765,0.045989269235980505,-0.025286903774771177,0.05248276276430234,0.04124665932602833,-0.022866345171290957,0.047160965289633976,0.03739013974896139,-0.02086655281739239,0.042818635860193965,0.007906655978405808,-0.00457822726973819,0.00913648585038223
1011.5794542599411,0.5006967077857201,-0.09891452742487793,0.5103736640179876,0.0843421650875476,-0.04355693439276461,0.09492527242705566,0.06957944879091035,-0.036880975785280115,0.07874964170662196,0.059204771611473916,-0.03195802930500688,0.0672794219552046,0.05151787530454181,-0.02818436544290557,0.058723504078976495,0.0455953945764306,-0.025202294434813546,0.052096983131074207,0.04089304043645457,-0.022787616715069695,0.04681363296829709,0.03706933293532321,-0.0207930724793126,0.04250279176006895,0.007838882937659546,-0.004558982017142198,0.009068208353525845
1023.2929922807973,0.4975412338566163,-0.10040139120254432,0.5075704076706703,0.08362289793632662,-0.04344541042423181,0.09423530520032951,0.0689834109824622,-0.03677477900378659,0.07817349526247773,0.05869614991122421,-0.03185901419541336,0.06678498933072052,0.051074420789104256,-0.02809254685000621,0.05829054509491465,0.04520236465990736,-0.02511712892518238,0.05171193224287287,0.040540173146654576,-0.02270843015763546,0.04646696072463682,0.03674920250787334,-0.020719207061854254,0.04218755060721913,0.007771242357998004,-0.004539706016547603,0.009000063249967796
1035.1421666793876,0.4943916572741116,-0.10177275789971925,0.5047581648995462,0.08291201873996515,-0.04331868130096058,0.09354630404879995,0.06839443669858629,-0.03665624010574485,0.07759818883200138,0.0581936204016653,-0.031749620084367436,0.06629129528795454,0.050636318240147624,-0.027991777047464816,0.057858243208660294,0.04481410493672143,-0.025024096462657793,0.051327472225426045,0.04019160725203117,-0.02262222760138015,0.04612082474490423,0.036432987897532104,-0.02063901105289778,0.041872800054251896,0.007704444708557585,-0.0045191407435187,0.008932026720008831
1047.128548050944,0.4912337959276208,-0.10310926950784102,0.5019384063009126,0.08220277121957356,-0.04319035041034924,0.0928585050749058,0.06780680132361941,-0.036536580103902615,0.07702391830743023,0.05769222047564842,-0.03163939406339419,0.06579850727873368,0.050199189764221865,-0.02789036304880682,0.05742674467509547,0.04442669989484324,-0.024930548730145642,0.05094373291713742,0.03984380183294109,-0.022535602277939916,0.04577534177406183,0.036117457717451534,-0.02055846099430528,0.04155864615728322,0.007637781208702431,-0.004498549631467786,0.008864121534522578
1059.2537251773338,0.4880865903453448,-0.10433228953744463,0.49911295947417506,0.0815024181329058,-0.043047323591904024,0.09217220964009222,0.06722664205091829,-0.03640499771538966,0.07645093367709659,0.05719726092400546,-0.03151914585935707,0.06530683894441829,0.04976771450325593,-0.027780308071761708,0.056996236046247636,0.04404433055003077,-0.024829408409716456,0.0505608798932225,0.03950053517386388,-0.02244220686537029,0.04543066066006228,0.03580605798703739,-0.020471803131936604,0.041245224111936325,0.007572005002576042,-0.00447671561676455,0.008796376667265914
1071.519305237652,0.48493237768916747,-0.10552129034133624,0.49628031760948366,0.08080371601930149,-0.04290279181215847,0.0914871032867766,0.06664783616748615,-0.03627236756870963,0.07587897412885637,0.05670344271505329,-0.031398124142673456,0.06481606757138281,0.049337223328735136,-0.027669657078307788,0.05656652303810651,0.04366282467456577,-0.024727793639982554,0.05017874088559248,0.03915803686105318,-0.02234842398809884,0.04508662668201549,0.035495349838068596,-0.020384822250378038,0.0409323935081542,0.007506364459778756,-0.004454860713588134,0.008728762305189697
1083.9269140212496,0.48179337738879596,-0.10659901464453823,0.49344524358725883,0.08011438159649824,-0.042744092635236895,0.09080402851084883,0.0660768915442296,-0.036128250553328536,0.07530873843181789,0.056216389711745286,-0.03126745042061436,0.06432679012688568,0.04891266627713804,-0.02755068691711051,0.0561381267227837,0.04328660198063568,-0.024618870865741896,0.04979777820077968,0.03882029849817314,-0.02224812607526167,0.04474365529712567,0.03518897209745306,-0.0202919646265762,0.04062053157802775,0.007441652465051381,-0.0044318109911416275,0.008661359019911889
1096.4781961432316,0.47864857128533034,-0.10764358389917873,0.4906032979385152,0.07942671476577726,-0.04258398444298693,0.0901221324066663,0.0655073127827018,-0.03598315859843422,0.07473951920323543,0.055730488207690825,-0.031136061251511922,0.06383840244026684,0.04848910199200975,-0.027431168708871495,0.055710519910750204,0.04291125040179913,-0.024509514331421234,0.049417524258182424,0.03848333535248947,-0.022147475921879496,0.04440132643922249,0.03488329219996625,-0.02019881497249646,0.04030925701376017,0.0073770774717403145,-0.0044087453633657936,0.008594085623442313
1109.1748152624482,0.47552332226580474,-0.1085792832041468,0.48776212517971773,0.07874885475180761,-0.042410254035657916,0.08944278490795292,0.06494595228017457,-0.03582702888832483,0.07417245254502222,0.055251652766003766,-0.030995401745173297,0.0633518749739875,0.04807173186059372,-0.02730366309446239,0.055284549581711605,0.04254141099807395,-0.024393143151572212,0.049038730433404794,0.038151336751192214,-0.022040573635129703,0.04406031527427424,0.03458212761628115,-0.020100026736515942,0.0399991828076201,0.007313469094968527,-0.004384534465082245,0.008527072925603124
1122.0184543020112,0.4723933935090355,-0.10948271479810356,0.4849144079840743,0.07807267633088194,-0.04223520959879428,0.08876460848401652,0.06438596814063353,-0.035669996450538255,0.07360639605488159,0.054773977401635296,-0.030854084458917796,0.06286623201841261,0.04765536185890808,-0.02717565713443989,0.05485936432909248,0.04217244922480616,-0.02427637871870164,0.04866064156289643,0.03782011924699041,-0.02193335420833283,0.04371994335180188,0.03428166625450478,-0.020000977376624006,0.039689693085302104,0.007249998881802101,-0.004360312668370329,0.008460189734993092
1135.0108156723634,0.46928714631558593,-0.11027985593017949,0.4820706092690233,0.07740670905623019,-0.042047102100755435,0.08808948519538085,0.0638345305620329,-0.03550238675279121,0.07304291038300621,0.05430364453123152,-0.030703888107984648,0.062382806560157204,0.04724542477722748,-0.027040003837880574,0.05443612743328879,0.041809209789907216,-0.02415290031960144,0.04828428954748198,0.037494053984219455,-0.02182015209292346,0.043381137854254986,0.03398588978689112,-0.019896533509351187,0.039381629604365594,0.00718753011363925,-0.004334996365348242,0.008393615586983568
1148.1536214969317,0.46617727174729356,-0.11104563495067865,0.47922059819601803,0.07674243482479247,-0.04185777450409557,0.08741552830746512,0.06328447791917637,-0.0353339458563796,0.07248043098164003,0.053834478766911664,-0.030553091181892665,0.06190026239745765,0.04683649389284357,-0.026903897573909725,0.0540136729434483,0.041446853386276454,-0.024029068943562045,0.04790864024284089,0.03716877471968807,-0.02170666777057254,0.04304296969151798,0.0336908210468269,-0.0197918593023515,0.03907414896646364,0.007125200495771174,-0.004309674185907275,0.0083271708096816
1161.4486138403922,0.46309497624608903,-0.11170785714467008,0.4763775838263381,0.07608874084809776,-0.041655954289941226,0.08674511520342026,0.0627432711031212,-0.035155397362553104,0.07192092902930808,0.05337290722147346,-0.03039381418221093,0.061420283016400866,0.046434213190036155,-0.026760490708846424,0.05359346991524232,0.041090410444718985,-0.023898830146554507,0.04753499671704347,0.03684881831103877,-0.021587475441885873,0.04270660963918784,0.03340059129019821,-0.01968203939316017,0.03876831403619164,0.0070639038794328545,-0.00428330923035146,0.008261082010286578
1174.8975549395798,0.46001003378264604,-0.11233963647604445,0.4735286951223558,0.07543674888737535,-0.041453006764921724,0.08607586684169712,0.062203455914953874,-0.03497608844484683,0.07136243192790838,0.05291250829526429,-0.0302339932893886,0.060941183811271726,0.046032943481401814,-0.02661667787887613,0.05317404843407909,0.04073485484002477,-0.023768278371232698,0.047162055251762494,0.03652965183845361,-0.021468035630210512,0.04237088643465729,0.033111072906256964,-0.01957201976831223,0.03846306158920099,0.0070027472255836,-0.004256943427090941,0.00819512269870754
1188.5022274370692,0.45695633582300316,-0.11287072787378907,0.47068980662379356,0.07479567087900335,-0.04123814569441199,0.08541063775990518,0.06167275663783634,-0.03478714856330952,0.0708073062365428,0.052459930489365286,-0.030066097162975425,0.06046498578154564,0.045638519614296366,-0.02646591622147805,0.05275717196767477,0.040385384699149235,-0.023631630145124954,0.04679137998193957,0.03621596168215559,-0.02134316643914899,0.042037205356833335,0.03282653204101317,-0.01945710680485088,0.038159667334176785,0.006942651847512182,-0.004229587297102015,0.008129564771841789
1202.2644346174643,0.4539009013439701,-0.11337230497781722,0.4678453887523652,0.07415630146109646,-0.04102224887596413,0.084746574852501,0.06114345385292753,-0.03459751821184814,0.07025318651480687,0.05200852933815032,-0.029897713246050506,0.05998966895441503,0.04524511029629672,-0.02631479517652068,0.052341078044938004,0.04003680512818882,-0.023494708617902732,0.046421407754534114,0.03590306445486825,-0.021218084240286705,0.041704162095387166,0.03254270534846278,-0.01934202455362617,0.0378568565154312,0.006882697071209432,-0.004202235346713545,0.008064136710349322
1216.18600064642,0.45088014125362713,-0.11377617946096558,0.4650138931146301,0.07352814431927429,-0.040795023593452016,0.0840869904148456,0.06062350792308077,-0.0343987383412112,0.06970281853961825,0.051565151427301795,-0.029721662946426988,0.059517577991897275,0.04485872091947281,-0.026157080516400547,0.051927812429107864,0.03969446394069266,-0.023352004619035582,0.04605395300369349,0.03559577988838618,-0.021087853963537698,0.041373386743774436,0.03226397919226673,-0.019222303734246746,0.03755610887952394,0.006823828573092174,-0.004173945995987216,0.0079991538035199
1230.2687708124342,0.44785848729156225,-0.11415147349946342,0.46217722092416574,0.07290170002826388,-0.04056685282641153,0.08342857673034285,0.060104961579044484,-0.03419933707230378,0.06915346023593805,0.05112295277061623,-0.029545180326888545,0.05904637144257909,0.04447334843684905,-0.025999052574717296,0.051515332241656935,0.039353015509307254,-0.02320906663360267,0.045687203938069854,0.03528929032015533,-0.02095744486815382,0.04104325165848724,0.031985969181502434,-0.019102443824816993,0.03725594696904526,0.006765101145226981,-0.004145665842977407,0.007934301405087973
1244.5146117714385,0.4448747001193393,-0.11443214801659018,0.45935630539480227,0.0722867312164593,-0.040327942130285836,0.0827750833670635,0.05959598411337875,-0.03399127043308067,0.06860821953743529,0.05068895488653096,-0.029361442394276918,0.05857870301535544,0.04409514860772293,-0.025834788109462832,0.051105952758930255,0.03901793945524721,-0.02306066178467499,0.04532321393370627,0.03498853278391038,-0.020822170433325207,0.04071560152969883,0.031713167338136124,-0.01897820140269875,0.0369580452824283,0.006707481756320347,-0.004116501457300901,0.007869936197919952
1258.9254117942212,0.44189079626870015,-0.11468517747690382,0.45653057483578774,0.07167347728997232,-0.040088174846286115,0.08212276851971434,0.059088407617228035,-0.03378265052897632,0.06806399482474296,0.050256137465136165,-0.029177326932002378,0.05811192442013613,0.043717966843127835,-0.02567025595463931,0.05069736349824831,0.03868375732500882,-0.022912061862840647,0.04495993393663752,0.03468857141506899,-0.020686751048323408,0.04038859561502047,0.031441082805780216,-0.018853849826317708,0.036660732961484394,0.006650003737968329,-0.004087351270861849,0.0078057024108281695
1273.5030810167164,0.4389477136886862,-0.11484674999601865,0.45372334228819755,0.07107192738293329,-0.03983825714713586,0.08147579759932556,0.0585905834898689,-0.03356585006886738,0.0675242383483811,0.04983167409725222,-0.028986367711467915,0.05764898313447678,0.04334808935423687,-0.02549984473932365,0.05029213589014207,0.03835606290632322,-0.02275831098053893,0.044599644397245404,0.0343944447170312,-0.020546749302957877,0.04006428252585482,0.031174298905403373,-0.018725371993446618,0.03636586955562027,0.00659365232651533,-0.004057370033112112,0.007741996033876355
1288.2495516931895,0.4360052286449443,-0.11498161094006204,0.4509116656952911,0.07047209226159638,-0.03958757033032564,0.0808300161597499,0.05809416006978632,-0.033348563488676285,0.0669855067979054,0.04940839105750295,-0.028795085027326417,0.05718693931853755,0.04297922996310202,-0.025329210873454567,0.04988770521574565,0.03802926259141337,-0.022604403502975323,0.044240070874400676,0.03410111448123999,-0.020406636123190488,0.03974061910346816,0.030908232696556626,-0.018596814650802974,0.03607160051315733,0.006537442420807753,-0.004027407972526904,0.007678422258677234
1303.1667784523556,0.43310628241028565,-0.11502823916046212,0.44812113057477504,0.06988415568528392,-0.0393273212147903,0.08018998322593848,0.05760764452054843,-0.03312357987539906,0.06645157824286654,0.04899359157042572,-0.028597368961666397,0.05672901838124268,0.04261778579259622,-0.025153054335368026,0.0494868852147879,0.03770904703101217,-0.022445659983455414,0.04388370859533159,0.03381370515526379,-0.020262222655759676,0.039419846819574195,0.030647544720909796,-0.01846438646914082,0.03577996038429831,0.0064823745631961156,-0.003996667837695185,0.007615414222643385
1318.2567385564641,0.4302085875399038,-0.11504908422650821,0.4453265325291513,0.06929793175566064,-0.03906638897338368,0.07955115393903417,0.0571225278371508,-0.03289817625371479,0.06591868617718767,0.048579970984263005,-0.028399382735020223,0.05627200476757515,0.04225735865595007,-0.02497671959760674,0.04908687077452657,0.037389724799440346,-0.022286797878427706,0.043528070026728434,0.03352709173980288,-0.020117730887843827,0.03909973115770573,0.03038757405616101,-0.01833190810401906,0.035488920971943755,0.0064274481848895955,-0.003965951827799849,0.007552540239539908
1333.5214321633819,0.42735691438338214,-0.11498496514729002,0.4425556173874747,0.06872376770586511,-0.03879647888819258,0.07891845805520833,0.05664744722720394,-0.032665555967326294,0.06539091545477385,0.048174940260308975,-0.028195370742552153,0.055819385525051286,0.04190443752684047,-0.02479521612503629,0.04869070370335733,0.03707706653647326,-0.02212341244845418,0.043175852525624586,0.03324646949016277,-0.01996921890771864,0.03878269507582875,0.030133044741861924,-0.0181958124902012,0.035200681493312236,0.006373676251087434,-0.0039345103093669604,0.007490268374910932
1348.9628825917123,0.4245070887056666,-0.11489598341122918,0.43978103115686346,0.06815131222099925,-0.03852597014633234,0.07828698316553151,0.05617376213119602,-0.032432580712464056,0.06486419539038997,0.04777108576972297,-0.027991141093776782,0.055367685660048564,0.04155253131236783,-0.024613578284304445,0.048295352720762824,0.0367652999070406,-0.02195994594631436,0.042824368100646715,0.03296664178205179,-0.019820661352928298,0.03846632406214023,0.029879231622066172,-0.01805969567676497,0.0349130504290651,0.006320045612361324,-0.003903097827388001,0.007428132281569072
1364.583136588984,0.4217055365592107,-0.11472533386122653,0.4370325637687216,0.06759104574362745,-0.0382470622151583,0.07766200636609467,0.05571021483191683,-0.03219286424751145,0.06434289817125917,0.04737590496466493,-0.02778128903977471,0.054920637213459834,0.04120820235018813,-0.024427121896943377,0.047904073157740784,0.03646025917919715,-0.021792265486748917,0.04247650332194469,0.03269286000598138,-0.019668360635312007,0.03815321094549432,0.029630908934573486,-0.017920212445743326,0.03462838111130176,0.006267578866077082,-0.0038710117961700424,0.007366632688588708
1380.384264602945,0.41890637302727995,-0.11453073164715613,0.4342808283294388,0.0670324819047907,-0.03796763853750462,0.07703827105037274,0.055248058254547636,-0.03195285674955439,0.06382266835032388,0.046981896539033216,-0.02757127100643993,0.054474522368855846,0.040864885171419146,-0.02424057432630184,0.047513622086115856,0.03615610750524078,-0.021624540946818788,0.042129382633634346,0.03241987061587774,-0.019516046637478496,0.03784077281328288,0.029383300616093695,-0.017780736634812097,0.03434432923165454,0.006215253077009933,-0.0038389596710519847,0.0073052708483152765
1396.3683610559985,0.41615750844002836,-0.11425776984813113,0.4315575393869058,0.06648620512081668,-0.037680386520848916,0.07642137789733894,0.05479611565547697,-0.03170657693545707,0.06330814569936846,0.04659662393903475,-0.027356028275352606,0.054033301264291796,0.04052919764982829,-0.024049553433487258,0.047127453596486686,0.0358587270087995,-0.021452907393934614,0.04178606871128632,0.03215296699577692,-0.019360262538210275,0.03753176057927403,0.029141218286775305,-0.01763814160688783,0.03406339153082257,0.006164097788974206,-0.003806285167441485,0.007244577857123335
1412.537544622816,0.41341152139876614,-0.11396175256917662,0.42883139702437917,0.0659416233032119,-0.0373927000802972,0.07580574980275413,0.05434555761754664,-0.03146006889263149,0.06279470970942697,0.0462125187331966,-0.02714067038927844,0.05359303011442348,0.04019451781288568,-0.023858483872421374,0.04674212783882411,0.03556223213935606,-0.02128126620929592,0.04144351150909355,0.03188685285125215,-0.019204497001568142,0.03722343468623828,0.028899847819569915,-0.01749558223567359,0.033783081590635235,0.006113082971093644,-0.003773649392586698,0.007184024857254117
1428.8939585111655,0.41071763802441114,-0.11359068079690673,0.42613591839723625,0.06540939676055299,-0.03709774648649112,0.07519728704518139,0.053905265238812776,-0.031207749338913897,0.06228724780617007,0.04583719070047487,-0.026920478563330984,0.05315788010625013,0.03986750197636477,-0.023663280124053207,0.04636128276983781,0.035272537757381935,-0.021106015538201132,0.041104936586068605,0.031626850007950215,-0.01904552954562788,0.03691869224524028,0.028664025938067845,-0.017350146410385403,0.03350602876259787,0.006063242543819972,-0.0037404414529035954,0.007124170997932886
1445.439770745991,0.40802707171286784,-0.11319743588131191,0.42343801286691474,0.06487885586525372,-0.03680243818274866,0.07459011593086179,0.05346634996360783,-0.030955263208662938,0.06178089428576272,0.04546302400109425,-0.026700221533933217,0.05272369847881674,0.039541488803434964,-0.02346806953338135,0.04598129646297279,0.03498372476617888,-0.020930793122558248,0.04076713258563924,0.03136763300754068,-0.01888661202634118,0.036614648903537106,0.02842891275882385,-0.017204774079073896,0.03322961528156459,0.006013541955083491,-0.0037072770130315933,0.007064459618180419
1462.1771744567825,0.40539019973831547,-0.11273242427780605,0.4207728764160335,0.06436070999982464,-0.036500412536234185,0.07399041226400087,0.05303772865816978,-0.030697416880057393,0.06128076422765693,0.04509765599584702,-0.02647551318234429,0.05229485036395308,0.03922315675623123,-0.023269056767180496,0.04560597580096446,0.034701726355266964,-0.02075225441594714,0.04043347468843146,0.031114539206003204,-0.01872475507293037,0.03631433604711977,0.028199358412908652,-0.017056762878538446,0.03295659228127765,0.005965017057466216,-0.0036735895105121726,0.007005475600386313
1479.1083881682725,0.4027570377157845,-0.11224610523616291,0.4181057516589333,0.06384423891432872,-0.03619811027155978,0.07339202974289434,0.05261047577376483,-0.030439464459925007,0.06078176665537892,0.0447334422436599,-0.026250788690564922,0.051866991062173136,0.0389058214749561,-0.023070078280287887,0.04523153166210234,0.034420604327974655,-0.020573779275814753,0.04010060343676803,0.03086222692545053,-0.018562978947198366,0.036014736403202144,0.027970508985435467,-0.016908842596330263,0.032684221435607105,0.005916631227032023,-0.0036399502231641216,0.006946636790836484
1496.2356560944993,0.4001789541001005,-0.1116912767978367,0.41547338857907773,0.06334017560269924,-0.035889627542105736,0.07280139566307675,0.052193523004967254,-0.030176592384359425,0.06028922434068816,0.0443780299099019,-0.026021986271942167,0.05144466258244187,0.038596168125517714,-0.02286762156762202,0.04486192494903892,0.034146296554016374,-0.020392273880018758,0.03977203040269035,0.03061603682438531,-0.018398519433164763,0.03571900373981137,0.027747216940601848,-0.016758515179636408,0.03241536485950646,0.005869419937147986,-0.003605835723920877,0.006888551492621236
1513.5612484362748,0.39760492946582726,-0.11111598845434864,0.41283948796803877,0.06283777475254863,-0.03558094465778882,0.0722121150402941,0.05177792882140198,-0.029913673525637972,0.059797840904439216,0.04402376378550752,-0.025793215877279327,0.051023345275805834,0.038287504813562044,-0.0226652395402087,0.044493214182205094,0.033872859424245845,-0.02021086677417172,0.0394442611965041,0.030370623266529163,-0.018234171143644957,0.03542399970208301,0.027524625435744108,-0.01660830568182344,0.03214717441702926,0.005822346808303348,-0.0035717740959378057,0.006830614360990709
1531.0874616820977,0.3950871688658024,-0.11047540522370672,0.4102422286427097,0.06234776893894813,-0.035266603852929165,0.07163084279124395,0.05137262000160666,-0.02964626363692129,0.0593131269910744,0.0436782840887061,-0.025560730756691186,0.05060774108523097,0.03798650886392579,-0.02245969433175955,0.04412949948894939,0.03360622263789213,-0.020026707543616917,0.039120930651316776,0.030131318703527907,-0.01806738840622896,0.03513298863796115,0.027307578846967297,-0.016455914331356205,0.03188261248649913,0.005776444762824679,-0.003537283730054,0.006773454826369583
1548.8166189125498,0.3925737751476351,-0.10981519013722078,0.4076438947396856,0.06185941191313678,-0.03495213772868875,0.07105095899454389,0.050968658848692554,-0.029378865092797152,0.05882960053387394,0.04333394164978415,-0.025328324918764345,0.05019317226573149,0.03768649543817832,-0.02225426349132588,0.04376670174862615,0.03334045006261046,-0.019842680730867517,0.038798422506134994,0.02989278508348642,-0.01790074678771987,0.034842722850052514,0.027091227854455006,-0.016303667468277983,0.03161873178320384,0.005730679842479984,-0.0035028508291881444,0.0067164466340878855
1566.7510701082185,0.3901176414045198,-0.10909284059995346,0.40508396907948896,0.061383413294111705,-0.034632520649430745,0.07047932260010008,0.0505749487252182,-0.029107391208029933,0.05835294047000329,0.04299835405457881,-0.02509255649950343,0.04978448395919843,0.03739412040811675,-0.022045974862605826,0.043409045701781813,0.0330814512054097,-0.019656171360941922,0.03848048188922037,0.02966033588761057,-0.01773191196662287,0.034556565612889584,0.026880399002772608,-0.016149457047970328,0.03135858436684439,0.005686080391155391,-0.003468034176940405,0.006660238078860886
1584.8931924611838,0.3876661439961671,-0.10835166668045268,0.4025234438803396,0.06090904852765605,-0.03431285146591824,0.06990911219767083,0.05018257433725174,-0.028835985616343214,0.057877498508312794,0.04266389391285114,-0.02485691371423032,0.049376856959548444,0.03710271964835646,-0.021837839557727053,0.04305232911067141,0.032823309470770924,-0.01946982793627934,0.03816338355652344,0.029428651445173315,-0.01756324765103055,0.03427117147009906,0.026670260267687713,-0.01599541724586674,0.03109913432260733,0.005641616904362629,-0.0034332795185909623,0.006604184245489095
1603.2453906901128,0.3852727220683909,-0.107551454365486,0.4000029821215322,0.0604469832784709,-0.03398852162443083,0.06934736757572087,0.04980039841249537,-0.028560906546942356,0.0574091026303882,0.042338141589685886,-0.024618248683292796,0.048975263159075896,0.036818914924562296,-0.021627141553576562,0.04270088696971756,0.03257190300337652,-0.019281262383827227,0.0378509701906749,0.029203016269265462,-0.01739262316909317,0.033989991172771135,0.026465611314609956,-0.01583962473072613,0.030843512994894753,0.005598311268095296,-0.003398184511647548,0.0065489500707887555
1621.8100973590022,0.3828841700992284,-0.10673320367364193,0.3974824077604115,0.059986535776340215,-0.03366421128722716,0.06878708887601812,0.04941954534683015,-0.028285951546226054,0.056941957440562664,0.04201350611651232,-0.024379754732536986,0.04857475822915516,0.03653607552191646,-0.021416635101969478,0.042350408187337395,0.032321345952403005,-0.01909289570203451,0.03753942022013241,0.028978139100813753,-0.017222198068885253,0.03370959287903113,0.02626164649150028,-0.015684028523762897,0.03058860616600137,0.0055551403161218475,-0.003363155960562901,0.006493874186252157
1640.5897731996124,0.38055433832586605,-0.10585893693852708,0.39500344169183227,0.05953830830398629,-0.03333571298353122,0.0682354740279636,0.04904882132009946,-0.028007710340088157,0.05648202113403277,0.04169751716657885,-0.024138566417700145,0.0481804247237284,0.03626077742300394,-0.02120385017818413,0.042005323968510366,0.03207747479669379,-0.018902557691833792,0.03723266142281035,0.028759266266221918,-0.017050037189896738,0.03343350362059459,0.026063130244621632,-0.015526882599329148,0.03033761429976756,0.005513117747253347,-0.003327828797867319,0.0064396359992622935
1659.5869074376346,0.37822957685157504,-0.10496739566117952,0.3925248615784892,0.05909168139119744,-0.03300730420595672,0.06768536725602778,0.0486794063970644,-0.027729647816609842,0.056023369902244984,0.04138263371655346,-0.023897593730411615,0.04778720916126234,0.03598643504395402,-0.020991294311818776,0.041661228307121684,0.031834444770632665,-0.01871245087701727,0.03692678826650438,0.02854114416884939,-0.016878104058627892,0.033158216283161505,0.02586529166262379,-0.015369958231502457,0.030087354965678288,0.005471228467821146,-0.0032925724845232073,0.006385559843344659
1678.8040181226354,0.37596401944248004,-0.10402277863490836,0.39008932616808767,0.058657176099964264,-0.03267516175942369,0.06714410252603518,0.04832003561653313,-0.027448671127934317,0.05557207382015292,0.04107632240518246,-0.02365424156593576,0.04740028909610297,0.03571956789269385,-0.020776732871308684,0.04132263495042982,0.03159804125814848,-0.018520613491934835,0.036625801499343226,0.02832897251574919,-0.016704650520194795,0.03288732328420659,0.025672852346257543,-0.015211678961354912,0.02984108785577478,0.0054304764113210025,-0.0032570575624584204,0.0063323374846166736
1698.2436524618204,0.3737037018545437,-0.10306162820282512,0.38765468652862567,0.05822425318392911,-0.032343177299803856,0.06660439007057137,0.04796195936920375,-0.02716792659014618,0.05512209885101186,0.0407711045479408,-0.023411148687724957,0.04701451742747005,0.035453646250103006,-0.02056243727590087,0.040985056534702996,0.03136247004395184,-0.018329039030606897,0.036325723654777854,0.028117543836805765,-0.016531452587986065,0.032617253043190575,0.025481083779083015,-0.01505364605635536,0.0295955721375119,0.005389856139713671,-0.003221617813703555,0.006279281053144638
1717.9083871576652,0.371502921509452,-0.10205025285832457,0.385264421921498,0.05780333624043787,-0.032007894430237105,0.06607367846867859,0.047613828283202035,-0.02688462417255576,0.054679609185525634,0.040474372537274386,-0.023165977784935215,0.04663515153849275,0.03519512344492179,-0.020346397296103134,0.040653076110353036,0.03113345686359649,-0.018135964382514046,0.03603061670803376,0.02791200357380337,-0.01635694030683203,0.032351652812573246,0.025294657804195556,-0.01489444461527904,0.029354117152947484,0.005350360394075669,-0.0031859576700181374,0.006227092629922968
1737.8008287494536,0.36930752206458256,-0.10102306217555794,0.3828755737113675,0.05738398257247202,-0.031672836478274714,0.06554456519389919,0.047266976406248135,-0.02660160624850193,0.054238478164391334,0.040178721288354445,-0.022921108952268888,0.04625696574537772,0.034937535368124426,-0.020130659241655115,0.04032213807702389,0.03090526664048719,-0.017943183797268565,0.03573644289660306,0.027707198059554856,-0.016182710988140926,0.03208689700231385,0.025108895239264684,-0.014735513911893695,0.029113433160381157,0.0053109948239168595,-0.003150376953465509,0.006175074167052432
1757.9236139587717,0.3671718526297822,-0.09994840148097882,0.380532327565201,0.05697650365839032,-0.03133489583012329,0.06502459277703508,0.04692995800416813,-0.02631637056615897,0.05380494696631884,0.03989145886102718,-0.022674449770516598,0.045885282634595424,0.0346872604466682,-0.019913425989288903,0.039996882027551584,0.03068355777912514,-0.017749122775260046,0.035447314105248734,0.027508211606853506,-0.016007363834740343,0.03182667753230272,0.024928411967525897,-0.01457559238189864,0.02887686992223967,0.005272739700670014,-0.0031146122243715475,0.006123936092026629
1778.2794100390029,0.3650416790122153,-0.09885862022594104,0.3781910287262696,0.056570568082570355,-0.030997245536245655,0.06450626639342126,0.04659420279203496,-0.026031470618753976,0.05337281327043133,0.03960526390349553,-0.02242813458518889,0.045514812422296894,0.03443790894341009,-0.01969653004788302,0.03967269676139704,0.030462662057865218,-0.017555386375672152,0.03515914348289555,0.02730995124453256,-0.015832326505393957,0.03156732487164767,0.0247485843690616,-0.014415965532202571,0.0286410979275972,0.00523461304328205,-0.0030789311059461026,0.006072972128049086
1798.870915128869,0.3629712980940603,-0.09772402233367933,0.3758964588569047,0.05617636212419552,-0.030657108338979062,0.06399720269837307,0.04626815802594923,-0.02574467656967266,0.0529483788117376,0.03932735116975939,-0.022180302698225966,0.04515092886989708,0.034195776631596675,-0.01947837587670476,0.03935426617575593,0.030248163727997185,-0.01736057846773064,0.03487608197102934,0.0271174340654509,-0.015656358144468537,0.03131256585848473,0.024573966866289876,-0.014255516758241923,0.028409498510005928,0.0051975815241271225,-0.0030431004957096612,0.006022899162939389
1819.7008586100656,0.36090650393081386,-0.09657497527382175,0.3736043768864356,0.055783678803009974,-0.030317325479226335,0.06348983418635404,0.045943359791654016,-0.02545826842373323,0.05252538186515376,0.0390504920591768,-0.021932855896906894,0.044788291972995734,0.03395455593535818,-0.019260593723031096,0.0390369355781295,0.030034468277132496,-0.01716612517448409,0.0345940043677533,0.0269256339135605,-0.015480725984376578,0.031058696666963207,0.024399996927710464,-0.014095386185331576,0.02817871114486815,0.00516067666548553,-0.0030073576096677703,0.005973004557014292
1840.772001469039,0.3589014453904398,-0.09538365868982357,0.3713600541905437,0.055402567668228396,-0.029975431336064343,0.06299183270881817,0.045628138970826675,-0.025170273168854975,0.05211016903960159,0.03878180014082237,-0.021684151849202166,0.0444323132819117,0.033720453176137526,-0.0190417779498304,0.038725421494087454,0.02982707982653627,-0.016970798358377955,0.034317090318080445,0.02673949532981852,-0.01530433977747749,0.030809469753922514,0.024231162702557724,-0.013934593687294303,0.02795214029636741,0.005124850556184575,-0.002971497871968547,0.005924009860418781
1862.0871366629517,0.35690204264411884,-0.09417854097600324,0.369118768994362,0.055022957775228906,-0.02963395410530488,0.062495576789481186,0.04531414743734199,-0.024882712943852907,0.051696434707040995,0.038514147486748265,-0.021435873162879898,0.04407761580310433,0.03348724977294357,-0.01882336823990483,0.03841503728034852,0.02962048358041207,-0.01677585559657581,0.03404118650303812,0.026554064332030204,-0.015128315675381811,0.030561156190883905,0.024062967583954434,-0.013774142499248023,0.027726402769490895,0.0050891492105947225,-0.0029357299026696085,0.005875197847658017
1883.649089489886,0.3549622089112236,-0.0929335906551458,0.36692618062383253,0.054654751929545727,-0.02929072090223269,0.062008775503574275,0.04500959158878435,-0.024593855835200063,0.051290555464254546,0.03825453967199728,-0.021186582410171174,0.04372963617204457,0.033261056729698854,-0.018604137093762425,0.038110521011654415,0.02942009837926495,-0.0165802262955753,0.03377049144827648,0.026374208318782108,-0.014951704641590591,0.030317525230992664,0.023899829308187508,-0.013613180436625483,0.027504918152225458,0.005054509290847322,-0.0028998758329608935,0.005827293026599275
1905.4607179633338,0.35302808009008396,-0.0916754640178632,0.36473718762278856,0.05428802530106483,-0.028947965827026637,0.06152377115076543,0.044706247246423726,-0.024305481876635497,0.05088619647914182,0.037995956290405634,-0.02093775650748014,0.04338297295009808,0.03303575035950168,-0.018385345416627934,0.03780716503394611,0.029220494323452195,-0.016385009952639088,0.033500833417319395,0.0261950500975099,-0.014775481157739667,0.03007483155486949,0.023737321355327804,-0.01345258239297091,0.027284288485606004,0.005019992150582546,-0.0028641175076160575,0.005779575268940028
1927.5249131910236,0.35115325423723354,-0.09037982832322863,0.3625977403806254,0.053932525415511,-0.02860378975346199,0.06104829306340185,0.0444121894355745,-0.024016084477421047,0.05048975028743932,0.037745289154745364,-0.020688149435499407,0.043043075871049136,0.032817341389719694,-0.018165932056158525,0.0375097185187836,0.02902700062506993,-0.016189283051378282,0.033236420550436144,0.02602137605466001,-0.014598827988296377,0.0298368528905094,0.023579787562567785,-0.013291615578396391,0.02706794092981023,0.004986518319230322,-0.002828301945680343,0.005732770433565154
1949.844599758134,0.3492841643650825,-0.08907161812781915,0.3604624538452264,0.053578482154038036,-0.028260151716434794,0.06057466405161885,0.04411932485931081,-0.023727217380029204,0.050094866709479935,0.03749563118621349,-0.020439045944113433,0.04270453087387947,0.03259980601790056,-0.017946990953474556,0.03721346311066525,0.02883427665527248,-0.015993997495005234,0.03297307183298252,0.025848389680794233,-0.014422587370966525,0.029599835735411657,0.023422875004244097,-0.013131035105376799,0.026852470210449553,0.004953165199472666,-0.002792586037277128,0.005686157073882348
1972.4227361149437,0.3474740218921657,-0.08772810659495361,0.35837747777539364,0.05323548065884158,-0.027915407388935262,0.06011061778644533,0.04383559146581792,-0.023437583569602728,0.049707941043058715,0.03725375567491179,-0.020189377959416197,0.042372789550302006,0.03238905061341205,-0.017727615546766065,0.03692314927808989,0.028647558427195737,-0.01579836641080383,0.03271499633332714,0.025680793177668342,-0.014246064493617854,0.029367558492160977,0.02327085076451312,-0.012970219063221076,0.02664130398182837,0.004920836614477998,-0.0027568398791659077,0.005640460894798117
1995.2623149689707,0.34566963019133645,-0.08637259968335667,0.356297234360129,0.05289391268222244,-0.02757125975573552,0.05964847326925319,0.04355303258770862,-0.023148526285061123,0.04932262074095592,0.03701287366446764,-0.019940251559283497,0.04204243628941298,0.032179155368816256,-0.01750874459488016,0.03663405761773,0.028461598178461413,-0.01560320456220436,0.03245801231563931,0.025513873913617317,-0.01406997874520039,0.029136267159166993,0.02311943838564951,-0.012809811313982986,0.026431036626808464,0.004888626593012,-0.002721197218754146,0.0055949606137362055
2018.3663636816532,0.3439237504851898,-0.08498388152078243,0.3542679865104064,0.052563195261511104,-0.027226300435873384,0.059195953675265534,0.04327944453238777,-0.022858942441376488,0.04894529158734467,0.036779636133416234,-0.019690763245959614,0.04171891407161662,0.03197591905968064,-0.01728961445671379,0.036350930769005814,0.028281535901295535,-0.015407851367055489,0.03220632168822671,0.02535224740465888,-0.013893748433967894,0.02890973355140822,0.022972825953609156,-0.012649292380107367,0.0262250897045608,0.004857421805759195,-0.0026855494372864503,0.005550380381485083
2041.7379446696227,0.3421836217311347,-0.08358372478775644,0.35224404896382805,0.05223388779287192,-0.026881995276166696,0.05874538878913121,0.04300701186493063,-0.02256998046341522,0.04856961074241,0.03654737606850961,-0.019441853828311463,0.041396816034261597,0.03177352913612283,-0.01707102040591649,0.03606905725775576,0.028102219544828805,-0.015212994824767189,0.031955749950269535,0.025191287418281246,-0.013717979422393771,0.028684210312010926,0.022826815741939677,-0.012489203335969208,0.026020063737117353,0.0048263333569651635,-0.002650008934802249,0.005506000456509823
2065.380155810624,0.3405014991622655,-0.08215232805820225,0.3502717172954916,0.051915234816285905,-0.026537153173975328,0.05830447756912957,0.04274338578453918,-0.02228071571590344,0.048201943126173374,0.03632261928055977,-0.019192771164505174,0.04108156686853063,0.03157767435570571,-0.016852330186972794,0.03579316345960145,0.027928690976678015,-0.015018090413297254,0.031710484375561766,0.025035520927844043,-0.013542193948546144,0.02846345595792185,0.022685515177079087,-0.012329118794809983,0.025819368100440075,0.004796230440525251,-0.002614486607806185,0.005462542142722465
2089.2961308541353,0.33882511468071635,-0.0807100276888193,0.34830527832338487,0.05159796781102589,-0.02619302156754054,0.05786557405802959,0.042480895591922585,-0.02199211733547546,0.04783596675294802,0.03609882358456188,-0.01894430405040451,0.040767777964263556,0.031382651874678875,-0.01663420715251899,0.03551855411302943,0.027755895982242627,-0.014823709622786762,0.03146636503884383,0.02488040997546388,-0.013366893559756853,0.028243736367290922,0.022544806941756024,-0.012169485403724091,0.0256196154349066,0.004766241563319163,-0.0025790752806155253,0.005419288508927454
2113.489039836744,0.33720616931353686,-0.07923833910093235,0.3463909857467195,0.05129115569943075,-0.02584860822176272,0.05743634041254219,0.04222704495941841,-0.021703423881107367,0.04747801527199474,0.035882387659361296,-0.018695838678513696,0.04046084685260175,0.031194038784184513,-0.016416139075240876,0.03524993160003092,0.027588776887197224,-0.01462941392147388,0.031227557730590483,0.024730391750316338,-0.013191695379761417,0.02802879061102232,0.02240871669927261,-0.012009963658879703,0.025424197355980983,0.004737218234408063,-0.0025437036261049067,0.0053769568287152444
2137.9620895023304,0.3355929375931851,-0.07775626041505773,0.34448317200722256,0.050985705206192604,-0.02550496064126831,0.057009167268829854,0.041974310374141816,-0.02141544050463762,0.04712179775212808,0.035666896138460254,-0.01844802489098155,0.04015541187100421,0.031006243616927817,-0.01619866877493543,0.03498262444860799,0.027422378749484177,-0.01443566838591216,0.03098992381449469,0.024581017827369017,-0.01301700570707976,0.027814903828839325,0.022273208660092386,-0.01185091400732352,0.025229744089566016,0.004708306573856502,-0.0025084466344616053,0.005334834140942163
2162.7185237271196,0.3340365254922075,-0.07624652566846953,0.34262798052613685,0.05069050772945567,-0.025161267368164486,0.05659166855149497,0.041730046562754364,-0.02112755398035468,0.04677360712327464,0.035458619454374285,-0.018200374435716933,0.039856835338627036,0.03082473088815801,-0.015981392910974196,0.03472130403228397,0.027261543589076183,-0.014242130599065253,0.03075760138339678,0.024436634955939857,-0.012842527683493064,0.027605790067867054,0.02214222615158716,-0.011692074781978224,0.025039624431197078,0.004680340308301933,-0.0024732490519647817,0.005293632616130489
2187.7616239496533,0.33248579239560994,-0.07472689350780595,0.3407798567378413,0.050396647183147625,-0.02481839413019873,0.056176282668974675,0.04148687864602643,-0.020840420504121722,0.04642719274927939,0.03525127019651095,-0.017953411019527802,0.03955979041531342,0.030644021435903432,-0.015764744944180224,0.03446132952918626,0.02710141651699137,-0.014049169126725127,0.03052647916774516,0.024292884914311193,-0.0126685812498122,0.027397759184704534,0.022011815497984227,-0.0115337282965742,0.024850491140750018,0.004652483270729869,-0.0024381697405986423,0.005252644312000589
2213.09470960574,0.3309912155119486,-0.0731812181318701,0.33898477168353974,0.0501128366886668,-0.024475692532771313,0.05577056504952901,0.041252011936075104,-0.020553560408916264,0.04608879835987323,0.035050990243731324,-0.017706759448112994,0.0392695969831559,0.030469466991468963,-0.01554841952844607,0.03420733501132147,0.026946739103939077,-0.013856528014815794,0.030300661988826815,0.02415402391207023,-0.012494946901155525,0.027194495200454753,0.02188583762142492,-0.011375682860172504,0.024665685656932404,0.0046255514123326085,-0.002403167857878244,0.005212575334829349
2238.721138568443,0.32950227407293453,-0.07162611772939873,0.3371973448297316,0.04983033813433514,-0.024133864309018316,0.055367011884950794,0.04101822068100123,-0.020267495642873577,0.04575222188560044,0.034851620468735724,-0.01746082983155985,0.03898097007135006,0.030295700923137082,-0.015332751691552692,0.03395471644497979,0.026792756672166972,-0.013664488998697034,0.03007607138057529,0.024015784043551994,-0.012321866910001946,0.026992337567804822,0.021760421040710964,-0.011218150535459425,0.02448188769897544,0.004598726273811709,-0.0023682878029526937,0.005172723698310264
2264.6443075931647,0.3280687897083404,-0.07004646835058392,0.335463319170792,0.04955768670610098,-0.023792406838818052,0.05497311101660424,0.040792561209258824,-0.01998186580307306,0.04542365034850401,0.034659174653393486,-0.017215347850596908,0.038699180731269815,0.030127962633954963,-0.01511752346810987,0.033708065033191084,0.02664411078625515,-0.013472873184834247,0.029856773962450525,0.023882331404385237,-0.01214919068584754,0.02679493585791856,0.021639344679532678,-0.011061001953211245,0.024302407336898996,0.004572806136565694,-0.0023335015273924613,0.005133788595273067
2290.8676527678795,0.3266408895078308,-0.06845784663115491,0.33373754278450857,0.04928632195314147,-0.02345187521981154,0.054581425256164995,0.04056795648641572,-0.01969707293784369,0.04509693754350126,0.03446762151399264,-0.016970622243878776,0.03841899207652748,0.02996099758102274,-0.014902982101796861,0.03346281894246998,0.0264961465488588,-0.013281884910381535,0.029638728864632886,0.023749487990037118,-0.011977091297604893,0.026598663420181096,0.021518818854194773,-0.010904386602197237,0.024123955149390967,0.004546990144745854,-0.0022988405881102774,0.0050950748204475985
2317.3946499685862,0.3252677193523428,-0.06684605262366991,0.3320654815003223,0.04902460250132867,-0.02311189578415875,0.054199366944191286,0.04035131513804041,-0.01941286200964953,0.044778207252804826,0.034282847913311765,-0.01672646772779314,0.038145620766952666,0.029799933921142337,-0.014688986697162277,0.033223521666040465,0.026353406515001218,-0.01309141321098777,0.029425960218924612,0.023621330703664005,-0.011805478875329978,0.026407131530852078,0.02140254134558579,-0.01074823000419609,0.023949806351463685,0.004522059108430331,-0.002264288162076315,0.005057273915960718
2344.228815320031,0.3239000754747445,-0.06522571987039946,0.3304022600182344,0.04876414420843506,-0.022772893888039093,0.05381957317200629,0.040135707583741,-0.019129529120471254,0.044461375458014374,0.03409894924725253,-0.016483103552744127,0.037873883382842984,0.029639628129885305,-0.014475707060873692,0.032985658256128786,0.026211334581231788,-0.01290159418784657,0.029214468900138395,0.0234937705292326,-0.011634465504989977,0.026216751157743398,0.021286803419776283,-0.010592626528401355,0.023776705755894603,0.004497229577732326,-0.0022298645362379783,0.005019698170687386
2371.3737056617656,0.3225864142230924,-0.06358347532787041,0.32879302452467335,0.048513131490560725,-0.022434608495543833,0.05344937404094422,0.03992789682761448,-0.018846911123910393,0.04415249714330101,0.033921687316446784,-0.016240421998853873,0.03760893746299732,0.02948509878924841,-0.014263069380416252,0.03275372038047443,0.026074375810247363,-0.0127123759637329,0.02900823290959494,0.023370796565138623,-0.011464014104792393,0.026031092014819013,0.021175222992576154,-0.010437549395270656,0.023607890760591905,0.004473265176957289,-0.0021955625957625563,0.004983030850324964
2398.8329190196023,0.3212782157950148,-0.06193310717074697,0.32719321769904,0.04826335418213974,-0.02209735161511047,0.0530814874067456,0.03972109867548823,-0.018565211705966034,0.04384555582582129,0.033745282350280424,-0.01599856434525756,0.037345657605797944,0.029331311730843624,-0.014051176049890953,0.03252324393778939,0.025938071383000864,-0.012523835277858728,0.02880329837252302,0.023248407402931534,-0.011294183737921362,0.025846605832847938,0.021064171008159407,-0.01028304507125306,0.02344014326318005,0.004449399577205392,-0.0021613928786291077,0.004946592339522647
2426.610095082529,0.32002323934863586,-0.060261973154694774,0.32564763031794264,0.048022825757058574,-0.0217609590531656,0.052723155563816154,0.03952193334402001,-0.01828434658501499,0.043546533102993515,0.03357537358210394,-0.015757489350993647,0.037089138326800226,0.029183178186776654,-0.013840010693429447,0.03229866537607085,0.025806770875813838,-0.012335970802238588,0.028603594156511807,0.02313050616145701,-0.01112498245298803,0.025666818070506758,0.020957187190952166,-0.010129127533498695,0.023276660403642332,0.004426379584031833,-0.0021273565148093895,0.00491105711258134
2454.7089156851453,0.3187736576689871,-0.05858311283050149,0.3241120576784761,0.04778350677252076,-0.021425645334766385,0.052367182447509375,0.039323759201065615,-0.018004440114819085,0.04324948440792675,0.033406303587614955,-0.01551727145494719,0.03683431596751071,0.029035771126120026,-0.013629617977340143,0.032075574680692144,0.025676110753490265,-0.01214880848486371,0.028405214504160937,0.023013177219348962,-0.010956423976772494,0.025488223792331177,0.020850720493721588,-0.009975802313017633,0.023114263494554813,0.004403455622649717,-0.002093455760661666,0.004875754140898915
2483.1331052956866,0.3175765309365835,-0.056884519846910384,0.32263090614497597,0.047553243889157555,-0.021091327872965734,0.05202071814024333,0.039133057216023545,-0.017725474318711798,0.0429603143249195,0.03324359212589045,-0.015277925212979257,0.03658621893891132,0.028893897174708832,-0.013420029670244202,0.031858350401313656,0.025550347569771956,-0.011962389325033344,0.028212036780420932,0.02290023995084553,-0.010788554115665292,0.025314302078329954,0.02074823449395044,-0.009823117461424799,0.02295610749401788,0.004381358122951967,-0.0020596985832032383,0.0048413487020877366
2511.886431509698,0.3163847272096807,-0.055178580681039695,0.3211603515029806,0.04732416426696326,-0.020758139021146885,0.05167665681125069,0.03894332478468156,-0.017447506836547,0.04267315362258275,0.033081701030485224,-0.015039468953049044,0.03633984823111033,0.02875273369909171,-0.013211242042240381,0.03164263913565909,0.025425210612549817,-0.01177669673521222,0.028020205578933106,0.022787862289325347,-0.01062134866209587,0.02514159332896509,0.020646254110839524,-0.009671044282577687,0.022799054943679935,0.004359353820889336,-0.0020260803690276222,0.004807178735751518
2540.9727055494245,0.31524461152126426,-0.05345383134269495,0.3197443935058223,0.047103952690005814,-0.020426063135171584,0.051342053077611936,0.038760907830884025,-0.017170573917757788,0.042393827198537654,0.03292603423917382,-0.014801962760474343,0.03610016388164625,0.02861698594780131,-0.013003326078686846,0.03143275956458986,0.02530486630500902,-0.011591806144931913,0.027833545020641226,0.022679782482464172,-0.010454884100692476,0.024973528685606306,0.020548169165926063,-0.009519658487236573,0.022646217206967037,0.004338157284661484,-0.0019926145714120663,0.004773900025834767
2570.3957827689846,0.31410974420837984,-0.0517220994125514,0.3183396094963611,0.046884897988676545,-0.020095165137689296,0.05100989434726962,0.038579438578955565,-0.016894678626692264,0.04211654362559465,0.032771169191786166,-0.014565379167830947,0.035862233623958205,0.028481932456803645,-0.012796238621517192,0.031224416717254035,0.02518513386673874,-0.011407666362718357,0.02764825165772054,0.022572249400803192,-0.010289105399239239,0.024806695324623835,0.020450578154194463,-0.009368903594165352,0.02249449935867834,0.004317051046253357,-0.0019592910621930096,0.004740859753499002
2600.1595631653945,0.3130258043618083,-0.0499723712427707,0.31698957724818394,0.046674528763908964,-0.019765482248564257,0.0506871376569172,0.03840513272802624,-0.016619899851396395,0.0418470463823644,0.032622398181466075,-0.01432981394585904,0.0356309476555572,0.028352180779965198,-0.01259008131679959,0.031021868134325087,0.025070092882494795,-0.011224379682549768,0.027468095245119423,0.022468923141319597,-0.01012411293976766,0.024644475444766487,0.02035679985582637,-0.009218876829894867,0.02234696825913853,0.004296734392096262,-0.0019261274879900188,0.004708704018752248
2630.267991895506,0.31194703617038516,-0.048216008186131816,0.3156512899084886,0.04646528982259422,-0.01943702611684432,0.050366865522529454,0.03823175250857563,-0.016346197728810855,0.041579623375715656,0.032474410075800986,-0.014095203724915604,0.035401441747733374,0.028223106938151995,-0.012384780175481702,0.030820878398211946,0.024955649209616834,-0.011041867910116342,0.027289325283302742,0.02236613053412386,-0.009959827677130634,0.024483503883790923,0.020263503625366018,-0.009069500098869171,0.022200572317366274,0.0042765050690904355,-0.0018931095031319563,0.0046767894112098645
2660.725059798935,0.31091844712879363,-0.04644235653517702,0.31436789474359644,0.0462645599845315,-0.019109873341166726,0.050055936407960126,0.0380653887949725,-0.016073682696163577,0.04131993586066375,0.03233239018944922,-0.013861670545915654,0.03517853558188996,0.02809922489697343,-0.012180459324633469,0.030625643326626494,0.024845799260127244,-0.010860252973282478,0.02711565664921708,0.022267456835323083,-0.009796367412108493,0.024327113441302443,0.020173940218157348,-0.00892088627504937,0.022058333478713908,0.0042570477231305675,-0.0018602577130181152,0.004645752261566961
2691.534803927043,0.30989495165806163,-0.0446624024620707,0.31309680812304097,0.046064933625950176,-0.018783995861527437,0.04974752868725315,0.037899928418537086,-0.015802283113936187,0.04106235168305912,0.03219113414654078,-0.013629124602198565,0.03495743347362386,0.027976004051114087,-0.011977022165827998,0.030431987490610712,0.024736531859137014,-0.010679436941468187,0.0269433921733121,0.022169303520834457,-0.009633635596789996,0.024171986956198332,0.020084846828156196,-0.00877294154488437,0.021917243792513103,0.004237674673135923,-0.001827554793456951,0.004614958630196497
2722.701308078041,0.30892090492530805,-0.04286576349357212,0.31188074512505265,0.045873646851160826,-0.018459496768506743,0.04944840236419705,0.03774134337062184,-0.015532130380758565,0.04081244998262252,0.03205572540695508,-0.013397705221217741,0.03474288468968503,0.027857869280238198,-0.011774607506050193,0.030244045079261015,0.02463176426046444,-0.010499554483019377,0.026776191942189716,0.022075184627454347,-0.009471761275883218,0.024021407910518433,0.01999940948412322,-0.008625788837899728,0.021780280365267878,0.004219056622665827,-0.001795023132552859,0.004585035096011834
2754.228703338297,0.30795187299331805,-0.04106313997412526,0.3106775459292598,0.04568343653006823,-0.018136321260310277,0.04915183131943259,0.03758363913233025,-0.015263131730917062,0.04056467823938153,0.031921061219254955,-0.013167305193738245,0.034530161821637456,0.027740378842979595,-0.011573103981251099,0.030057700412920482,0.024527564235634926,-0.010320494861184321,0.026610411900474775,0.021981572649136534,-0.009310636605673595,0.02387210694790421,0.019914429915480373,-0.00847932424297445,0.021644478706498656,0.004200519762308486,-0.0017626436081719186,0.004555357149881166
2786.1211686299025,0.30703158268706127,-0.03924433370215099,0.30952949858623735,0.04550140373913285,-0.017814586632179722,0.04886447829565982,0.03743267526093943,-0.014995429438913367,0.040324534482723745,0.031792128740230484,-0.012938072582021377,0.034323944586440565,0.02762787340544291,-0.011372657655980358,0.029877026811035066,0.02442777422070272,-0.01014239892854423,0.026449658020537115,0.021891914316053408,-0.00915039600373959,0.023727318842352955,0.019833032985685475,-0.008333675429689649,0.021512771638696422,0.004182721604432912,-0.0017304392733427849,0.004526541737233507
2818.3829312645876,0.3061162283611532,-0.03741984679715626,0.30839486085273915,0.04532042013947646,-0.017494223709188673,0.048579711246628486,0.037282569425148966,-0.014728919761688754,0.04008654462893152,0.0316639212794501,-0.012709891377542078,0.034119572822943305,0.027515995207372804,-0.011173149866255607,0.02969796744199796,0.024328536583779915,-0.00996514973572632,0.026290338559321825,0.021802749219002222,-0.008990926234318663,0.023583821320084273,0.01975208139057348,-0.008188733733936058,0.02138223747471582,0.004165001457505853,-0.0016983903303363999,0.004497973638785144
2851.0182675040446,0.3052489370141803,-0.03557958013743286,0.30731550574457356,0.045147460051285594,-0.017175352301727707,0.048304097919026415,0.037139075672693415,-0.01446374626452498,0.03985612748156309,0.031541335643269316,-0.01248291025579139,0.03392165831169687,0.027409005920181525,-0.010974726888910883,0.029524536166021804,0.02423362358857161,-0.00978888809888634,0.026136006627736626,0.02171746096652844,-0.008832361519083523,0.023444801573834526,0.019674642635518495,-0.008044626524800435,0.02125576577681653,0.004148004443110761,-0.0016665194371476733,0.0044702603832950955
2884.0315031267432,0.30438650337254713,-0.03373392344989565,0.30625009555376315,0.044975521635501295,-0.0168579006337063,0.048031097844639783,0.03699641691799794,-0.0141998038763401,0.03962788531951771,0.03141945523440587,-0.012257012582873577,0.03372560636495,0.027302626532399312,-0.0107772698493433,0.02935273344976987,0.024139247542319008,-0.00961349711461563,0.025983121419145876,0.021632652050390593,-0.008674588832257404,0.023307083175335204,0.019597636565621277,-0.007901245455317478,0.021130476537535806,0.0041310821840309184,-0.0016348071850268006,0.004442795802581176
2917.427014001306,0.3035714874856843,-0.031872793268840016,0.3052401070715138,0.044811461277186763,-0.01654197993428341,0.04776718708426365,0.03686024907083053,-0.013937228364418571,0.03940716046666667,0.03130309283798848,-0.01203233995238918,0.03353596317319046,0.027201045264774817,-0.01058091856512275,0.029186515742343894,0.02404911546784511,-0.00943911167452801,0.02583518500011095,0.021551647397804987,-0.008517736930321394,0.023173807368955912,0.019524077365881895,-0.007758712825910231,0.02100921754144798,0.004114868257385399,-0.001603274834081169,0.004416178321720711
2951.209226666527,0.3027612521341676,-0.03000655099057676,0.3042445872915393,0.04464839479105384,-0.01622752700604965,0.047505913212460976,0.03672489289826417,-0.013675922483510194,0.03918862863336702,0.031187415601943217,-0.01180878285326442,0.03334819701878773,0.02710005629406954,-0.01038556066724958,0.029021938624338304,0.023959504665298025,-0.009265620847792923,0.025688705562980255,0.021471107947876326,-0.008361698300544557,0.023041841831300897,0.019450937980823868,-0.007616925404978602,0.020889148880671633,0.0040987257502685635,-0.001571904372045997,0.004389810489163731
2985.3826189181027,0.30199782751017884,-0.028125047127606936,0.30330464239242666,0.04449306996724809,-0.015914633986854908,0.04725366493771665,0.03659591396535528,-0.013416005604521289,0.03897755925324509,0.031077158974238656,-0.011586468523334196,0.03316679156554514,0.02700378024060846,-0.010191323211558316,0.028862903805499596,0.023874062117316065,-0.009093148041707185,0.02554713649883034,0.0213943046269673,-0.008206591260589705,0.022914283985973942,0.019381183529537934,-0.0074759959249735405,0.02077307849298831,0.004083277584586529,-0.0015407147144673842,0.004364282033068339
3019.9517204021613,0.30123910788362807,-0.02623869706250671,0.30237967746206446,0.04433871090391104,-0.015603256852589705,0.04700407332379277,0.03646772307277032,-0.01315739697236976,0.03876869769802423,0.030967567141563904,-0.011365301902036535,0.032987274849427976,0.026908078599452566,-0.009998106682441985,0.028705519175723126,0.023789124898702194,-0.008921593896857611,0.02540703251280046,0.021317952125226077,-0.008052318818678645,0.02278804338180611,0.019311835787097005,-0.007335830799477233,0.02065820454411175,0.004067897418264931,-0.001509690196913811,0.004339003790754758
3054.92111321566,0.30052663476882635,-0.024337205310095356,0.3015104604616253,0.04419196662888417,-0.015293458717184934,0.04676344506195681,0.03634580363363051,-0.012900191446062543,0.03856724492518871,0.030863305234695222,-0.011145389012241373,0.032814071771789556,0.026817010530390675,-0.009806019434784525,0.02855363498650314,0.023708285407131748,-0.008751065099563802,0.025271801228302262,0.02124527227559219,-0.007898984170945946,0.022666176232371014,0.019245815265890392,-0.007196528958179545,0.020547297493702096,0.004053198447551141,-0.0014788464987754491,0.004314557291562066
3090.2954325137393,0.29981879324205685,-0.02243112185478824,0.3006567212100664,0.044046159655586926,-0.014985224748026774,0.04652548915545464,0.036224648259184866,-0.012644332943004485,0.03836801137764653,0.030759687432976218,-0.01092665615761864,0.032642766208782314,0.026726498683936176,-0.009614980791513017,0.02840340802656622,0.023627935016396803,-0.00858147913808775,0.025138040841253033,0.02117302859340925,-0.007746505564030933,0.022545631245784358,0.019180188095575475,-0.0070580107255691785,0.020437591119892403,0.004038563966857107,-0.001448171199731845,0.004290361143089166
3126.079367124106,0.29915668130446443,-0.02050992688131542,0.2998589286144033,0.04390785055191579,-0.014678579669725224,0.046296436593001866,0.03610966678405362,-0.012389884168941738,0.03817613475687629,0.03066131588970809,-0.010709181693998135,0.032477728748228844,0.026640547174757175,-0.009425074823929387,0.02825864096532475,0.023551617236414902,-0.008412921058249324,0.0250091166413956,0.021104398941299098,-0.007594966675332364,0.02242942650789172,0.01911783483554188,-0.006920357253356298,0.020331821200107476,0.00402459841436621,-0.0014176759052622516,0.004266989262850348
3162.2776601685323,0.29849913014105034,-0.01858438395068629,0.2990770971201075,0.04377044990304804,-0.014373547293208708,0.046070067793583136,0.03599542502178808,-0.012136821422763046,0.03798648518548679,0.030563567407121663,-0.010492919796571095,0.032314594512494556,0.02655513336705092,-0.009236245322643362,0.028115535488443262,0.02347577201931917,-0.00824533015562003,0.02488166677050044,0.021036190515590428,-0.007444305422323941,0.022314546704539133,0.01905586129713745,-0.006783506783496579,0.0202272542392062,0.00401069374800843,-0.0013873522815906906,0.004243867421768592
3198.895109691553,0.29788684331124315,-0.01664367214736621,0.2983514424977465,0.04364044057048037,-0.014070105143948752,0.04585254531590805,0.03588726816711531,-0.011885168079975306,0.03780414311669704,0.03047098880723185,-0.010277915100735821,0.03215768489348047,0.026474213009687598,-0.009048546841899709,0.027977851140363965,0.023403899916127194,-0.00807876522650166,0.024759018132168145,0.020971542538069175,-0.007294581845968751,0.022203975336267643,0.018997112926493143,-0.00664751896860243,0.020126594545025793,0.003997446651644973,-0.0013572070750166286,0.0042215625989937425
3235.9365692964398,0.2972790494764235,-0.014698846029340644,0.2976422169857631,0.043511310410552,-0.01376832457401785,0.04563771351874363,0.03577982625761183,-0.011634940066444645,0.03762403217857767,0.03037901183483428,-0.010064155762524368,0.03200268100133727,0.02639381147133126,-0.008861952920582557,0.027841829924608028,0.02333248350188554,-0.00791319202342091,0.024637844758933224,0.020907300532662217,-0.007145757687935105,0.022094729428027433,0.018938730355177787,-0.006512353720956332,0.02002713804948142,0.00398425673700333,-0.0013272368282380318,0.004199507035901688
3273.406948788541,0.2967161106805271,-0.012738708277706162,0.29698943588276555,0.04338947576866564,-0.013468127643065264,0.04543167474009209,0.03567838913981694,-0.011386114704407292,0.037451182353486885,0.030292135922938026,-0.009851647033208465,0.03185386080274536,0.026317843069184672,-0.00867648370366522,0.027711193284920083,0.02326498652112236,-0.007748638787604797,0.024521439616971487,0.02084657060887934,-0.006997865508200537,0.02198976188642921,0.018883528935202624,-0.00637804572125953,0.019931561210028474,0.0039717139719907466,-0.0012974426941579067,0.004178261530819995
3311.311214826072,0.2961576005454307,-0.010774680406878982,0.29635353566086786,0.043268490528827135,-0.01316964159982447,0.04522832887152731,0.03557764173893457,-0.01113875433905825,0.03728056383599728,0.030205839778239516,-0.009640416769935772,0.03170694548843732,0.026242374208670014,-0.008492147418182907,0.02758221840026686,0.02319792798956581,-0.007585102075187556,0.02440650807674247,0.020786231062869608,-0.0068508947532471675,0.021886117991070847,0.01882867907485412,-0.006244580057038417,0.019837185682263787,0.003959224577156064,-0.001267826830792932,0.004157264019187988
3349.6543915784396,0.29564359635548093,-0.008795114747747797,0.29577439055710786,0.04315471613714628,-0.012872725301508365,0.04503372715605236,0.035482828189466006,-0.010892783959370628,0.03711716366734783,0.03012458367564155,-0.009430425556482665,0.031566176008618635,0.026171284957687994,-0.008308925240667894,0.027458594191828428,0.02313474121535164,-0.007422575562908146,0.02429631410499072,0.020729360614208017,-0.006704846924067478,0.021786724484168234,0.018776971225732398,-0.006111963206562649,0.019746664089165998,0.003947372876297363,-0.0012383841129944475,0.0041370699578137625
3388.4415613921906,0.2951339603179775,-0.006811874383841171,0.29521256098884874,0.04304176082884451,-0.01257756972002571,0.04484181570041028,0.03538867861812437,-0.010648318679986347,0.03695599092227726,0.030043885010000163,-0.009221746291703864,0.031427307093714954,0.026100675538615597,-0.008126864693671321,0.02733662732162342,0.02307197525156715,-0.007261090661470595,0.024187589371473597,0.02067286457906305,-0.006559742786419256,0.021688650380516053,0.01872560035201285,-0.00598020869557228,0.0196573397128376,0.003935570619676004,-0.0012091230033344606,0.004117122118622365
3427.677865464671,0.29466854554808053,-0.004812788583776372,0.294707846297606,0.042935943188055256,-0.012283963290360822,0.04465860467554758,0.03530040142283728,-0.0104052253086236,0.03680199796664134,0.02996817341314987,-0.009014289979369934,0.03129454971001806,0.026034399196677833,-0.007945903750865867,0.02721998030767112,0.02301303955417097,-0.007100602762473916,0.024083574259488347,0.02061980019995961,-0.0064155494642070005,0.021594801115406015,0.018677337370199044,-0.005849291805619444,0.019571845745036936,0.003924397591533211,-0.0011800314620019454,0.004097971535741325
3467.368504525486,0.29420744259822834,-0.0028102353893150384,0.29422086381345086,0.04283091369745911,-0.011992168018333655,0.04447807619422331,0.035212761900856905,-0.01016367764826574,0.03665022433798047,0.02989299640555325,-0.008808179530390385,0.03116368496731424,0.025968582503099098,-0.007766133513437756,0.02710498306527428,0.022954506592605686,-0.00694118189381962,0.023981021224982628,0.020567093867153306,-0.006272322397397304,0.021502264494633747,0.01862939640503838,-0.005719257527714732,0.0194875426127662,0.0039132699593411886,-0.001151124897254545,0.004079064881043384
3507.5187395258517,0.29379034487244116,-0.0007914493893481945,0.293791410923471,0.04273296053535941,-0.011701895200328591,0.044306210257660926,0.035130943026707266,-0.009923478898273084,0.03650559671324691,0.029822761773654716,-0.00860327181737702,0.031038901491061737,0.02590705954992895,-0.007587444834229142,0.026995278358187668,0.02289976876770084,-0.006782741722698379,0.02388315295121229,0.020517787448352698,-0.006129991267959043,0.02141392992239009,0.01858453437374389,-0.005590047182600102,0.01940704885840615,0.0039027641046489583,-0.001122383764527065,0.004060949762236702
3548.1338923359285,0.2933775071267258,0.0012306041101771616,0.29338008806728516,0.04263576390215483,-0.011413484684364355,0.04413701390171868,0.03504973489367834,-0.00968486704869369,0.03636317595958864,0.029753038313419175,-0.008399744372847599,0.030915999003897226,0.025845975542012994,-0.007409976360193393,0.026887212599616177,0.022845415127679073,-0.006625394375840877,0.023786736703285127,0.02046882226927806,-0.005988649292077834,0.021326898636107355,0.018539978992805736,-0.00546174002370975,0.019327737196585402,0.003892299466608199,-0.0010938310122962315,0.004043075737754546
3589.2193464502284,0.29300853144679273,0.0032693558705406923,0.293026770429622,0.04254559444804174,-0.011126564402298386,0.04397644872355809,0.03497430570579187,-0.00944757667357064,0.03622787275848779,0.02968822104780091,-0.008197395739280883,0.03079915203198733,0.025789153331884515,-0.007233568213801282,0.02678441596673645,0.022794828029196093,-0.0064690086310225355,0.023694983805625777,0.020423231115322033,-0.005848185891784849,0.021244049694319804,0.018498478887240877,-0.005334240871246114,0.019252216672741063,0.0038824501932447505,-0.0010654390461657182,0.004025988060603349
3630.780547701192,0.2926437686795091,0.005311181952607788,0.29269196094303607,0.042456149132302064,-0.010841558363064633,0.043818534741408344,0.03489945963202822,-0.00921191503923555,0.03609475947139226,0.029623890908789002,-0.007996462328676743,0.030684170550135097,0.025732748794173817,-0.007058410246881711,0.026683244100321437,0.022744606043852703,-0.006313741921513729,0.02360466990113484,0.020377963915278557,-0.005708734914940396,0.02116249200026912,0.018457269621998795,-0.005207665814109138,0.0191778670641602,0.0038726378168018652,-0.0010372389042546852,0.004009138087497533
3672.8230049810277,0.2923228020208749,0.007370248350107231,0.29241569920590427,0.042373694383526256,-0.010558005386097993,0.04366922776328154,0.03483036110420953,-0.008977543477351349,0.03596874117254266,0.029564439526634775,-0.007796680497848438,0.030575223814545905,0.02568058170367285,-0.006884288542801499,0.026587322267945013,0.022698128712424808,-0.0061594152381652945,0.02351900174586384,0.02033605085801778,-0.005570142946397499,0.021085100354117065,0.01841909741098769,-0.005081880851064169,0.01910729343522693,0.0038634354536311198,-0.0010091944408097593,0.003993069862115515
3715.3522909719086,0.29200600622100065,0.009432201899836607,0.29215830315398933,0.04229193052434895,-0.010276419482737335,0.043522548005160984,0.03476181729482222,-0.008744843220437174,0.03584489119231118,0.029505450535567104,-0.007598349453159953,0.030468123107916138,0.025628810388164242,-0.0067114475169287435,0.026493007562090123,0.022651996853031445,-0.0060062342613028605,0.02343475648329623,0.020294443946043714,-0.005432587080642145,0.021008985160351518,0.018381199747014316,-0.004957041260908694,0.019037877040310732,0.0038542655170090796,-0.0009813452893514965,0.003977235378065728
3758.374042884627,0.29173302218646757,0.011512013093768243,0.29196007035127436,0.04221713350885528,-0.009996245078507871,0.04338445893835838,0.03469900021663973,-0.008513398131055736,0.03572812007050227,0.029451321840666938,-0.007401139845545631,0.030367041824581276,0.02558125996131165,-0.006539616198529499,0.026403928518920736,0.022609594642071146,-0.005853969558572229,0.02335514353352303,0.020256177455997004,-0.0052958687232370644,0.020937023443235715,0.01834632649263408,-0.004832972113786481,0.018972224835979698,0.003845701326912394,-0.0009536462933933483,0.003962178687126392
3801.8939632058,0.29146417216898146,0.013594529562352102,0.2917810392951731,0.0421429931785751,-0.009718091562927559,0.043248967359636126,0.03463670861185565,-0.008283667707970429,0.035613490901042925,0.029397630042176486,-0.007205417255676919,0.030267783036176995,0.025534082727660036,-0.006369096631744416,0.026316435409216892,0.02256751763978312,-0.005702877736893594,0.02327693422476162,0.020218198732361144,-0.005160210595329914,0.02086632055177445,0.01831171096574483,-0.004709870019293732,0.018907713613539354,0.0038371649313100422,-0.0009261461453333801,0.0039473511868836145
3845.917820453726,0.291239235734094,0.015695595127080256,0.29166186610075095,0.04207580921735608,-0.00944130414205436,0.04312205868460039,0.034580133795507596,-0.00805515449968681,0.03550593143869107,0.02934878929540455,-0.007010783436437783,0.03017453425487597,0.025491117820738457,-0.006199558064150997,0.026234168710701496,0.0225291623412527,-0.005552676560053891,0.023203348309653305,0.02018355302976477,-0.005025366811177506,0.02079976260663114,0.018280112922653864,-0.004587517220910226,0.01884695844737619,0.0038292311237224674,-0.0008987902594085745,0.00393329822531836
3890.451449942999,0.29101840183967365,0.01779918866186756,0.29156220833012375,0.04200924667526917,-0.009166592503954109,0.04299771185025037,0.03452405427043849,-0.00782840018987679,0.03540048266339098,0.02930035911653686,-0.006817673594991461,0.030083080254619348,0.02544850277591952,-0.00603136294671305,0.026153463107798296,0.022491111308332826,-0.005403675985666935,0.02313114355240333,0.020149176092953476,-0.004891607868684795,0.02073444295769305,0.018248755214562793,-0.0044661535909224954,0.01878732537586824,0.0038213203049731743,-0.000871636809382943,0.003919469300896685
3935.50075455797,0.2908416742246989,0.01992209590185603,0.29152318839321967,0.04194964364880281,-0.008893198256607192,0.042881949320114444,0.03447369276071848,-0.007602822542471192,0.035302101965360676,0.029256780208855814,-0.006625617715844812,0.02999763321173545,0.025410099704423816,-0.005864118299760103,0.02607798018295015,0.02245678128033931,-0.005255538843872367,0.023063558138597114,0.02011813126040327,-0.004758638704608424,0.020673264080251393,0.01822041393073653,-0.004345516853361919,0.0187314441656331,0.0038140100482468046,-0.0008446214012966175,0.003906412415459465
3981.0717055351706,0.29066902314562915,0.022047357661799653,0.2915039742375764,0.041890625598464654,-0.00862193586049793,0.042768706913037274,0.034423795327886336,-0.007379048970585479,0.035205795666147184,0.029213584625800277,-0.0064351235632245365,0.029913948953001205,0.025372022344261308,-0.005698249477283632,0.02600402978276748,0.022422733832975196,-0.005108630616358588,0.0229973280908641,0.02008733551549178,-0.004626779518006245,0.02061329999830642,0.01819229496592946,-0.004225891869939595,0.018676663466042426,0.003806717788254489,-0.000817812072967611,0.0038935737961549835
4027.1703432547915,0.29054076685627517,0.024192770128228038,0.29154626962441094,0.0418385842213639,-0.008351939386487867,0.042664060064224164,0.03437962861866776,-0.007156409351543505,0.03511656388037387,0.02917525025666039,-0.0062456467997728925,0.029836275429186456,0.02533816503444222,-0.005533299104506409,0.025935304245228386,0.022392414131356665,-0.004962557316875702,0.02293571855760046,0.02005987761410779,-0.004495684404337701,0.02055747718365238,0.018167197386542513,-0.0041069703546038885,0.018625634656977256,0.0038000252221677645,-0.000791134281857858,0.0038815055250562137
4073.8027780413304,0.29041656662841536,0.026340366809031186,0.29160863686775657,0.04178709007566664,-0.008084132102041482,0.042561885400380646,0.03433589363668553,-0.006935620004126091,0.03502936506235041,0.029137270966562507,-0.0060577703606375394,0.029760328310035576,0.02530460838945157,-0.00536975765704711,0.025868078843217537,0.02236235451622215,-0.004817741877596604,0.02287543521571446,0.020032648384430172,-0.004365724965871032,0.02050284262661747,0.01814230343209204,-0.003989083683121013,0.0185756820185166,0.003793345460434504,-0.0007646662737851149,0.0038696491174864253
4120.975190973508,0.29033715071207583,0.028509023037371038,0.2917334836424369,0.04174260418400133,-0.007817537036223825,0.042468328073694356,0.034297913897524415,-0.006715920181351766,0.034949255809019544,0.029104172830710498,-0.005870873346480666,0.029690402995080484,0.025275288537044315,-0.005207101471876336,0.025806086808527563,0.022336037032397803,-0.004673731857553148,0.02281977913541131,0.020008769575565882,-0.004236503013008773,0.0204523548205903,0.01812044200836765,-0.0038718762687271003,0.018529485810970234,0.0037872657091785394,-0.0007383230548586478,0.0038585622303204383
4168.693834703562,0.2902617759244846,0.030679695621892947,0.2918786430801125,0.04169862634248946,-0.007553189863887515,0.042377188627497335,0.03426033228952112,-0.0064981179196828545,0.034871132833426945,0.02907140043156559,-0.005685616163942198,0.029622163226478124,0.025246243325169466,-0.005045888090186068,0.025745558619931816,0.022309956259214853,-0.0045310093214410326,0.02276541661729619,0.019985098219690453,-0.004108443033278143,0.02040302563367419,0.01809876477849609,-0.003755727325886002,0.01848433862094442,0.003781193354749683,-0.0007121933850045427,0.003847680158699186
4216.965034286033,0.29023168149534767,0.03287240811021312,0.29208735706733585,0.041661703198432265,-0.0072899994990426415,0.042294699503487465,0.03422854260611516,-0.006281359472226147,0.03480012364572812,0.029043539417384016,-0.005501299423142946,0.029559964093892468,0.025221460563984763,-0.004885525940725096,0.025690279031145933,0.02228763986664175,-0.004389061978318406,0.02271569404342819,0.01996479689426896,-0.003981093327106832,0.020357853990746324,0.01808013758339586,-0.0036402328754121588,0.01844295720381509,0.00377572254072755,-0.0006861815530520236,0.0038375676969021654
4265.79518801614,0.29020561877076223,0.03506697086906092,0.29231659824931694,0.04162524734150696,-0.007029117192998129,0.042214567447203984,0.03419711609163458,-0.00606654704307925,0.03473104867421407,0.029015973599121843,-0.005318662991239089,0.029499405077379304,0.02519692535289214,-0.004726641301023032,0.025636423019363593,0.022265535849072576,-0.0042484324643541245,0.022667228878945792,0.019944680930347323,-0.0038549325304661815,0.020313808166560168,0.01806167435064524,-0.003525821096162003,0.018402594783097765,0.003770253484884704,-0.000660387102036248,0.0038276523437769383
4315.190768277868,0.2902254448673327,0.03728462531788571,0.2926105810348223,0.04159590796024058,-0.006769335102780084,0.042143130600022304,0.03417153072408386,-0.005852731872045495,0.03466912145401243,0.028993360001781147,-0.005136927371000799,0.029444913771444804,0.02517668743607682,-0.00456857334503057,0.02558783798336296,0.022247226560760038,-0.004108547486663001,0.022623422643268453,0.019927961847998242,-0.003729454427929225,0.02027393631600125,0.01804628520335188,-0.003412038723913509,0.01836601257470446,0.003765388743668178,-0.0006347033738661736,0.003818507661867411
4365.158322401879,0.29024929867906263,0.039503965076064275,0.2929252782544016,0.04156699336510321,-0.0065119227939667125,0.04207398336132577,0.03414627206833277,-0.005640912418611793,0.03460907090748105,0.028971009751765135,-0.004956913567359575,0.02939201248895938,0.025156668817764228,-0.004412018483957861,0.025540632198703634,0.022229104268036915,-0.003970011448513487,0.022580834073625027,0.019911405087624175,-0.0036051928480128606,0.020235154262689202,0.01803103891827969,-0.003299363828464117,0.01833041642039521,0.0037605198737076365,-0.0006092409271060523,0.0038095517095599503
4415.704473533347,0.2903197685240388,0.04174751990898813,0.2933060234881016,0.04154527286919556,-0.006255553458970375,0.0420135888356845,0.03412691673136046,-0.005430043260785515,0.03455621239955577,0.02895366350464499,-0.004777760673076097,0.029345214727266925,0.025140991814687184,-0.004256245565918415,0.02549872733576263,0.022214815407699064,-0.0038321891483175156,0.022542930094968272,0.01989827952790996,-0.0034815862743290613,0.020200568584978918,0.018018897519527725,-0.00318729316860685,0.018298620318534683,0.003756259370513225,-0.0005838819630570797,0.0038013685174357664
4466.835921509855,0.2903942674221988,0.04399259560023745,0.2937076420853253,0.04152393275273789,-0.006001617281226093,0.04195540967794511,0.0341078500159538,-0.005221220836299932,0.03450516743521487,0.02893654733102772,-0.004600372193934524,0.029299952146096302,0.025125504595345943,-0.004102022257558573,0.025458153267121638,0.022200687029554314,-0.003695747706797758,0.022506200383372622,0.019885292221758135,-0.0033592245511980933,0.020167033404298377,0.018006876940965512,-0.0030763554308853394,0.018267774355520523,0.003751988584964781,-0.0005587482519498887,0.0037933649904488597
4518.559443749451,0.29051623516645864,0.04626308178095381,0.29417674216559736,0.04150988075944843,-0.00574866672181323,0.041906054094153385,0.034094762185433704,-0.005013301783477035,0.034461369723989416,0.028924498259013248,-0.004423804829151249,0.029260838140799765,0.025114413107187095,-0.003948546290040469,0.02542291807647272,0.02219043941908351,-0.00355998935602449,0.022474187990381832,0.01987577814986667,-0.0032374903004539473,0.020137723319885267,0.017997999021352806,-0.0029659969090100363,0.018240753998584422,0.0037483315330205987,-0.0005337106966653277,0.0037861373970276804
4570.881896148981,0.29064223849609344,0.048534924304510535,0.2946668452256966,0.04149616265346323,-0.005498214444810038,0.04185883272433424,0.034081923104911205,-0.004807481870562681,0.034419316734427906,0.028912644435492154,-0.004249045629280669,0.029223199636810897,0.025103480515342017,-0.0037966574272150656,0.025388961018595932,0.022180324546615806,-0.0034256446353293393,0.022443302746270842,0.019866377147446795,-0.0031170299810979935,0.02010942109727826,0.017989218859322895,-0.002856797428125674,0.018214644841828897,0.003744657758670036,-0.0005089024389921009,0.0037790797056928833
4623.810213992836,0.29081669653831027,0.05083344546408512,0.29522599845407543,0.04148984370081524,-0.005248690864901072,0.04182051991682282,0.03407515235534233,-0.0046025188980372755,0.03438457776746113,0.028905932533991815,-0.004075068243479916,0.029191764538114253,0.02509700791266686,-0.0036454817790363106,0.02536038926297758,0.022174146712738353,-0.0032919528080859167,0.022417175016685532,0.019860499396884928,-0.002997170022193813,0.020085379369969684,0.017983626342877167,-0.0027481525376261795,0.018192392883023576,0.0037416044398697547,-0.0004841829616654264,0.003772802264208948
4677.351412872218,0.2909952017429753,0.053133157852354194,0.2958062539920312,0.04148380986522949,-0.005001732538202872,0.04178425312624636,0.03406858854399155,-0.004399708937293182,0.03435150890590819,0.02889937936972588,-0.0039029439839863658,0.02916174034068394,0.025090661828804216,-0.0034959317614358595,0.02533303870221709,0.022168072538014148,-0.003159708278039302,0.02239212353603309,0.019854708322890862,-0.0028786138663890216,0.020062299478844362,0.017978107416392757,-0.0026406935141447354,0.018171010112566728,0.0037385276509715863,-0.0004596969014210224,0.0037666842498748437
4731.512589615044,0.2912232887267538,0.05546089073442236,0.2964572722971756,0.0414853038829372,-0.004755646984938027,0.041756994821287065,0.03406819692176066,-0.004197710445492827,0.034325833048653935,0.02889805511342431,-0.0037315631315602118,0.02913798470627865,0.025088850514549125,-0.003347061655538014,0.025311128814562277,0.0221660009411141,-0.003028087201479928,0.02237187765524471,0.019852498797824164,-0.002760631656606446,0.020043522536247655,0.0179758286017666,-0.0025337650994518507,0.018153522509399948,0.003736079439228826,-0.00043529223574990673,0.003761352005161513
4786.300923226626,0.2914554393403896,0.057789648643041355,0.2971294610290028,0.04148703176309445,-0.004512195598031803,0.04173168716487395,0.03406796831553025,-0.003997920377280149,0.03430174678483655,0.02889685125207319,-0.0035620816388926314,0.029115570368560186,0.025087131725610275,-0.003199856787563957,0.025290378836210436,0.02216400247844671,-0.0028979480283278436,0.022352653279632848,0.019850348247683707,-0.002643983950379782,0.020025657958833352,0.017973598013852045,-0.0024280501185055966,0.018136858960181645,0.0037336006793128734,-0.00041112518263050396,0.0037561679872389247
4841.723675841239,0.29173844894171935,0.060147843870815496,0.29787427836795205,0.04149643459484741,-0.004269562642919553,0.04171550370361436,0.03407403075313405,-0.003798897751113801,0.034285145411518135,0.028900975937708524,-0.003393306453140255,0.029099500663017062,0.025090033427141098,-0.003053299711899994,0.0252751343518832,0.0221660817667518,-0.0027684039449732143,0.022338290921484344,0.019851846147753295,-0.0025278847591515474,0.02001214623246637,0.01797466777568737,-0.002322842667498726,0.018124135281559962,0.003731760067060491,-0.0003870321667490216,0.003751776525355123
4897.788193684711,0.2920255433826461,0.06250689638517756,0.29864030217577303,0.04150601732910858,-0.004029634807004979,0.04170116822346933,0.03408020999163332,-0.0036021405752124204,0.03427004712277786,0.028905180689744042,-0.003226478193217635,0.029084697561399205,0.025092991909429554,-0.002908448613576499,0.025260984072369628,0.022168202098754867,-0.0026403773536599106,0.022324891418794398,0.019853373905125208,-0.0024131516384619718,0.01999949389976952,0.0179757591080857,-0.002218876991077309,0.018112187350330117,0.0037298814737643194,-0.0003631810355610659,0.003747521350562462
4954.501908048154,0.29236493401219543,0.06489687954493616,0.29948098372789106,0.04152344131303223,-0.003790473255046649,0.04169608933669986,0.0340928147682908,-0.0034061087663823744,0.03426253924847681,0.028914826817419064,-0.003060320879770283,0.029076326689740136,0.02510066800352675,-0.0027642147487981663,0.025252414090552712,0.02217448539124733,-0.0025129188984851425,0.022316419151759203,0.01985862597572368,-0.0022989428842914448,0.019991252187617502,0.017980219121225695,-0.0021153969393239505,0.018104231103755586,0.0037286521020696716,-0.00033939665225630995,0.003744066851143469
5011.872336272978,0.2927084353034673,0.06728755030057502,0.3003428749333943,0.04154098829738607,-0.0035540899130062607,0.04169274833629104,0.03410548764220034,-0.0032124011247188114,0.03425644185110845,0.028924510530128778,-0.002896159451590704,0.029069142556610934,0.025108363237804337,-0.0026217287835066014,0.025244868118011455,0.02218077594295728,-0.002387014549701309,0.022308847121538085,0.019863877254863264,-0.0021861326718515374,0.01998381334118218,0.01798467265141635,-0.002013187810374929,0.01809699907549441,0.003727376935455424,-0.0003158585025447073,0.0037407359453180944
5069.907082747302,0.2931058408594028,0.06971072333053464,0.30128162720810553,0.041566562911975316,-0.003318423547158455,0.04169881397778044,0.034124736896677776,-0.003019379262950822,0.034258054810526226,0.028939762227997087,-0.0027326358062548977,0.029068490436598753,0.025120885112716932,-0.002479831451741777,0.02524298779612609,0.022191325144628227,-0.0022616531457507008,0.02230627684366652,0.01987293806608143,-0.0020738242757224194,0.01998085119570445,0.0179925716408511,-0.0019114438602008848,0.01809381805705636,0.0037267636282639,-0.0002923799201049383,0.0037382152370658487
5128.613839913911,0.2935073874096768,0.07213441193370873,0.3022415587722444,0.041592200428730554,-0.003085610719068518,0.04170649985330015,0.03414400284622079,-0.0028287420513435062,0.0342609794366094,0.028955006697881546,-0.002571158459966478,0.029068939930802812,0.02513338643551425,-0.0023397251750564385,0.025242056723089833,0.022201845989213678,-0.0021378835314999124,0.022304540150449685,0.019881965782198092,-0.0019629478342887306,0.019978631774088904,0.018000434584185883,-0.0018110008215311217,0.018091306453519095,0.003726096303117045,-0.0002691519963383125,0.0037358046599408018
5188.000389289877,0.29396462922749533,0.07459225480072185,0.3032807407553513,0.04162607301196231,-0.002853469088397422,0.04172376109887095,0.03417001314802669,-0.0026387540912919953,0.03427174961525348,0.028975960195335444,-0.002410288416650266,0.02907603410874844,0.02515083589447292,-0.0022001813146473657,0.025246887808362255,0.022216732142498922,-0.0020146338082961826,0.022307889556680942,0.01989489803985091,-0.001852552593358472,0.01998096391887095,0.018011828603796243,-0.001711004279332407,0.018092913123552722,0.0037261051061717202,-0.00024597661042875335,0.0037342152796962552
5248.074602497995,0.294426046819578,0.07705043852474212,0.30434103752642266,0.04165994492997189,-0.0026242586610094277,0.04174251723468739,0.03419598581846101,-0.0024512131070134413,0.03428372634053045,0.028996859127865857,-0.0022515166017734135,0.029084139428378463,0.025168222889870934,-0.0020624729491575578,0.02525258874056737,0.022231552342280882,-0.001893014670254892,0.02231200179476003,0.01990776311076655,-0.001743623699287638,0.019983974971939766,0.018023155383729672,-0.0016123395107217025,0.018095131076726084,0.003726051228813131,-0.00022305638312767044,0.0037327217830684673
5308.844442310156,0.29494514697997964,0.07954451116098117,0.3054831729946533,0.04170228147991752,-0.002395677922060903,0.04177103725473575,0.034228888804075853,-0.002264288518539829,0.034303699964537075,0.02902362328278368,-0.0020933248169463176,0.02909901574366711,0.02519069260082604,-0.001925303620904999,0.025264160143214375,0.022250856018849473,-0.001771894909860578,0.022321294880520703,0.01992463800320582,-0.0016351576851821677,0.01999162175047847,0.018038108127165466,-0.0015141046464000544,0.018101542964276914,0.0037266894538540737,-0.00020018186014475201,0.003732062038953558
5370.317963702803,0.29546846212448685,0.08203874689290394,0.30664632412922754,0.041744550034419126,-0.002170108491644982,0.04180091899039579,0.03426169666468575,-0.0020798751512943196,0.03432476859336287,0.02905028280492582,-0.0019372847671197623,0.029114807286243254,0.025213055537345888,-0.0017900155625047193,0.02527651726886632,0.022270054005691518,-0.0016524456853355852,0.022331275873971042,0.019941409685922777,-0.0015281934265240107,0.019999879884906462,0.018052960676827205,-0.001417233323768426,0.01810850461780511,0.003727255864050992,-0.0001775670683902201,0.003731483128714265
5432.503314924612,0.2960516582930529,0.08457069136039409,0.3078941152656894,0.0417955361002856,-0.0019451323137688985,0.041840774104076335,0.03430163974598505,-0.0018960496618148658,0.03435400258461027,0.029082979690953706,-0.001781801248105185,0.029137510590168388,0.025240649534057195,-0.001655246493699673,0.02529486568171507,0.022293865743075347,-0.001533478301574452,0.022346543479287086,0.01996230727062755,-0.0014216764131330687,0.020012867745293487,0.018071543824111955,-0.0013207777566980436,0.018119744757291344,0.003728532138949098,-0.00015499139081026668,0.0037317521678698917
5495.408738576529,0.2966391131199966,0.08710261776250633,0.3091627879511042,0.04184638276100727,-0.0017232500930335487,0.04188184978082829,0.0343414267795128,-0.0017148016368001501,0.03438421349843866,0.02911551892225368,-0.0016285246096261613,0.029161027665640837,0.025268089851633382,-0.0015224058555987677,0.025313910885901833,0.022317529742501594,-0.0014162226025392526,0.022362419821374126,0.019983063536682263,-0.0013166976171349798,0.02002639560495221,0.01808999192271091,-0.0012257184377102762,0.01813146969918018,0.003729726957559732,-0.00013268008663366285,0.003732086170406157
5559.042572704323,0.29728887510884283,0.08967416060349313,0.31051913039847034,0.041906224434278466,-0.0015019306398989277,0.04193313060079327,0.0343885739321489,-0.0015341180356193511,0.034422776402174234,0.029154284482608893,-0.0014757853950525326,0.029191612600627942,0.02530092409168197,-0.0013900680290109871,0.02533908145569471,0.0223459505304467,-0.0012994346596664121,0.022383700220113597,0.02000807317096915,-0.0012121535435036346,0.020044757624573164,0.01811228552648278,-0.0011310635542712238,0.01814756710296557,0.0037316512831055307,-0.00011040160094860413,0.0037332840519032524
5623.413251903782,0.29794294398492466,0.09224550044500397,0.31189618500833444,0.04196585087116421,-0.0012837904411526525,0.041985482696255724,0.03443550040218392,-0.0013560802185268166,0.034462191478602876,0.029192836171126123,-0.0013253099074834044,0.029222904203126072,0.02533355494411913,-0.0012597072305891772,0.02536485498506746,0.022374179034220707,-0.0011844007911221714,0.022405505856582936,0.02003290112478352,-0.0011091852390826096,0.020063584409819486,0.01813440717433675,-0.0010378385953785736,0.018164080833190918,0.003733483966155089,-8.839219617812838e-05,0.0037345301854292638
5688.529308438709,0.2986619922472573,0.09485845516739083,0.3133641845039804,0.04203477588742939,-0.00106618944240293,0.04204829537369507,0.034490033042429244,-0.0011785892344722958,0.034510164471521644,0.029237820946027667,-0.001175357809403622,0.029261436049040725,0.0253717579299439,-0.0011298375266051226,0.025396902041237162,0.022407320856107176,-0.0010698245691326397,0.022432845395920144,0.020062121945394047,-0.0010066427137988367,0.020087360864611,0.018160500090010006,-0.0009450100038180122,0.01818507100416629,0.0037360677802992753,-6.640966410021175e-05,0.0037366579589890557
5754.399373371868,0.29938540032608923,0.09747101778056495,0.314852691326582,0.04210340504429651,-0.0008518557506959309,0.04211202173422794,0.03454427634703622,-0.0010038145095831487,0.034558858081685156,0.02928253217603451,-0.0010277280476295955,0.029300561693939943,0.025409704788799115,-0.001001994935199129,0.025429453224638656,0.022440223148477597,-0.0009570460938969353,0.02246062225717073,0.020091118290256088,-0.000905714635306402,0.020111522894939383,0.01818638192637123,-0.0008536460144321058,0.018206405441212114,0.0037385491802596474,-4.470098032437048e-05,0.0037388164104248346
5821.032177709017,0.3001767266149762,0.10012728742251505,0.31643568207121187,0.04218166400734954,-0.0006380456796105157,0.042186489314924004,0.034606394306389454,-0.0008295757748395247,0.034616336069195786,0.029333902111531657,-0.0008806134661638045,0.029347117288853267,0.0254534182584306,-0.0008746368364726007,0.025468441071929058,0.02247820958365402,-0.0008447197086973097,0.02249407605288417,0.02012465974702188,-0.0008052074897111702,0.02014076187821329,0.01821637229090118,-0.0007626740436526266,0.01823233092990509,0.003741805430683652,-2.301363404826789e-05,0.0037418762016461445
5888.4365535561965,0.30097247055177667,0.10278297121983238,0.3180389397586669,0.04225954129467324,-0.0004275938317194991,0.04226170449616434,0.03466814992697073,-0.0006581260090933606,0.03467439616204968,0.029384935090498894,-0.0007358816547275592,0.0293941479223773,0.02549681958478048,-0.0007493574714270309,0.025507829103215137,0.02251590632692798,-0.0007342360668118026,0.022527874740525408,0.02015793130373311,-0.000706354629284093,0.020170303203182995,0.018246110059114966,-0.0006732023840180858,0.018258524960663824,0.0037449478658066492,-1.6049564615032255e-06,0.0037449482097213337
5956.621435290415,0.3018393610035377,0.10548455092731633,0.3197405046836599,0.04234740903569944,-0.00021765920711740893,0.042347968399526335,0.03473807253480921,-0.0004872091240715223,0.03474148897448474,0.029442872437283836,-0.0005916634777236721,0.029448816666023107,0.025546199279641146,-0.0006245618408240373,0.025553832885266966,0.02255887322041417,-0.0006242041547287731,0.02256750743439559,0.02019591375305888,-0.0006079225279456469,0.020205061299609476,0.018280105823534024,-0.0005841226338986448,0.018289435971922022,0.0037488910918015224,1.9787441101498943e-05,0.003748943312590117
6025.595860743892,0.3027107320907759,0.10818534591899703,0.3214620605834327,0.042434803655002795,-1.1176694351656739e-05,0.04243480512689007,0.03480755509020965,-0.000319156231747621,0.0348090182576045,0.029500405370506022,-0.00044989038977471824,0.029503835655504053,0.025595207270902226,-0.0005018981504579868,0.025600127675343327,0.022601497106134866,-0.0005160613468488426,0.022607387968368527,0.020233578036829653,-0.0005111857447875158,0.020240034363561473,0.018313804888554344,-0.00049657996418431,0.018320536049932227,0.003752708424453154,4.089630508547812e-05,0.0037529312579277704
6095.3689724020105,0.30365679302643417,0.11093432545580278,0.32328605369770075,0.04253258074098281,0.0001947844722075041,0.042533026761316144,0.03488552237581453,-0.00015164194812648774,0.03488585195625711,0.02956510968216187,-0.00030863699192307237,0.029566720604609586,0.025650423788781167,-0.0003797240947566658,0.025653234317181323,0.02264959331279119,-0.00040837582442611645,0.02265327455466011,0.02027613340130533,-0.0004148748629996536,0.02028037738454289,0.01835192440996,-0.0004094339162282978,0.018356491104801146,0.00375735484919347,6.199339403654802e-05,0.003757866235466858
6165.9500186151445,0.3046074030435022,0.11368231568579829,0.3251297262456819,0.04262978715455318,0.0003971965564647745,0.04263163752363935,0.0349629667926648,1.293092684642184e-05,0.03496296918389299,0.029629337744196,-0.00016989294711184692,0.029629824818468233,0.025705205208451678,-0.000259736818611699,0.025706517423088528,0.022697289785407353,-0.00030262717005851,0.02269930718781555,0.02031831926302187,-0.0003203015592755028,0.020320843751255993,0.018389700333733317,-0.00032386280555996434,0.01839255190236897,0.0037618625742409464,8.280205037209496e-05,0.003762773738483427
6237.348354824519,0.30563658982112,0.11648088178412455,0.32708029726458726,0.0427378015615486,0.0005990711438353123,0.04274200005322261,0.03504924081915204,0.000176949385070867,0.03504968748910311,0.029701026985323273,-3.1683305233445976e-05,0.029701043884259894,0.025766444950603366,-0.00014025265239539205,0.02576682666140667,0.022750677996399172,-0.00019734808183593012,0.022751533916666934,0.02036559176412024,-0.00022616533889600296,0.020366847538667347,0.018432073032986312,-0.0002386985040695513,0.018433618561454132,0.0037672302086625914,0.00010360280027196845,0.0037686545324935507
6309.573444802264,0.30667039992898576,0.11927824759500005,0.32905020064108487,0.04284514112270561,0.0007972964877402251,0.04285255884441351,0.03513490363062518,0.00033794654953339594,0.03513652886959182,0.029772163398381287,0.00010395071689142253,0.02977234487190179,0.025827182049614202,-2.3011783064667573e-05,0.025827192301256324,0.022803606057023983,-9.405506499629323e-05,0.022803800024539606,0.020412440102732726,-0.0001338102134468185,0.02041287868285299,0.01847405221377486,-0.00015514810960461897,0.018474703681877924,0.0037724455530839243,0.0001241101968638257,0.0037744865600433993
6382.634861905823,0.3077870492267004,0.12212868603923858,0.33113182212730663,0.04296375009150129,0.0009949544504439442,0.04297526912403732,0.03522976997474063,0.0004983620039617759,0.03523329472473628,0.029851075174219154,0.00023902577296371582,0.02985203213144834,0.02589464827192634,9.370389041871416e-05,0.025894817812563527,0.022862463717274507,8.748465979142952e-06,0.022862465391102295,0.02046458707431312,-4.191021022653288e-05,0.020464629989029,0.018520819305850207,-7.202092523559488e-05,0.01852095933729205,0.0037785543127228666,0.00014461282444095067,0.003781320611002109
6456.542290346895,0.30890840228706784,0.12497770605615115,0.333232393405273,0.04308157285236023,0.0011888597103911578,0.04309797334961603,0.03532393076124956,0.000655673735806207,0.035330015460984146,0.02992935240476906,0.00037145688478177155,0.029931657414618847,0.02596153981123463,0.00020811802923825833,0.02596237397628373,0.022920796815953482,0.0001095152490580312,0.02292105844563029,0.020516251627821294,4.8163896854561116e-05,0.02051630816246042,0.018567139688217004,9.452246966770692e-06,0.018567142094214062,0.0037844963477518465,0.00016481717131028198,0.00378808359280861
6531.305526475068,0.31011726825358166,0.12788240336312695,0.3354498906826375,0.04321116494569093,0.0013821520328446105,0.043233264047554926,0.03542770015435673,0.0008123633835299633,0.035437012747887034,0.030015745325051437,0.0005032932629873427,0.030019964549061605,0.0260354537903626,0.0003219751006130002,0.026037444614161367,0.02298531714210417,0.0002097639507249674,0.02298627427483914,0.02057344441888845,0.00013775705906187032,0.020573905615230516,0.018618454992802996,9.047875739876167e-05,0.018618674838037513,0.0037913681840500858,0.00018501904771322391,0.003795879971106035
6606.934480076309,0.3113309250085756,0.13078545606439773,0.3376859197311428,0.043339851661113954,0.0015715847904550814,0.04336833661510379,0.035530663141080165,0.0009658642651304433,0.0355437887263523,0.030101416410991066,0.0006324152633395244,0.03010805903762624,0.026108716175357614,0.0004334706404029528,0.02611231428122509,0.023049244167820466,0.00030792372474237537,0.023051300911837165,0.02063009264211316,0.00022547821575626676,0.02063132479624011,0.018669266855617043,0.0001698099959812776,0.018670039109787002,0.0037980579513138464,0.00020491772708577827,0.0038035819271329406
6683.4391756865,0.31263721978328546,0.13374690060041042,0.34004450387271135,0.04348084904393967,0.0017603411714774467,0.04351646854492984,0.03564367328841418,0.0011186877890790232,0.0356612241497771,0.03019557160220438,0.0007608940152602639,0.030205156912128606,0.026189318501928165,0.0005443661171444489,0.02619497543547105,0.023119637277260897,0.0004055269653391143,0.023123193550020918,0.02069251761819989,0.0003126837659102683,0.020694879958989297,0.01872529769637874,0.0002486631172245336,0.01872694868802376,0.003805716999086923,0.00022481527265761814,0.003812351476970518
6760.829753920176,0.3139483993983454,0.13670646531191216,0.3424211663184098,0.043620813392452044,0.001945127622447519,0.04366416016009849,0.035755769116166534,0.0012682348225779038,0.0357782537954804,0.030288911624305886,0.0008865858003200562,0.030301884458995964,0.02626918704034817,0.0006528382724167266,0.026277297912280253,0.023189363655884913,0.0005009875699221804,0.02319477474152514,0.020754331656392153,0.0003979698736679073,0.020758146895228115,0.018780764526971173,0.00032577853753658993,0.018783589855857114,0.0038131776523744635,0.0002444047370160303,0.0038210021570320917
6839.116472814656,0.3153578385818892,0.13972724764281583,0.34492647055405545,0.043773674358868545,0.0021291538444390442,0.04382542484642396,0.03587838671307655,0.0014170322451842608,0.03590635895655475,0.030391134405861192,0.0010115713108481506,0.030407964861069718,0.026356739052471226,0.0007606547152617876,0.02636771300427688,0.023265857818396764,0.0005958419833794607,0.023273486367431317,0.020822191309799704,0.0004826956684219278,0.020827785433171035,0.0188416927286692,0.0004023752920854557,0.018845988717954457,0.0038216503953270027,0.00026399330119666555,0.00383075765445685
6918.3097091897325,0.3167722641312565,0.14274590475605614,0.3474493641488895,0.043925365403392876,0.0023090961740843,0.04398601653892695,0.03599997440064351,0.0015624627128662315,0.03603386527387931,0.0304924421184899,0.0011336950703544923,0.030513509972830116,0.026443469348628287,0.0008659842262420161,0.026457645395460715,0.023341606729734933,0.0006884985044257267,0.023351758711416228,0.02088936907797257,0.0005654532426791664,0.020897020788749124,0.01890199219201508,0.00047719073771639855,0.018908014698195086,0.0038299073598129,0.0002832689569803054,0.0038403686915109763
6998.419960023108,0.31829111787616365,0.14582871698378227,0.35010748409023473,0.04409058717625142,0.0024881711031809832,0.044160739044827264,0.03613259736646919,0.0017070519493379381,0.03617289895495127,0.030603063859886048,0.0012550329943286085,0.03062878752789795,0.02653825472027178,0.0009705879672381646,0.026555997525986006,0.02342444975443072,0.000780486423893809,0.023437448780866316,0.0209628832581023,0.0006475943703174387,0.020972883754059493,0.018968015185562268,0.0005514366280052428,0.018976029153498542,0.0038392228162164948,0.0003025426804967564,0.003851125018235513
7079.457843841757,0.3198150674436727,0.14890914714429543,0.35278266888729437,0.04425449208982393,0.002663044495329864,0.044334544952129545,0.03626406648431771,0.0018481809756986792,0.036311131776604666,0.030712663497451716,0.0013734321566417867,0.03074335724992638,0.026632124219607135,0.0010726393258529865,0.026653716355734543,0.02350646348058606,0.0008702196345586321,0.023522565922460444,0.021035639636901825,0.000727717151455497,0.021048223373627467,0.019033340198194987,0.0006238564196078075,0.019043561534873434,0.0038483039671834505,0.00032149875470022395,0.0038617100969795337
7161.434102129402,0.3214502179440398,0.15205678091359262,0.35560020702760425,0.04443261392162438,0.002836916648916882,0.0445230869996795,0.036407126436465834,0.001988355035150834,0.036461382462910245,0.03083204367506462,0.0014909470588841444,0.03086807153538244,0.026734450719701004,0.0011738784304551307,0.026760210123495092,0.023595924251954222,0.00095920730103795,0.02361541276264986,0.021115046912906422,0.000807154335454561,0.021130468623660054,0.019104672244622374,0.0006956439896971416,0.019117333028820894,0.0038584938980796217,0.00034045041066801577,0.003873484431831589
7244.359600750287,0.3230905821152444,0.1552017628690487,0.3584342498272562,0.044609261005676026,0.003006465865208759,0.044710457439744375,0.03654889951359328,0.0021249727994697406,0.036610620932363676,0.030950286952164074,0.0016054439417676973,0.03099189753260449,0.026835760418950996,0.001272497852441732,0.02686591312514439,0.023684465670294436,0.00104588187969978,0.02370754696280575,0.02119361507278898,0.0008845217010933434,0.02121206492761262,0.019175232163834783,0.0007655594948792276,0.019190508327742748,0.0038684297614239877,0.00035907979707181957,0.0038850594744142576
7328.245331389433,0.3248495883955533,0.1584171056528814,0.3614183648407986,0.04480086761183575,0.003174849471400408,0.044913220859111015,0.03670286450631262,0.0022604965726195233,0.03677240959909436,0.031078815425852818,0.0017189365889199069,0.03112631541430747,0.026945961858384753,0.0013701997811389364,0.026980776636593675,0.023780835848276914,0.0011317173866638012,0.023807749534258155,0.02127917424174771,0.0009611194684596941,0.021300868692222658,0.0192521057090073,0.00083476668023672,0.019270194852186236,0.0038795289039824637,0.0003777006069760499,0.003897871504468234
7413.102413009572,0.32661393504271685,0.16162951236386672,0.3644183884370675,0.0449908296369366,0.003338784926218652,0.04511454572755218,0.036855399693761094,0.002392365111281165,0.036932964914999186,0.031206083750478453,0.0018293297049283474,0.03125965627148207,0.027055038197820798,0.0014652128801908861,0.027094684730954513,0.023876190083320658,0.0012151798731464632,0.023907093403819715,0.02136380710812019,0.0010355946125955335,0.021388892218967386,0.01932812764868675,0.0009020546734528771,0.01934916590031279,0.0038903528810443466,0.0003959946881090781,0.003910454875338757
7498.94209332496,0.3285051060911197,0.16491554153407445,0.3675768498796066,0.04519655499519105,0.0035013553856900687,0.04533197627470293,0.037020777248125795,0.0025229716718847724,0.03710664811206318,0.0313441832818106,0.0019385739478128686,0.03140407448970395,0.02717347658284316,0.0015591817968189305,0.02721817182460749,0.023979785983500937,0.001297690800739646,0.02401487325031786,0.021455798862951635,0.0011091991856285995,0.021484450834983796,0.01941079482150737,0.0009685429015775769,0.019434943554197774,0.00390239921001393,0.00041427410784708604,0.00392432702902674
7585.775750292245,0.33040175349719186,0.16819833405062504,0.3707505877155487,0.04540045289664281,0.0036593486279391575,0.04554768880636078,0.037184571264562746,0.0026498211983369707,0.03727886656689687,0.03148089020249852,0.0020446349036306946,0.031547218258206416,0.02729067353829398,0.001650390908473519,0.02734053131020887,0.024082262233098457,0.0013777672448688789,0.024121641669769364,0.021546770735862964,0.0011806270237150543,0.02157909194829493,0.019492525106780047,0.0010330636771816865,0.01951988103446234,0.003914147829570175,0.0004322225480204263,0.003937939761188099
7673.614893618602,0.3324342309571068,0.1715581081095238,0.3740918368130505,0.04562098444869132,0.003815737271250969,0.045780280394411614,0.03736191171791902,0.0027752075315923487,0.037464839837652864,0.031629019237773705,0.0021493740771520568,0.03170196629338616,0.027417741449955627,0.0017404045722862692,0.027472924021513436,0.02419342690403955,0.0014567579284187,0.024237245079074383,0.021645499508024343,0.001251063885974199,0.02168162378141155,0.01958125937436178,0.0010966756747349856,0.019611945753075767,0.003927182850077977,0.0004501480182255839,0.003952897465943052
7762.471166287335,0.3344723304900224,0.1749143265897574,0.37744769374017256,0.04583949141151052,0.003967415767233465,0.04601086133442885,0.0375375031042708,0.0028967321881022195,0.03764910618690339,0.031775613146806506,0.0022508439947070296,0.03185523331485757,0.027543442843337856,0.001827585665338026,0.02760400900283088,0.02430336045608491,0.001533251176287641,0.024351677326787554,0.0217431078507433,0.0013192686372995525,0.02178309456313352,0.01966896514788215,0.0011582708693830654,0.019703039902397402,0.003939896050643904,0.0004677385220476805,0.003967563511134609
7852.356346101141,0.33665618231924904,0.17835097277835518,0.3809809110503531,0.046075574705188874,0.004117203780034863,0.04625916072930608,0.03772740330896094,0.0030165542424376293,0.03784780786167893,0.031934268889256864,0.0023507867482029376,0.03202067656728829,0.02767956606358727,0.001913391831768185,0.02774562029889347,0.024422465971668583,0.001608499543217005,0.02447537772778674,0.02184890384346453,0.0013863397150725835,0.021892842139990563,0.01976406314178183,0.0012188281229539798,0.019801609375645266,0.0039539651259470066,0.0004852951757440174,0.003983635478404812
7943.282347243244,0.3388458120663479,0.18178372385766506,0.38452803098664023,0.046309420674904324,0.004262144871069657,0.04650514296448557,0.037915376020419375,0.0031324071811425244,0.03804454906446212,0.032091236005052926,0.002447372121404481,0.03218442260834631,0.02781418811148499,0.0019962909329736523,0.027885735381914276,0.024540220428258406,0.0016811860959973965,0.02459773984245069,0.021953471254859816,0.0014511221044135106,0.022001378490900832,0.01985803413501312,0.0012773181951104085,0.019899071874811308,0.003967686571868561,0.0005025132053959182,0.0039993819840299545
8035.261221856606,0.3411921388014537,0.18530042114869963,0.38826321182645657,0.04656186448671103,0.004404856234352187,0.046769755001754634,0.038118483422617144,0.003246274119417751,0.03825646447463146,0.03226095780132995,0.0025421875752502845,0.03236096593006686,0.02795982851708349,0.0020776031732920035,0.02803691219892783,0.024667670413319506,0.0017524399923134653,0.024729840467476092,0.022066692683026776,0.0015146024934957693,0.022118610866879752,0.01995981766293474,0.0013346180024019264,0.020004387677455587,0.0039828392900243354,0.000519683524604782,0.004016600524810403
8128.305161641432,0.34354440979952383,0.1888128606650407,0.39201155321880404,0.046811841143685605,0.00454258011797157,0.04703172870934947,0.038319470787151734,0.0033560617901029657,0.03846615385174822,0.03242882545370723,0.002633555459370866,0.03253558566653737,0.028103822637323115,0.0021559322166445124,0.02818639548705866,0.024793640139585117,0.0018210663597447974,0.024860427873587384,0.022178569068915882,0.00157573650272174,0.022234474841351257,0.020060368145975366,0.0013897993065268462,0.020108453751208365,0.00399761672519233,0.0005365119677743349,0.004033458140740094
8222.426499471158,0.34606546532936283,0.19241281688695672,0.3959595918727086,0.04708152312205904,0.004677673379881251,0.04731332209580965,0.03853648791682536,0.0034635292914557744,0.03869182001555883,0.03261019851976411,0.0027228675628471724,0.03272367728821488,0.02825948138265479,0.002232425048834653,0.02834752210714857,0.024929872547001616,0.001888039271589946,0.02500126471802598,0.02229960462156558,0.0016353706563540427,0.022359490232601746,0.02016918640319395,0.001443611342183738,0.020220783710679098,0.004013907308977583,0.0005532753789404997,0.004051859515087537
8317.637711027162,0.34859264229206094,0.19600812670261267,0.39992001199443394,0.04734848935727073,0.0048076349331582485,0.04759194047384602,0.03875117698924381,0.003566804789018946,0.0389149818765815,0.03278953876154305,0.002808639973050685,0.032909608182002906,0.028413337278542585,0.0023058570430429456,0.028506748534464055,0.025064485361544233,0.0019523177268098411,0.025140405146804636,0.022419169579902476,0.0016925997428964812,0.022482972635798803,0.020276657326419402,0.0014952527227964636,0.020331714463814106,0.004029792952346727,0.0005696941576194553,0.0040698627338043095
8413.95141645241,0.3513019713544536,0.19969454820824464,0.40409279585464064,0.047636362226164054,0.004934493591607529,0.04789125424488196,0.03898286639123883,0.0036673672224715346,0.039154992713849875,0.03298319827197913,0.0028920209132328296,0.03310974408253956,0.028579558287390696,0.0023771602444859975,0.028678250342904936,0.025209975517997318,0.0020146837835144033,0.02529035026182081,0.022548441120410715,0.0017480970197645358,0.02261610134729544,0.020392889320358872,0.0015453150278430783,0.020451355294153116,0.00404728071711341,0.0005860265535775273,0.004089487538141667
8511.38038202423,0.35401761010674343,0.20337590553730095,0.4082771451095535,0.04792125015516099,0.005056072818454335,0.048187239895837876,0.03921200273052247,0.0037636225173725097,0.03939220751102653,0.033174631839105816,0.0029717682838908935,0.03330747069942947,0.028743807328071316,0.002445323630905076,0.02884763538616552,0.025353695640732088,0.002074287407146002,0.025438407003787043,0.022676106554144065,0.0018011297021874074,0.022747524627066504,0.020507650660190762,0.0015931538436478752,0.020569440312510998,0.004064331704554592,0.0006020121618518663,0.004108675072047581
8609.937521846477,0.35693020507893414,0.20715195741093323,0.4126876600491843,0.04822834851427052,0.005173994048266678,0.048505090607331505,0.03945919236376485,0.003856703771540708,0.039647219650084095,0.03338126740130534,0.0030487307644927477,0.03352019947124144,0.02892118111194712,0.002511015576951234,0.02902998305438256,0.02550895957609137,0.002131675528972026,0.025597872161870833,0.022814072071127137,0.001852159152699548,0.022889132311940355,0.020631707859706208,0.001639168128886116,0.020696720546091812,0.0040830815690203505,0.0006178853354029903,0.004129568668393801
8709.635899561283,0.359849309268129,0.21092249463437326,0.41710888761034187,0.04853217006236772,0.005286484887584106,0.04881924265521985,0.03970358525805669,0.003945360610237616,0.039899129723448744,0.033585468040648964,0.00312196429051927,0.033730258293418545,0.029096400024609018,0.0025734876240662377,0.029209986869960926,0.0256622908468335,0.00218623240746695,0.025755247691430446,0.022950285040313458,0.0019006638432248386,0.023028853781214945,0.020754161178770623,0.0016829055988059943,0.02082228079459314,0.004101360446333811,0.0006334102918045053,0.0041499838684644725
8810.488730080624,0.36298178924214364,0.21479124888468432,0.42177133605648254,0.048859617813832655,0.00539466629015634,0.04915653239698609,0.039967174384093675,0.0040303033184898905,0.0401698689702566,0.03380582856992466,0.0031919524619311856,0.03395618656177933,0.0292855678406542,0.002633087464163041,0.029403701014387492,0.025827888918022363,0.0022382194328300167,0.025924688468546744,0.023097441858558172,0.0019468480870225198,0.02317934507020029,0.020886490396314107,0.0017245317297907795,0.020957564046481563,0.004121443501538173,0.0006487912627089718,0.00417219686004133
8912.509381337944,0.3661209893071565,0.2186540012975785,0.4264436083407658,0.04918347189862532,0.005497263466970543,0.049489734426728896,0.04022770254157521,0.004110702536671149,0.04043718495541513,0.034023527748487166,0.0032581151063447128,0.034179171354763234,0.029472382725492942,0.002689386512896523,0.029594833051289283,0.025991378294832015,0.0022873058481679602,0.026091828485334794,0.02324268767941757,0.0019904470260514785,0.02332776049959503,0.021017071624709904,0.001763827470427602,0.02109095509984366,0.004141018773680754,0.0006638234595436393,0.0041938881803663935
9015.711376060064,0.36949180491788686,0.222618369797081,0.4313735416927975,0.04953249031855561,0.005594787452255092,0.049847459752666606,0.04050866811378971,0.004186755382051008,0.040724453501333774,0.03425842675181609,0.0033204938820032507,0.03441896981505939,0.029674041079359517,0.002742344956304834,0.029800489422807917,0.026167919108229964,0.0023334084403808103,0.026271748807502465,0.02339957593403211,0.0020313550428029304,0.02348758304301351,0.021158158134004623,0.001800676973825919,0.021234643702864733,0.004162512915422231,0.0006786736726915895,0.004217476938296352
9120.1083935596,0.372869562779027,0.22657620803656162,0.4363123753633972,0.0498775706437892,0.0056865709867126146,0.05020068866970954,0.04078628582735734,0.004258144319223526,0.04100796147864736,0.03449041875210767,0.0033789497885062685,0.034655537614773586,0.029873131750289928,0.0027919212913817765,0.030003313568128617,0.0263421604474738,0.0023765408540244184,0.02644914674372881,0.023554381526283426,0.00206961716005996,0.023645130667326337,0.021297340572645734,0.001835142570502361,0.02137625934819589,0.004183459657083377,0.0006931756008526708,0.004240498451368851
9225.71427154814,0.37649923080352676,0.23063885607919543,0.441526842591894,0.05024948709836175,0.005772386313539179,0.05057995054763457,0.04108568937639161,0.004324447035883872,0.04131264592953958,0.03474074001438664,0.003432992226165736,0.03490994775665124,0.030088037237408497,0.002837609725892858,0.03022154883119265,0.026530305073249397,0.002416205945006092,0.026640103949653902,0.023721587893684518,0.0021047557777025177,0.023814779635377103,0.021447711455820605,0.0018667709675535267,0.021528798399758384,0.00420645028699751,0.0007074499683651311,0.0042655256973462554
9332.543007970426,0.38013607428133184,0.2346943990935868,0.4467492539847403,0.050617090553969374,0.00585230322023634,0.050954286464735474,0.04138143315376806,0.004385964673452695,0.0416132154005978,0.034987887406675904,0.003483014219930584,0.03516082554830687,0.030300141879201176,0.0028798348007215437,0.030436689149432268,0.02671594318239762,0.002452831537153938,0.026828305997113475,0.023886525367679774,0.002137188267411108,0.023981944621551628,0.021596008993931107,0.0018959623876092858,0.02167907465371118,0.00422885081950936,0.0007213777912989149,0.004289937665216627
9440.608762859756,0.3840474466508744,0.23885763430185966,0.4522669684415801,0.05101334783099528,0.005925203118030799,0.05135630135549125,0.0417004281404532,0.004441530278363368,0.041936295715176375,0.03525459105259121,0.0035278865769510026,0.03543066713999717,0.03052911633962791,0.002917532408108712,0.030668207313615522,0.026916409638008978,0.0024854250132629913,0.02703091647165623,0.024064687032546266,0.0021659920855148255,0.024161967711445055,0.021756236698964097,0.001921860118572931,0.02184095651789805,0.004253431619415303,0.0007350235450860184,0.004316473115041111
9549.92586021489,0.3879662382437046,0.24301313757904083,0.45779164152808727,0.05140488346461412,0.005992045726889547,0.05175293862191493,0.042015423766625606,0.004492189641756213,0.042254888499043866,0.0355178305134996,0.0035686413685450894,0.03569665930592069,0.030755036453586716,0.0029516860920005025,0.030896354445907645,0.027114144575741225,0.0025149104870845046,0.0272305271860874,0.02424037749298762,0.002192030437354621,0.02433928713912611,0.021914207224479596,0.0019452687345130103,0.022000376104214844,0.004277376258469123,0.0007483259895635811,0.004342342621577854
9660.508789898671,0.39218481080927897,0.2472787674170427,0.46363316818881917,0.05182704964792431,0.00605064189506204,0.052179050801549574,0.04235526333736591,0.004535883328335077,0.04259744792761511,0.03580195938700356,0.0036033853548948615,0.03598283871465011,0.03099897238849465,0.002980564550569149,0.031141934014809726,0.02732771253183509,0.002539703757972242,0.027445472621197016,0.024430186308815563,0.0022138498661455957,0.024530290139198767,0.022084913294370224,0.0019648503865918373,0.02217214541404464,0.0043036500414937295,0.0007612813031158382,0.004370463694177395
9772.37220955865,0.39641105615230543,0.25153597971583996,0.4694806434043833,0.052244048128945515,0.006103022100415552,0.05259931029640727,0.04269073329936419,0.004574550593451975,0.042935128074450817,0.03608230780239076,0.003633915978419983,0.03626483533238067,0.031239577971320733,0.0030058199951042406,0.03138385230766287,0.02753830410572934,0.0025613220554428747,0.027657161164720567,0.02461730383009059,0.0022328460376788736,0.024718358547665964,0.022253162256351277,0.001981892326258406,0.02234124274968559,0.004329237919056223,0.0007738983269760727,0.00439786534358325
9885.53094656994,0.400965323307941,0.255905128963545,0.47566860893408797,0.052693826878662156,0.006145713725723674,0.05305100553539929,0.04305277832555596,0.004605064593241981,0.04329836418916299,0.036384994060256394,0.0036574276261296897,0.03656835475660984,0.03149944412958615,0.0030249252695732985,0.03164435420986535,0.027765819732658396,0.002577476067893887,0.02788519550419269,0.02481951059966644,0.0022469330630971035,0.02492101150830347,0.02243502116315419,0.001994483814366788,0.022523501954113345,0.004357317559057225,0.000786090655508671,0.004427657939491992
10000.000000000558,0.40552752539958226,0.2602651088830038,0.48186149540982276,0.05313795031084277,0.006182032317017514,0.05349634835020278,0.043410049475667255,0.0046304342142266496,0.04365630901132343,0.036683554804393455,0.0036766325396054692,0.036867340830580984,0.03175567899011152,0.003040330902460529,0.03190088964463948,0.027990092109437304,0.0025903905664035254,0.02810970258791965,0.02501878629627415,0.002258141410522414,0.02512048706471575,0.022614205216816997,0.0020044872934016707,0.022702868693134835,0.004384657520962735,0.0007979518432081279,0.004456674625796046
10115.794542599551,0.41044938748319654,0.26473798595548803,0.48842082356621463,0.05361719131862115,0.0062069690570669585,0.05397526905697655,0.043795776681030026,0.004646257778238009,0.04404154591333609,0.03700602655421568,0.00368763697830135,0.03718930851488168,0.03203252597601805,0.0030485615105877435,0.032177266007044604,0.028232472931922874,0.002596936728113866,0.028351659708411858,0.025234205053072778,0.0022636326094631425,0.02533553112234177,0.022807948192763074,0.002009310565597029,0.02289628419007731,0.004414666958472742,0.0008092959192251329,0.004488233977758448
10232.929922808114,0.4153794535699192,0.269200867208527,0.4949840374738035,0.05409024316264742,0.006225379096133458,0.05444731169015511,0.044176287936376714,0.00465682280208923,0.04442105823196608,0.03732399577078978,0.003694245127772457,0.03750637422308378,0.03230541303678935,0.0030530195567637867,0.032449354999622745,0.028471319224317435,0.002600182391961528,0.028589805295672344,0.02544643112312007,0.0022661931090803577,0.02554714246469333,0.022998778816675433,0.0020115007814945937,0.023086575372980547,0.004443878535984002,0.0008203185443858185,0.00451895772903914
10351.421666794018,0.42070468478732626,0.27377646499287067,0.5019422123970011,0.054600952415134026,0.006230416740961895,0.05495527360868826,0.04458729780413493,0.0046562062636655395,0.044829760006544914,0.037667583488769994,0.003691266397444423,0.037848015714173976,0.032600378707428115,0.003049100566160805,0.03274265881278267,0.028729558779076746,0.002595999751208197,0.028846607466887653,0.02567594322968842,0.0022620893332285633,0.025775397356504304,0.02320519751599939,0.0020076555257964976,0.023291884261836898,0.0044759538536773705,0.0008307139506917736,0.004552389325192127
10471.285480509583,0.4260383936161672,0.2783411560363734,0.5089032442210494,0.05510488714612534,0.006228779719227358,0.05545580478342973,0.04499260756824405,0.00465022281123787,0.045232281702166754,0.03800625610398586,0.003683807391034694,0.038184367743043804,0.03289102505550145,0.0030413413626994013,0.03303133794574616,0.028983945400532642,0.0025884605955673193,0.029099299291148958,0.025901976784399067,0.0022550075224725048,0.025999951158914816,0.02340844443231581,0.0020011365997597845,0.0234938251128188,0.0045071683022709025,0.0008408006303070393,0.004584922224522493
10592.537251773483,0.43180717899187426,0.28301686874401577,0.5162906040425179,0.05564923643459226,0.006211426953211487,0.05599481530059933,0.04543063155961511,0.00463113445981311,0.045666067164694235,0.03837239843183295,0.003665132229167129,0.038547038221744295,0.03320533935859122,0.003023793204887145,0.033342733650154256,0.02925911738783687,0.00257224847714154,0.029371966439844896,0.026146534571070267,0.002240149539806277,0.02624232344966556,0.023628394173770877,0.001987578312786565,0.02371184258509973,0.004541458854905762,0.0008501288537290659,0.004620342800999147
10715.193052376666,0.4375847168928079,0.2876806682325927,0.5236798175726366,0.056186168363940095,0.006187260178365821,0.056525814491573796,0.04586242439099751,0.00460657912509412,0.04609319409908274,0.03873317349384201,0.003641900577373991,0.03890401224449147,0.033514940692069825,0.0030023444134530952,0.03364915038407286,0.0295300878624944,0.0025526305596455215,0.029640209377476995,0.026387300970612447,0.0022222724801917192,0.02648071274512644,0.023844888318837847,0.0019713116518599036,0.023926235988274633,0.00457482024576966,0.0008591647005564669,0.0046547979831337745
10839.269140212644,0.4438422673332412,0.2924518003036093,0.5315298804134482,0.056766503198653395,0.006144614510570585,0.05709809255033167,0.04632933077738232,0.004566653336416341,0.04655385282632477,0.039123421820295864,0.003605534880945738,0.039289209927237265,0.03384992942713293,0.0029694453994136704,0.03397992537075352,0.029823349334872545,0.002522875680074482,0.029929869148510386,0.02664793050605141,0.002195311705723816,0.026738204759120112,0.02407929053998066,0.0019468252881154598,0.024157863349461347,0.004611489817383683,0.0008672855462709051,0.004692336577293216
10964.781961432467,0.4501088421529982,0.2972099043826773,0.5393808460146438,0.05733871361046028,0.0060950278260003795,0.05766175025701268,0.046789422601459504,0.0045211719786010796,0.04700735116381327,0.0395078065657708,0.0035645470282634423,0.03966828424768412,0.034179773376610455,0.0029325950218832284,0.034305349752463146,0.030112027102915048,0.002489674661946851,0.030214775461171815,0.02690442579055208,0.002165299116222741,0.02699141803207158,0.024309926214140135,0.0019196036018009437,0.02438559801450407,0.004647156155367542,0.0008751347033612952,0.004728839295366009
11091.748152624636,0.45690609688760725,0.3020690403588999,0.5477306696875885,0.057957558299868005,0.006023698327451437,0.05826974777380403,0.04728721988672277,0.004457646703191307,0.04749686072516521,0.0399238275227508,0.0035081634047375567,0.04007766478402521,0.03453686012415492,0.0028823361980809315,0.03465692671305708,0.03042462002451346,0.0024446115326205308,0.030522674017547127,0.027182228188581868,0.0021246623731882137,0.027265137437690948,0.024559769599829216,0.0018827718513450126,0.02463183128882042,0.00468638409832111,0.0008818819207064376,0.004768638342238363
11220.184543020267,0.46371263896476694,0.30691391068220014,0.5560805338311258,0.05856749965484207,0.0059453178479350445,0.058868487496562205,0.047777560722510874,0.004388492770311426,0.04797868461502764,0.04033343929696089,0.0034471059981136852,0.040480475111884004,0.03488832769092938,0.0028280880615594406,0.03500276405019473,0.03073220957420516,0.002396073642064345,0.030825474436106615,0.02745552000702416,0.002080951896849864,0.02753426846046771,0.024805505257442587,0.0018431878900198517,0.024873890581791333,0.004724528422526606,0.0008883833339816697,0.0048073270913635705
11350.10815672379,0.471107064083022,0.3118501056537353,0.5649711091951255,0.05922755774250586,0.0058413318179289615,0.05951491202672667,0.04830839716857205,0.004298134069518999,0.04849922879259071,0.040777013909391056,0.00336798047645254,0.04091586679830256,0.03526903281641913,0.0027581187518213555,0.03537671402002733,0.031065459787130937,0.002333636812416927,0.031152987859242597,0.027751670409202078,0.002024798921942485,0.02782543838244569,0.025071844766154577,0.0017923529277396111,0.025135829586383843,0.004766510706064431,0.0008935592688114143,0.004849543532942624
11481.536214969476,0.478511022881829,0.3167706576991849,0.5738610011131515,0.05987785313755282,0.0057302078616212615,0.06015141376975051,0.04883106988071831,0.004202094190469763,0.049011539266596946,0.04121357867733217,0.0032841479818393987,0.04134422203112871,0.035643596833443224,0.002684138843345327,0.035744518412693695,0.0313932451494989,0.0022677117932354217,0.03147504341210216,0.028042896585605704,0.001965564266967644,0.028111696707928464,0.025333701669602155,0.0017387618111032088,0.025393300945724916,0.004807322103279357,0.0008985215189793814,0.0048905712063875804
11614.486138404083,0.4865675128653148,0.32176839576378624,0.5833376767262156,0.06058200058393463,0.0055888979342061836,0.06083925192563457,0.0493972269927165,0.004081105022719139,0.04956552685865876,0.041686596351762646,0.0031790835503044024,0.041807641497872215,0.03604953199446515,0.0025917008764402604,0.036142574208997726,0.031748557362917366,0.002185478184504246,0.03182368943918034,0.02835863958415835,0.0018917364056928317,0.02842166613154156,0.025617654343367238,0.0016719791204967654,0.025672158620490396,0.004852272159694995,0.0009018905637528545,0.004935377564152268
11748.97554939596,0.4946337560310797,0.32674895486543015,0.5928131510948998,0.0612754358547904,0.005440393736629526,0.06151647684323357,0.049954439926885155,0.003954409131283685,0.05011071162921514,0.04215194198785699,0.003069302935659537,0.04226354024284418,0.036448751041134646,0.0024952525719059053,0.03653406270668808,0.0320978965876678,0.002099762519918532,0.03216650381985382,0.02866900308851529,0.0018148368423296223,0.028726388057908992,0.025896711969689786,0.0016024528909119608,0.025946243391070437,0.00489595658266225,0.0009050855364566475,0.004978912600921695
11885.022274370858,0.5034256412249677,0.3317868071862599,0.6029260830861626,0.06202670320752457,0.005256261232601832,0.06224901760622164,0.05055831682336731,0.003798319030698976,0.05070079513647647,0.04265638674093953,0.0029345371087620966,0.04275720802198506,0.03688160694951014,0.0023771007983444136,0.03695813224966387,0.03247674341081655,0.0019948817544430363,0.0325379534664709,0.02900564282440901,0.0017207950742685319,0.02905664212094744,0.0261994479360898,0.00151743549032917,0.026243355018426867,0.004944105781213073,0.0009063660962692246,0.00502649793358068
12022.644346174811,0.5122274588340178,0.33680576384414607,0.6130375943954776,0.06276620792682884,0.005064918343758737,0.06297023308947534,0.051152387259591474,0.00363653174193192,0.051281488721226634,0.043152428507313566,0.0027950768618881547,0.04324285537221925,0.03730711248059022,0.002254966646325662,0.03737519921305372,0.032849057052767416,0.001886550121439949,0.03290318556943497,0.029336401390857157,0.0016237144723687145,0.029381301796436207,0.026496834552044744,0.001429708259749183,0.026535378402925164,0.004990886507797748,0.0009075212181413395,0.005072725391256099
12161.86000646437,0.5218376143709945,0.34185465729373726,0.6238422096057858,0.06356774610269131,0.004831467888912149,0.06375108961059267,0.051796471536058326,0.003440063411664476,0.0519105817715615,0.04369035372677901,0.00262616996694596,0.04376921038202953,0.03776863671521257,0.0021072729120661265,0.03782737789553528,0.03325295925337586,0.0017556603730732362,0.03329927390277835,0.02969528381380596,0.0015064645702805512,0.02973347131237785,0.02681956095295661,0.0013237593577321682,0.026852210124057536,0.005042484002065,0.000906375848189895,0.005123296018117966
12302.687708124515,0.5314578236571701,0.3468827327496519,0.6346456086717075,0.06435635811989236,0.00459084339733367,0.06451989362634349,0.052429795589904404,0.0032379527731579757,0.05252968497678585,0.0442190682524969,0.002452630223083935,0.0442870341311107,0.03822211021779834,0.001955660213197239,0.03827210885711691,0.0336497100676124,0.0016213829171225905,0.03368874990554432,0.03004773170836646,0.0013862378388557813,0.03007969142401309,0.027136437107676735,0.0012151611267434738,0.02716363074890474,0.005092601489852391,0.0009051645558447671,0.0051724184679513745
12445.14611771456,0.5419798623298623,0.3519037135603232,0.6462030600272971,0.0652113801296361,0.004300383012433421,0.06535302129561818,0.05311661442365147,0.0029948609770933886,0.05320097668373182,0.044792554719108604,0.0022443305724437128,0.04484874555640039,0.03871407053576132,0.0017738975132844865,0.03875468964958356,0.034080204053511975,0.0014605094223660137,0.0341114848123302,0.030430215431451923,0.0012422401245385287,0.030455560604454292,0.02748037174008895,0.0010850929276011126,0.027501786444429556,0.0051479130615699475,0.0009011878540193236,0.005226198277688517
12589.25411794239,0.5525119950859181,0.35690172008319515,0.6577600949526847,0.06605218603038149,0.004002852959026118,0.06617336406140847,0.05379161718442538,0.002746240106593252,0.05386167388820021,0.04535593724572347,0.002031510625195513,0.04540141053820121,0.03919720619510729,0.0015883245110097641,0.03922937353889343,0.03450286392734672,0.0012963520737059749,0.03452720880534662,0.03080565382983917,0.0010953645890477333,0.030825121759156512,0.02781790348644773,0.0009524698634594696,0.027834204734860295,0.005201623833991951,0.0008972178935675582,0.005278436364956096
12735.030810167344,0.5640515048136424,0.3618430630145508,0.6701376741642621,0.06696387374418102,0.0036462530875204548,0.067063071420901,0.054523659807795825,0.0024491176741722976,0.05457863736131741,0.04596702694316093,0.0017775922788529326,0.04600138476506029,0.0397213328922935,0.0013671276584685057,0.03974485280857066,0.03496145078477134,0.0011007851087912427,0.0349787759767509,0.031213064529745278,0.0009204254547596532,0.031226632549088806,0.028184233606528296,0.0007945059814998211,0.028195429837865535,0.005260929178832816,0.0008899216541455061,0.005335666441524583
12882.495516932076,0.5756010377210117,0.36675900948491047,0.6825164654891911,0.0678599144105415,0.003282775735472179,0.06793927141451711,0.05524271691344656,0.0021466542603452376,0.05528440916291548,0.046567024427386965,0.0015193313152001304,0.04659180326695032,0.040235779374662294,0.0011422867936589645,0.040251990770711794,0.03541144929148122,0.0009020898484022013,0.035422937583121705,0.03161275550323555,0.0007427544326399158,0.03162147995674073,0.02854355094565841,0.0006341246962980017,0.028550593946849025,0.005318503207502661,0.0008827207336007373,0.005391258875415345
13031.667784523741,0.5882767885769948,0.3715524804825199,0.6957879172069429,0.06883127491921386,0.0028491802224687437,0.0688902187174965,0.05602231590591623,0.0017866996940108788,0.05605079995199758,0.04721761958140743,0.0012123998880044483,0.047233182323690025,0.04079367759067489,0.0008752857363725763,0.04080306675352024,0.03589951738339979,0.0006662388077589022,0.035905699025502724,0.03204631674323914,0.0005318966506124686,0.03205073058223388,0.028933370820240046,0.00044378350833408766,0.028936774022405944,0.0053820908524994165,0.000871515792499525,0.005452196045735514
13182.567385564827,0.6009623409254224,0.37631783140989855,0.7090633578514776,0.06978540088754936,0.002409012448901139,0.06982696841489638,0.056787634126141975,0.0014216880532072055,0.056805427439331854,0.04785602920181473,0.0009013865718290618,0.0478645174290603,0.041340949931638254,0.0006048802448560873,0.04134537484847414,0.0363781640451315,0.0004274806467263061,0.03638067562591195,0.032471413806114194,0.0003185123617334192,0.0324729759137114,0.029315505023438663,0.00025121676973197175,0.029316581394232377,0.005443806653411587,0.0008605140362808796,0.005511398668792221
13335.214321634006,0.6149073295923965,0.38087385982287303,0.7233090080199649,0.07081905067387079,0.0018854947116794256,0.0708441460436644,0.057616787851138995,0.0009884294679946841,0.057625265596753295,0.04854774169356145,0.0005326487717209338,0.048550663623258335,0.04193396909773118,0.0002845023811352478,0.0419349341944678,0.03689687393201776,0.00014470106040750044,0.036897157673079564,0.03293214427541035,6.582139087289019e-05,0.03293221005386579,0.02972972321767401,2.3173207392264718e-05,0.029729732248996898,0.005511965329238316,0.0008446881821797099,0.005576312394032397
13489.628825917312,0.628861695606248,0.38539870416558597,0.7375630097647782,0.07183370573602699,0.00135585507411474,0.07184650042105127,0.05843022720032423,0.0005505201375823216,0.0584328205985591,0.04922606007559867,0.00016019557173978512,0.04922632073583861,0.04251531804397608,-3.894723558215504e-05,0.04251533588327391,0.03740524308795516,-0.00014068127268346083,0.03740550763844144,0.03338358960863437,-0.00018911544846629915,0.03338412526651806,0.030135514125206146,-0.00020683529110615252,0.030136223924508956,0.005578101636597566,0.0008291967823471217,0.005639395816225995
13645.831365890032,0.6442238052289834,0.389600160112953,0.7528695743511952,0.07293155210771848,0.0007270143117286881,0.07293517561952062,0.05931033864242205,3.1491640186587966e-05,0.05931034700288125,0.04995999045243079,-0.0002808106462255195,0.04996077962388107,0.043144360582122065,-0.0004217083359119095,0.04314642149658238,0.03795535907216594,-0.00047829000371407595,0.03795837251022101,0.033872152803652404,-0.0004906711027213535,0.03387570654148815,0.030574717944542182,-0.0004789112399405392,0.030578468460079077,0.005651106407419689,0.0008078881046850281,0.005708562587698538
13803.842646029645,0.6595945981471882,0.3937669860138425,0.7681910395073457,0.0740084549754795,9.268801544119133e-05,0.07400851301658332,0.06017315158716355,-0.000491625082234544,0.060175159884733535,0.05067919310130271,-0.0007250312485404489,0.05068437908972041,0.0437605817286418,-0.0008070903456324795,0.0437680238079714,0.038494121861630086,-0.0008180917015769304,0.038502814078067285,0.03435052736877156,-0.0007940967807174942,0.03435970489119297,0.031004678831374564,-0.0007526046313121901,0.031013811812928747,0.005721928786112868,0.0007870735598524332,0.005775807633739706
13963.683610560183,0.6765365120856661,0.3974611937189765,0.7846509113596646,0.07517123228636932,-0.0006598154929856231,0.07517412799584759,0.061104649241498055,-0.0011112549636453663,0.06111475310038268,0.05145561037501367,-0.0012507460308487837,0.05147080924853328,0.04442582620951207,-0.0012629397951435923,0.04444377404456024,0.03907576841271558,-0.0012199177616203268,0.03909480625849548,0.03486701436873877,-0.00115287102777842,0.03488606888998138,0.03146893850192329,-0.0010762325722050267,0.03148733661311012,0.005800019509356807,0.0007592387158658251,0.0058495016656625685
14125.375446228361,0.6934860574877775,0.4011169008489106,0.8011352445602277,0.0763109144206456,-0.0014169302371997564,0.07632406796687521,0.062017103133942215,-0.0017342115759512264,0.0620413456568778,0.05221583291718378,-0.0017790032847119443,0.0522461296166737,0.04507698449961703,-0.0017208095121811443,0.04510981840969798,0.039644950450491497,-0.0016233936007031735,0.03967817413899901,0.035372321852640456,-0.0015130191203594507,0.03540466607815076,0.03192306135714427,-0.0014010207839182168,0.03195379016093347,0.005875759561556146,0.0007320921553586277,0.00592119154808862
14288.939585111857,0.7121838524908216,0.4041054611378906,0.8188449569180576,0.07753751676753592,-0.0023148928488786105,0.07757206478738145,0.06299889687307414,-0.002472052505554694,0.06304737941274363,0.05303371570975393,-0.002404187654510565,0.05308818249159696,0.04577748934626958,-0.0022624441398240444,0.045833363223024,0.04025726378564765,-0.0021005685749509177,0.04031202892246047,0.03591594074760235,-0.0019389152058887477,0.03596823865524846,0.032411650148580905,-0.0017851137544518134,0.03246077165549731,0.0059591082442853206,0.0006964693734482271,0.005999670045532557
14454.397707460113,0.730887755190273,0.40705118526246964,0.83659283890711,0.07873865894186742,-0.0032162887037232996,0.07880432047159226,0.0639597332665397,-0.0032122056748899075,0.06404034466509921,0.0538337981275858,-0.003031025855422726,0.053919059140325326,0.04646252556612027,-0.0028053087942723426,0.04654713782192845,0.04085589928738198,-0.0025786815495586575,0.04093719708425008,0.036447299331363384,-0.002365537088219882,0.0365239838224932,0.03288912796819613,-0.002169771558595426,0.03296062267501739,0.00603993209401124,0.0006617707868859927,0.006076077704789719
14621.77174456803,0.7515272802753629,0.4090771551870444,0.8556502626038334,0.08002519079644506,-0.004285509390896526,0.08013985745399663,0.06498844190629818,-0.0040890784524012895,0.06511695742276498,0.05469018421806624,-0.00377312015868716,0.05482018501918716,0.0471956678167647,-0.0034477228573752787,0.04732143122911296,0.041496534261393346,-0.003144346868890322,0.04161549318389597,0.0370159358740028,-0.0028702436752205394,0.037127049537815836,0.033400126384635104,-0.0026248479346912554,0.03350310835116424,0.006128594367643672,0.0006168381706079868,0.006159558283824641
14791.083881682933,0.7721707697512541,0.41105545515935116,0.8747652741590202,0.0812836811836909,-0.005356598810729398,0.0814599900416825,0.06599411057127869,-0.0049669281561238645,0.06618076008480299,0.05552702606411963,-0.004515705512556536,0.055710342126050125,0.04791184240976991,-0.004090337332998714,0.0480861258846702,0.04212217749250551,-0.003710025879282267,0.04228524717599605,0.037571143042781315,-0.003374836799466264,0.03772241128247459,0.03389896118927609,-0.003079719817614911,0.034038569944506436,0.006214555807308842,0.0005731160830819656,0.006240926688148425
14962.356560945203,0.7949404504355351,0.41178749037127965,0.8952649088202486,0.08262212328298198,-0.00662739844688273,0.08288750005858551,0.0670629786134573,-0.006007272640904785,0.06733149653090442,0.05641610139950122,-0.00539516500292798,0.056673488533242965,0.04867253238020317,-0.004851107458850038,0.048913685731901635,0.04278661801382322,-0.004379580384430105,0.04301017792807311,0.038160746505111,-0.003972046842510439,0.03836690930927898,0.034428703840025145,-0.0036180994900044546,0.034618294181310155,0.006308400027636655,0.0005170472506247609,0.006329553599430593
15135.612484362962,0.8177111432062925,0.4124665066437333,0.9158494051025129,0.08392973635245352,-0.00789801241173262,0.08430052932365395,0.06810656534342746,-0.007046853547210397,0.06847015691375613,0.05728376041957491,-0.006273607379322817,0.05762627315172438,0.049414648607810946,-0.005610747357347415,0.04973216245993545,0.04343466132656956,-0.005047957398003029,0.04372701314343172,0.03873567181932112,-0.00456806436064092,0.03900409572464289,0.034945159880649994,-0.004155287501609355,0.03519134287442326,0.006399372052763739,0.00046253580195013995,0.006416065931533064
15310.874616821193,0.8427891929346856,0.4114798073944463,0.9378748613865653,0.08530609899403603,-0.009405619780305368,0.08582305173455408,0.06920396647910376,-0.008279024247056668,0.0696974262001422,0.05819560222099709,-0.007314141090722488,0.0586534293776546,0.0501942473033613,-0.006510232804385362,0.050614677649060344,0.04411527033674973,-0.005839229757067197,0.04450004135998449,0.039339409252643544,-0.005273626572272206,0.03969131211702067,0.035487473969463584,-0.004791227055175032,0.03580944938738372,0.006497977524079805,0.0003931575852393001,0.006509860581477725
15488.166189125715,0.8678642529826521,0.41043423814406155,0.9600232421384562,0.0866486701902916,-0.01091036995529187,0.08733285875492261,0.07027371457616323,-0.009508182236479729,0.07091403591514281,0.059084052965250426,-0.008351717033305405,0.05967140430897299,0.050953582288184335,-0.007406881139086993,0.05148911959052452,0.044778006319215934,-0.006627800381386543,0.045265854546437646,0.03992715960835611,-0.0059766182991079254,0.04037199574809716,0.036015326262546096,-0.0054247165585385605,0.03642157706000833,0.006593554039711253,0.00032575556664423967,0.006601596137586143
15667.510701082405,0.89539739792845,0.4071887196661302,0.9836356813578803,0.0880404878870782,-0.012694983474919626,0.08895105459084364,0.07138112558052022,-0.010964475828467607,0.07221831360074153,0.06000293027214333,-0.009580298624443005,0.06076293082938971,0.051738438943028174,-0.008468225970389355,0.052426872072888646,0.04546274321300577,-0.00756104665755339,0.046087204807944274,0.04053427453344725,-0.006808532337678114,0.04110211094999962,0.03656050423188171,-0.0061744033683307775,0.03707821094179565,0.006696067897277338,0.00024051714202870584,0.006700386091902302
15848.93192461206,0.9229222019848464,0.403878042886182,1.0074238752591336,0.08939544195951686,-0.014473297970010738,0.09055949092870423,0.07245843782841127,-0.012414874970120731,0.07351431379709308,0.06089638870866816,-0.010803445236246,0.061847268223663474,0.05250130227719906,-0.009524560923216692,0.053358260856046405,0.0461281008540837,-0.00848965518753075,0.046902835027401966,0.04112406974750429,-0.007636128886342865,0.041827019699787804,0.03709002659344593,-0.006920047254181475,0.03773005601245021,0.006795425476485624,0.0001577580299477318,0.006797256432008643
16032.453906901352,0.9529919712265534,0.39769535105077153,1.032644803148531,0.09076847035549955,-0.01657950096982773,0.09227022847639274,0.07354777326679433,-0.014131028040685197,0.07489299637476403,0.06179853003774845,-0.012249875646846587,0.06300093466123897,0.05327083522423134,-0.010773308259448007,0.054349296741910996,0.04679883955312762,-0.009587214846191816,0.04777076587230336,0.041718386188444395,-0.008614235778225865,0.04259846011549073,0.03762347994105608,-0.007801318754375865,0.03842377931935413,0.0069003667306063755,5.37284573664845e-05,0.006900575900893367
16218.100973590248,0.9830463345166504,0.39144092405101166,1.0581144044140651,0.09210156935792706,-0.018675014596724344,0.09397582267998995,0.0746045889328882,-0.015837628920939147,0.07626713040152089,0.06267325729322884,-0.013687737461292024,0.06415053652583523,0.054016681307882244,-0.012014304178154894,0.0553366547995318,0.047448730231417297,-0.01067769887839121,0.04863532927730017,0.04229408813017832,-0.009585829018634077,0.04336678462530716,0.03814012161539324,-0.008676547878033963,0.03911459267225983,0.007002075300044606,-4.7222172757331453e-05,0.007002234531997246
16405.897731996352,1.0156179461209076,0.3814841511445655,1.0849009033351114,0.09340561357609167,-0.021150031883684133,0.09577020672530166,0.07563484399293771,-0.01785137113511665,0.07771294021744192,0.06352404373223837,-0.015383411178283206,0.06536018261583623,0.05474096778027491,-0.013477322719930447,0.056375631093746964,0.04807914863394707,-0.01196304619909862,0.04954512092756403,0.042852134482355836,-0.010730962690740137,0.044175321051057086,0.03864069324349918,-0.00970812521930733,0.03984157212776567,0.007107076392087042,-0.00017329936886376461,0.007109188949114347
16595.869074376576,1.0481649483732067,0.37144905588164373,1.1120360426324192,0.09466685976089964,-0.02360882501953447,0.09756634130576403,0.07663034299277552,-0.019850971080482595,0.07915977842331658,0.0643455912756172,-0.017066596398051515,0.06657044260948526,0.0554400309007302,-0.014929168566835363,0.057414955372018746,0.04868739562330303,-0.013238281362618247,0.050455074928255454,0.04339040687179755,-0.011866851642238668,0.04498388129540445,0.039123423843652354,-0.010731177226528117,0.0405684662997903,0.007208849487768913,-0.0002955914062973631,0.007214907152332797
16788.040181226585,1.0830134149982913,0.3567128050623642,1.140246500701371,0.0958308573938244,-0.02649886195308933,0.09942707334345306,0.07754365084079716,-0.022199021410217325,0.08065862841191108,0.06509626794859869,-0.01904195838168135,0.06782418654024124,0.05607698790122373,-0.016632450374896593,0.058491597495259014,0.04924050977213808,-0.01473408573402125,0.05139767587194497,0.043879225667048556,-0.013199107766595124,0.04582142393001296,0.03956141888214561,-0.011931103939258683,0.0413213879870701,0.007310334160496114,-0.00044714171421724846,0.007323996262335854
16982.43652461844,1.117825469472005,0.34189210312143486,1.1689413973237093,0.09694968001368834,-0.029365800920749148,0.10129950996166581,0.07842039596696125,-0.02452725391632166,0.08216656673057911,0.06581626081806341,-0.02099999979465368,0.06908531088043827,0.05668752526636123,-0.018320351818810098,0.05957441406836766,0.04977043725190135,-0.016216050406147133,0.05234555105278914,0.04434739291711112,-0.01451877187189109,0.0466635403201756,0.03998080363585338,-0.013119466320776747,0.042078320497741614,0.007408717536929514,-0.0005940896906124736,0.007432498779179109
17179.083871576888,1.154435020542909,0.3212163424112645,1.1982905137269417,0.09787658144378901,-0.032709450170562225,0.10319754515289188,0.07913794745913402,-0.02723994430213744,0.08369485822694371,0.06640054724579074,-0.02328001170838538,0.07036328317867954,0.05718001182417358,-0.020285096636083095,0.060671565809264055,0.050196071646128555,-0.017940733690766746,0.05330586772641717,0.044722296870923536,-0.016054439183228242,0.047516616618810216,0.04031597375515893,-0.014502342914924714,0.0428450194287356,0.007501535111610691,-0.0007743849768336048,0.007541399148902915
17378.008287494773,1.1909933176887615,0.30045119282441046,1.2283061515961298,0.09875685266727179,-0.03602163368306775,0.10512123497154297,0.07981791416613557,-0.029925937934861063,0.08524354041869531,0.06695338700745807,-0.02553686439399563,0.07165812916095268,0.0576454857191425,-0.02222938876147867,0.0617830700799565,0.05059804527562886,-0.019647092213355023,0.05427863684871484,0.04507616283778886,-0.01757349338024422,0.04838065859167633,0.04063221443454175,-0.015870009608642637,0.04362148616029712,0.007591553020126594,-0.0009491568547312289,0.007650658533242514
17579.236139587956,1.2284318835338237,0.27257987733977895,1.2583102487117503,0.09931960674364834,-0.039839216018891524,0.10701190315433541,0.08023680757849395,-0.033018559527676086,0.08676503076511272,0.06728488727808962,-0.02813372769368089,0.07292984773031831,0.05791910496070367,-0.024465731182012375,0.06287443615428691,0.05083092391409073,-0.02160932097515803,0.0552335548282698,0.04527904752682808,-0.019320148596621657,0.04922865310703003,0.0408122457477673,-0.01744257588904408,0.04438336238525887,0.007668631813459463,-0.0011607472860543555,0.007755981443536668
17782.79410039027,1.2658010099356771,0.2446164946611411,1.289220472306612,0.0998357878030825,-0.043615422583009926,0.10894718726684342,0.0806183627512341,-0.03607637464124986,0.08832228042767797,0.06758527000468371,-0.030700570605850564,0.07423135292536986,0.05816607734419096,-0.026675674983544898,0.0639912821362264,0.051040522881377025,-0.02354797800196596,0.05621069510320473,0.04546128019988442,-0.021045494565662404,0.050096315622266366,0.04097373336947659,-0.018995681175488745,0.045162846783100126,0.007743451421370931,-0.0013658161505627246,0.007862982492176202
17988.709151288935,1.3025846366940699,0.20832895976189386,1.3191389961739797,0.09987691639159073,-0.04789346896228308,0.1107663432507094,0.08061139851739582,-0.0395366279090487,0.08978497935261205,0.06755737645828208,-0.0336031997526166,0.07545312549881747,0.05812913797744436,-0.029173625552644265,0.06503919671926048,0.05100026237501312,-0.025738718772997788,0.05712712496175217,0.04542063434661634,-0.022994932689647946,0.05090973339009412,0.04093426543899003,-0.02075045239347783,0.045893304103798015,0.007795605231375092,-0.0016096441032740294,0.00796005119723784
18197.008586100903,1.3392773139230891,0.1719503804334477,1.3502705865567286,0.09987379094239637,-0.05211884787268606,0.11265499731828006,0.08056922078700335,-0.042952880835667936,0.09130361060937285,0.0675003000316193,-0.03646805810441343,0.07672163818809853,0.05806732001922516,-0.03163847957842652,0.066127203511487,0.05093834896132256,-0.02789999065870132,0.058078609432915075,0.04536084360461223,-0.024917793804150327,0.05175425181169411,0.040877659581951845,-0.022481002366371086,0.04665167221327357,0.007846348417148161,-0.0018459324710628708,0.008060561405448615
18407.72001469064,1.3732628552231485,0.1262937086811614,1.3790580010964282,0.09921242825257318,-0.05679026730440148,0.1143164046857552,0.07999077000882478,-0.04672490439389029,0.09263768119519665,0.06699121167190603,-0.03962872107451298,0.07783481210404293,0.057615211075507926,-0.034356449859183485,0.06708113143203476,0.05053332922820183,-0.030282459456370137,0.0589121779737648,0.04499521421170981,-0.027037092618571127,0.052493558454565124,0.040545416918770824,-0.02438823061244516,0.04731507820476211,0.007862464510652718,-0.0021201174521534214,0.008143294553938165
18620.87136662977,1.4071332247089283,0.08055247218736725,1.4094369843505752,0.09851223991140738,-0.06139684819256154,0.11607856985827802,0.07938179156832192,-0.05044307767640446,0.09405303247670582,0.06645705197122714,-0.04274334601961172,0.07901603245961317,0.05714188514503607,-0.037034203291206186,0.06809351842387704,0.05010995916370045,-0.032629207888840765,0.05979693315581424,0.044613450896901975,-0.029124243665371218,0.053278340533562035,0.040198806691500076,-0.026266214503510386,0.048019351138525505,0.007878387626247171,-0.002385823244163903,0.008231715747145141
18836.490894899114,1.4355094511108648,0.02518462362970612,1.4357303540344848,0.0969633245701943,-0.06632023583694824,0.11747450784392875,0.07808349759384668,-0.054410890654431714,0.0951713066963819,0.06534304337507756,-0.04606387237950309,0.07994744308677053,0.05616855224785222,-0.039887193591716864,0.06889045270748918,0.04924742313601819,-0.03512854497281557,0.06049234131231115,0.04384045188569964,-0.03134659660377312,0.053894288567361434,0.0394997206171189,-0.028265649246948625,0.048571337805149814,0.007846302984184504,-0.0026842650577245148,0.008292752825192817
19054.607179633596,1.4637450826864054,-0.03025402514020848,1.464057708263515,0.09538490793986544,-0.07116670933179205,0.11900832399379625,0.07676254618439671,-0.05831516055103011,0.0964009670428884,0.06421076697403111,-0.049330274009216864,0.08097220837557625,0.05517999560231327,-0.04269303496377131,0.0697676654983461,0.048371896114332895,-0.03758609928693989,0.061258103082804626,0.043056170265883036,-0.033531417930834785,0.054572793463565875,0.038790702980305805,-0.03023100005424411,0.04917958928240467,0.007815641064695518,-0.002973510930839644,0.008362177497995229
19275.2491319105,1.4832174198128545,-0.09465129914811918,1.486234430655786,0.09279377306499993,-0.07611267594368143,0.1200159312714215,0.07462141254398784,-0.06229191931005415,0.09720410701914978,0.06238981044333012,-0.05265321432588023,0.0816385290533933,0.05359830551618005,-0.04554512642178945,0.0703358862529119,0.04697583164958198,-0.04008284521039715,0.06175243508826617,0.0418084083150028,-0.03575036564282642,0.05500937783169138,0.03766425538927367,-0.03222671759560177,0.04956972322915571,0.007723979042947397,-0.0032847281664849827,0.008393407614526439
19498.445997581606,1.502525161582996,-0.15909692341390683,1.5109247804671742,0.09018680160970947,-0.08097124918421228,0.12120232002334316,0.0724690088427463,-0.06619683563078561,0.09815181246507519,0.060560344603249563,-0.05591517464743371,0.0824261008074345,0.05200993207939701,-0.04834423919904914,0.07100843962965507,0.045574373574053105,-0.042532744183933865,0.06233825354052927,0.04055621083556325,-0.03792731099883295,0.05552735503282011,0.036534113053793504,-0.03418435416691238,0.05003310390567693,0.007635717981436033,-0.003586436529871772,0.008436036751628352
19724.227361149704,1.5097736812238356,-0.23046007968388227,1.5272617381588767,0.08647668084898266,-0.08562768132722942,0.12169764229488737,0.06942576035984614,-0.06992951129384058,0.09853970139663587,0.057984255174054186,-0.059027955356372085,0.08274341884188546,0.0497793165462543,-0.051012304619786834,0.07127577132822986,0.043609745958419086,-0.044866176257339296,0.0625682324707394,0.03880284196487997,-0.039999760405768525,0.055728281662638206,0.03495273662617499,-0.036047505008689584,0.05021072012041109,0.007476672631491663,-0.003893351101271503,0.00842963916406085
19952.623149689978,1.5168386581948028,-0.30184020641663206,1.5465791364181287,0.08276846786354186,-0.09018972868350847,0.12241244394457221,0.06638589465919509,-0.07358497978346318,0.09910517776299294,0.05541213387786991,-0.06207543225677006,0.08320975826646673,0.04755288527365755,-0.05362378804525014,0.07167138579776137,0.04164935492280155,-0.04714968568710915,0.06291074332638806,0.03705368813418845,-0.04202753487594232,0.05602936276716206,0.03337552207271039,-0.0378702206469156,0.050478501220539936,0.007323238216609413,-0.004191031187213099,0.00843768690989429
20183.663636816807,1.509233416739067,-0.37662412665380324,1.555516389813884,0.07798829969536222,-0.09419702311770747,0.12229167614196623,0.06248331170870617,-0.07678327223580808,0.09899411668036416,0.05211854531391786,-0.06473483737782125,0.08310801366879053,0.044706753715656716,-0.05589869363961353,0.07157763462428578,0.039146084734038585,-0.04913649319786355,0.06282364931925094,0.03482171599223085,-0.0437904270109171,0.055947773882810053,0.03136374914670107,-0.0394540626005839,0.05040146640950029,0.0070957021964216166,-0.004472470336631637,0.008387608751745186
20417.379446696505,1.5014347327379607,-0.45138633752564955,1.5678188295771711,0.07323060199588163,-0.0981082998413623,0.12242532240693456,0.05860096056163304,-0.07990343117681174,0.09908900490252973,0.04884319419417184,-0.06732840241570204,0.08317915238171338,0.0418771828002011,-0.05811671821486424,0.07163275350946235,0.036657980967849745,-0.05107323438427955,0.06286718411946561,0.032603748301114954,-0.04550860847933686,0.05598247805347695,0.029365005960144852,-0.040997512507370444,0.05042915433389042,0.006875984035135981,-0.004745663332240739,0.00835466797152461
20653.80155810652,1.4778211489008528,-0.5249153334444296,1.5682765876667653,0.06758105017987716,-0.10112513488153292,0.12162849685917893,0.05400432829106848,-0.08229317710463217,0.09843086138068617,0.04497238683564855,-0.0693054901869014,0.08261819743701687,0.03853721362732374,-0.05980204608084758,0.07114352781254107,0.03372336250660204,-0.052541520464217,0.06243297647432345,0.029989004524725024,-0.046809200969333394,0.05559174118312378,0.027009310831504183,-0.04216468492195634,0.05007358111979471,0.006587758537980521,-0.004979851915635426,0.008258177017743873
20892.961308541635,1.4540164453181736,-0.5983803959524092,1.5723304110510168,0.061975092893115896,-0.10405089433779638,0.12110945772979753,0.04944510313341488,-0.08460925027787873,0.09799767066853557,0.04113428214496958,-0.07122076366650947,0.08224613270435734,0.035226297732312103,-0.06143415071957699,0.07081699602892795,0.030814904188759516,-0.05396309093334847,0.062141560193185244,0.027398081963250945,-0.04806817696610993,0.05532815316012525,0.024675513898490768,-0.04329434387632717,0.049832531521449716,0.006309251104761053,-0.005207499894027248,0.008180752083349205
21134.890398367723,1.4152365540178453,-0.6656716321778443,1.5639735374086805,0.055791886648217486,-0.1058326081145704,0.11963810244274097,0.04442804144292403,-0.08599564213187813,0.09679411827238382,0.03691691648119791,-0.07235380228535966,0.08122765186578187,0.031591659711716465,-0.06239169924391878,0.06993394810737133,0.027624017563948434,-0.05479224418267866,0.06136184782865991,0.024556611891207426,-0.048799504273382976,0.054629834384732616,0.02211650965679436,-0.04394877564035221,0.049199947964251894,0.005976942894893894,-0.005376741171115494,0.008039477096801199
21379.620895023592,1.3762811538429132,-0.7328584178962066,1.5592406084708388,0.04967117599596557,-0.10753473863382518,0.11845229308826098,0.03946361277690067,-0.08731813221103898,0.09582188135405002,0.03274499081320497,-0.07343351541360019,0.08040345520782259,0.027997017503743872,-0.0633035305955314,0.06921827775208164,0.024468878656454064,-0.05558141472118529,0.0607290678762046,0.021747491664899612,-0.04949532609646595,0.054062377852906005,0.01958708189756907,-0.04457129536763793,0.04868525596123841,0.005655655217230802,-0.0055417081976035605,0.007918141554908987
21627.18523727149,1.3251319021021049,-0.789664818659189,1.5425774158196381,0.0433627290791645,-0.10799226598895552,0.11637291689487866,0.034357115155765616,-0.08763281023959188,0.09412715225860634,0.028459082014656814,-0.07366717081564406,0.07897323220622443,0.02430718040889748,-0.06348685481399681,0.06798102495258658,0.021231875314400607,-0.05573141350173715,0.05963877078099333,0.018866382557152044,-0.04962220853637982,0.05308770074905088,0.016993225270599627,-0.044681576928059144,0.047803901743219794,0.005301737207010929,-0.005636446363400566,0.007738084066466035
21877.616239496827,1.2738343310012328,-0.8463332429023596,1.529357335902562,0.037130964286661114,-0.10838681405798448,0.11457054582438457,0.029314519578694843,-0.08789744119415847,0.09265690058819274,0.0242279429332932,-0.07385938510101044,0.07773160223665967,0.020665288233414687,-0.06363487116041593,0.0669062849467286,0.018037536216703023,-0.05585069620986091,0.0586911661146296,0.016023738309412013,-0.04972194270799746,0.05224013568192468,0.014434419684166378,-0.04476756393474796,0.04703708379853492,0.00495936214402788,-0.005729448118261417,0.007577720542185896
22130.947096057695,1.2144288292177439,-0.8899807573155394,1.5056238340392734,0.03109269813630127,-0.10759922036024028,0.11200155400496323,0.024437572377169817,-0.08720786083982787,0.09056713496599193,0.020140615048140915,-0.07325215796123703,0.07597054047784195,0.017149870004211788,-0.06309543686239973,0.06538464799949935,0.01495563688681315,-0.0553673568289036,0.05735168068077294,0.013281952956593695,-0.04928556562702674,0.051043875768961036,0.011966748710143499,-0.04437101523879794,0.04595639311361761,0.004607391364812789,-0.005749920521532652,0.007368150459409319
22387.21138568473,1.1549097518376494,-0.9334674598823421,1.4849841862958988,0.025139156636016853,-0.10676792875587046,0.1096875918560929,0.01963072025991235,-0.08648415311095564,0.0886841243810985,0.016113062593528262,-0.07261704546397665,0.07438323788368056,0.013686578402609654,-0.06253250201226328,0.06401278181960608,0.011919978803294965,-0.0548637653401956,0.056143731991871094,0.010581746665585236,-0.04883144120196009,0.04996481774564088,0.009536876995831235,-0.04395871170839321,0.044981333438385764,0.0042666906164033494,-0.005771130045091743,0.0071770879062099426
22646.443075931948,1.0917248780614839,-0.9631616195811297,1.455865211759834,0.019679875181329312,-0.10494570841643783,0.10677499333730109,0.015231105838481198,-0.0849632540402135,0.08631767560682384,0.012431083881964773,-0.07131547498477914,0.07239080617581975,0.010522888744736794,-0.061397279130988656,0.062292512168178306,0.009148306004696715,-0.05385896549124317,0.05463039141853638,0.008117090516367076,-0.047931679835846924,0.048614124391343626,0.0073193005574981665,-0.04314542616495563,0.04376185507501517,0.00393668207301918,-0.005726061636983801,0.0069487587103430355
22908.676527679097,1.0284637553112583,-0.9926840255427626,1.4293912237581143,0.014307155460910024,-0.10309911661788572,0.10408709115337525,0.010902706679700716,-0.08342405950718018,0.08413348154926865,0.008809597067401267,-0.06999942553396533,0.07055160221834174,0.0074117915939621035,-0.06025018334919391,0.06070435938418106,0.006423172942763415,-0.05284418257005232,0.05323311734390227,0.005694193369955932,-0.04702336950168121,0.04736687785178682,0.00513961518548918,-0.0423247193390788,0.04263563663634803,0.0036170155437075346,-0.005683858522071037,0.006737139537098922
23173.94649968617,0.9654779294184457,-1.009260943054249,1.3966944130227201,0.009612649014700297,-0.10052000083792333,0.1009785798550164,0.007128151620951169,-0.0812980416096452,0.08160993882545724,0.005655497895407367,-0.06819411513357448,0.06842822513624162,0.004704466443053411,-0.058683704663211864,0.05887197293715313,0.004053003201999431,-0.05146252654351362,0.05162187979139525,0.0035875904577346335,-0.045789089094216764,0.045929418517661955,0.003244799827236377,-0.041210807484022983,0.04133835240311396,0.0033226541460902237,-0.005587172808752828,0.006500502332081538
23442.288153200625,0.9024513407261324,-1.0256659245757551,1.3661658066333795,0.005001390131474886,-0.09793379223314072,0.09806141730778314,0.0034217630972953,-0.07916778319981828,0.07924169583916942,0.0025591075582998197,-0.06638616761706977,0.06643547457779338,0.002047184959682612,-0.05711558383011003,0.057152260519715906,0.0017270240446426433,-0.050079893891317756,0.05010966358115388,0.0015205663090502451,-0.044554304850798344,0.044580244533179623,0.001385838313814901,-0.04009674498865071,0.04012068676527015,0.003037279982570984,-0.005494973079146324,0.006278518840703533
23713.737056617974,0.8426395578964478,-1.0310187551602923,1.3315558936913614,0.0011376999186943205,-0.09488000179235155,0.09488682258997626,0.000323138598677453,-0.07666540554023632,0.07666608653898314,-2.5828965324203298e-05,-0.06426928167818309,0.06426928686834085,-0.00016906082045902053,-0.055283382847594965,0.055283641347461644,-0.00021168941610399247,-0.04846665598526612,0.04846711828449287,-0.0002016296429374998,-0.04311484009758351,0.04311531156275119,-0.00016267202766026106,-0.0387986646264092,0.03879900564423217,0.0027854251490831727,-0.0053621543603590725,0.006042457500509443
23988.329190196346,0.7828177013213605,-1.0362076647164005,1.298664651832441,-0.0026496019006170242,-0.09183315494037259,0.09187137060332903,-0.0027132001178493096,-0.07417012171191556,0.07421973059530643,-0.002558194543445942,-0.0621592578020865,0.06221187740157315,-0.00233982524047622,-0.053457712630462464,0.05350889479177341,-0.0021103187374271926,-0.046859611678298205,0.04690710662377757,-0.001887985033319056,-0.04168125732705006,0.04172399429404861,-0.0016787641725988013,-0.037506189143476504,0.037543740799412036,0.0025410128790166265,-0.005234898549805208,0.005819012740841957
24266.100950825614,0.7280362004116725,-1.0326751817000606,1.263508899853546,-0.005707827920054347,-0.08854881675106341,0.08873258841924064,-0.005158572193488149,-0.07148852799238656,0.0716744061823582,-0.004594179367256767,-0.05989600064089696,0.060071935018216754,-0.004083079661358524,-0.05150186408410397,0.05166346430175311,-0.003633860797089992,-0.045139336200948225,0.04528536868520408,-0.0032405226993754955,-0.04014740063595918,0.04027796873216651,-0.002894398656227066,-0.03612365034357684,0.03623942132162389,0.0023328631097476417,-0.005080238714287854,0.005590266154931313
24547.08915685178,0.6732691848567819,-1.0289920361541673,1.229681261850572,-0.008698451571389109,-0.08528188000078779,0.08572433794558329,-0.007549042110603806,-0.06882239968487097,0.0692351842286261,-0.006583958290756044,-0.05764657704668274,0.05802134393456898,-0.005786449006287567,-0.049558514302166665,0.04989518345432176,-0.005122316361596061,-0.04343046810409303,0.04373149533973104,-0.004561739362162058,-0.03862405218521166,0.03889250407487607,-0.004081744758281062,-0.0347508720226039,0.03498976631249699,0.002130611675822084,-0.004931730309363807,0.005372287218443093
24831.331052957197,0.6244053214367171,-1.0188936032342752,1.1950004937865986,-0.011032420045225021,-0.0819542942650035,0.0826935344542067,-0.009408489251705938,-0.06611229082198879,0.06677839970926742,-0.008128368597992415,-0.05536293198740494,0.05595645283885366,-0.007106616788243576,-0.04758718601615479,0.04811490699472528,-0.0062747742279625,-0.041697868759564126,0.04216734578677838,-0.005584045806435918,-0.037079993555366335,0.037498099813649,-0.005000110288743882,-0.03335960440177207,0.033732244347839245,0.001963541052194613,-0.004766866778163972,0.005155435223569092
25118.864315097315,0.5755743089075932,-1.0086603966991285,1.1613275080457264,-0.013308195478074684,-0.07865124838776336,0.0797692104751971,-0.011220860750767545,-0.06342329426841842,0.0644082445952885,-0.009633272358883718,-0.053097781435472675,0.053964565500980916,-0.008392758522775125,-0.04563231823197921,0.046397703206583804,-0.0073973555934691,-0.039980117054116526,0.04065870914622213,-0.006579725825586819,-0.035549479473304085,0.03615326102529013,-0.005894463486641062,-0.03198081127438517,0.03251948630533985,0.0018009486669759787,-0.004608355813155295,0.004947763070492033
25409.727055494583,0.5328064114005374,-0.9940281198768964,1.1278185027456837,-0.015024293216078783,-0.0754100722432394,0.07689218674464458,-0.012581552685589343,-0.06078854269534908,0.062076907066996645,-0.010759843719618831,-0.05088033730645004,0.05200560509491983,-0.009353654895031826,-0.04371970956321251,0.04470910269941691,-0.00823491499673875,-0.038300076144650426,0.03917537054948598,-0.007321932369460859,-0.03405283825791462,0.03483111377838286,-0.0065607658151330805,-0.03063261188249981,0.031327313303647464,0.001670259035855821,-0.00444189104710919,0.00474554120425129
25703.95782769019,0.4900842285628647,-0.9792776395137555,1.0950649507393115,-0.016691344024298126,-0.07219781472672744,0.074102128286928,-0.013902725300950063,-0.05817830093949914,0.05981638965200595,-0.011853346251969975,-0.0486841505937747,0.05010637021783182,-0.010286135376021065,-0.04182588138505714,0.0430721364063904,-0.009047572197921775,-0.03663687639172573,0.037737504878028134,-0.008041983665489942,-0.03257148440754847,0.03354959161878398,-0.007207119483695625,-0.02929843104462309,0.030171851665564034,0.0015428142161588317,-0.0042817022288310904,0.004551181130427454
26001.59563165429,0.45314093737593325,-0.9617521330328664,1.0631575022164907,-0.017899897140946353,-0.06912383784034652,0.07140386036787494,-0.014854579586480385,-0.055683235490821784,0.05763055829520823,-0.012637879734664167,-0.04658631485024837,0.04827008116332836,-0.01095321303454646,-0.04001762998232066,0.04148955995406661,-0.009627770074343841,-0.03504922296856425,0.036347516934510986,-0.008555372203196111,-0.0311575834063334,0.03231082476907458,-0.007667569274664285,-0.028025024920116156,0.029055010589481935,0.0014430501225070704,-0.004119476584575056,0.004364914774303142
26302.67991895541,0.41625173001522364,-0.9441244106076353,1.031812194852281,-0.019067776510044945,-0.06608103666277602,0.06877705654841716,-0.015773797078476405,-0.053214359512184825,0.05550297949268135,-0.013395187081674918,-0.04451105686941621,0.046482956237587504,-0.011596952515423252,-0.03822923593834728,0.03994951549236618,-0.010187557946502718,-0.03347931213347969,0.03499500932767858,-0.00905063565361266,-0.029759738790309374,0.031105563145551463,-0.00811172705288197,-0.026766302732868515,0.027968465774296986,0.0013455021409073517,-0.003963269334626376,0.004185436635522758
26607.250597989707,0.38461870692957334,-0.9249542530527057,1.0017344558117514,-0.01987086389473741,-0.06321802970157894,0.0662674166636432,-0.016399732459261556,-0.05089345370749807,0.05347050453299096,-0.01390743341234883,-0.04256124000097546,0.044775840076312926,-0.012030352339323891,-0.03654949477232071,0.038478499782608144,-0.010563208987885132,-0.032005049149836505,0.0337031831613156,-0.009382247034656972,-0.02844715808019841,0.029954421414194052,-0.008408694241459364,-0.025584349679268776,0.026930746134436235,0.001271279346190305,-0.003808908856282003,0.004015462345921515
26915.34803927079,0.35304467795046224,-0.9056965794895514,0.9720734739350823,-0.020640648092462497,-0.060386921825983965,0.06381705635090336,-0.01699906396230195,-0.048599184192555954,0.051486395094009194,-0.014397559815729618,-0.040634291414433504,0.043109573964499076,-0.012444841513902238,-0.03488980404536657,0.0370428469023403,-0.010922359710690024,-0.030548656438863737,0.032442539232764064,-0.009699235280588143,-0.027150714900424443,0.02883117209952338,-0.008692542272575586,-0.024417126943970417,0.02591826343253883,0.0011984397265469963,-0.0036602040391660946,0.0038514090131397147
27227.013080780776,0.3261077295799591,-0.8857890011166472,0.9439112277068343,-0.02112659855593463,-0.057752843106578446,0.061495723863019,-0.017370651638589467,-0.04646616584068142,0.049606895753341984,-0.01469762722034726,-0.03884357338058943,0.04153123449744214,-0.012696333796010892,-0.033347853637762874,0.035682996428346415,-0.011138893489957403,-0.029195768717390838,0.03124848571019071,-0.009889511748415592,-0.025946465597761224,0.027767274256539055,-0.008862441031187133,-0.023332881994285334,0.02495929172052993,0.0011448830043601797,-0.0035157041145251647,0.0036974224149482786
27542.287033383338,0.2992321439361478,-0.8658070079126915,0.9160576678983431,-0.021585565158463542,-0.05515033714271492,0.05922411932790048,-0.017720788774567404,-0.044359394154882506,0.047768003983640124,-0.014979924967193383,-0.037075319932051876,0.03998721670842754,-0.012932679850560652,-0.03182555402098005,0.03435287610753162,-0.01134224557017133,-0.027860362249329428,0.030080663543843762,-0.010068133364325677,-0.02475797734168766,0.026726854500546213,-0.009021906533704343,-0.02226300334995933,0.024021576044531243,0.0010920498617843736,-0.003376446403123773,0.0035486565364642904
27861.211686299397,0.27636582113185637,-0.8457952095972978,0.889802002508211,-0.021827616779320373,-0.05274638355616333,0.057084374679230436,-0.0178972494633806,-0.042414574862330905,0.04603593921173706,-0.015117482338720038,-0.035443603415790746,0.03853293779816646,-0.013045004565368317,-0.030421100768273812,0.033100083324123966,-0.0114371437040278,-0.02662846503543191,0.028980741989290106,-0.010150427328466993,-0.02366163930894193,0.025746928937971526,-0.009094758805209078,-0.02127604203855632,0.02313837942794058,0.001054968370196831,-0.0032426769317910826,0.0034099724260008004
28183.829312646252,0.2535614341428027,-0.8257204368362512,0.8637752257929169,-0.02204800697340637,-0.05037299758235103,0.054986848399693894,-0.018056585229147687,-0.04049507806673458,0.04433837635467048,-0.015240912709851537,-0.03383350806297885,0.03710783863386507,-0.01314532923007586,-0.02903552589207681,0.03187258138897051,-0.011521629445989561,-0.025413337069673508,0.02790314760215298,-0.0102235401012512,-0.022580401319278992,0.02478699852627558,-0.009159413479732662,-0.020302829131755542,0.022273296254617766,0.0010180971751736242,-0.003113722088012506,0.003275940643460054
28510.18267504083,0.2341779288964903,-0.8060289736011466,0.8393580932276566,-0.022105189899620518,-0.0481902597824529,0.05301830399398478,-0.01808556242535242,-0.038730725944575585,0.042745253542763546,-0.015255870626461204,-0.03235401983145207,0.03577043734461904,-0.013152801047613136,-0.0277625726775775,0.030720622016421898,-0.01152496768986847,-0.024297068733236213,0.02689186548531204,-0.010224603542901611,-0.02158714105891006,0.023886129378926105,-0.0091592936901493,-0.019408763401961338,0.021461424875709505,0.0009940061082684662,-0.0029908192914490277,0.003151673869133462
28840.31503126782,0.2148557117805724,-0.7862843948171903,0.8151111129274164,-0.022145140862944,-0.04603667592931329,0.051086033262137766,-0.018101002922887157,-0.036990456307518536,0.041181794092205445,-0.015259716202099757,-0.030895053187122965,0.03445813764560968,-0.013150871888704178,-0.026507510796088953,0.02959043021042246,-0.011520177879206828,-0.023196673539980204,0.025899810070519513,-0.01021852363539303,-0.02060815913407451,0.02300248786941153,-0.009152815947750961,-0.01852768598912594,0.020665168469796175,0.0009697317300831967,-0.002872312419782182,0.0030315933541893644
29174.27014001345,0.19842774624426013,-0.7671847783796011,0.7924304730744106,-0.022064127308056566,-0.04406072351695026,0.04927649612851203,-0.018020099606577498,-0.03539448646282595,0.03971767442585409,-0.01518353806874349,-0.029557429976643273,0.03322922651987484,-0.013080521448753185,-0.0253570069064291,0.028532049358992513,-0.01145563489215912,-0.022188016141705125,0.024970775540359588,-0.010159410564497637,-0.019710792670747847,0.022174962699568024,-0.00909866621197891,-0.0177200198678001,0.019919458600881623,0.0009557959205528763,-0.002759962332027287,0.0029207769370417557
29512.092266665662,0.1820596266838283,-0.7480404725794039,0.7698767799362914,-0.021969538978744717,-0.04211229231939589,0.047498482158199885,-0.017928612818461212,-0.033821195576704204,0.0382793472754169,-0.015098723085007924,-0.028239099891873013,0.032022151731277114,-0.013002900465557058,-0.024223301916606557,0.02749261312171433,-0.011384833544495678,-0.021194247335131484,0.024058481974941856,-0.010094819960578913,-0.018826807182031433,0.021362445054485053,-0.009039660597861677,-0.016924516336112402,0.019187358258391605,0.0009413790174606626,-0.0026516117732455404,0.0028137589538781683
29853.826189181425,0.16812768911631734,-0.7296951077345409,0.748813641768976,-0.02178674313421545,-0.04032617331799086,0.04583516587587441,-0.017767116031937535,-0.03237957634918231,0.03693382428946206,-0.01495588607346756,-0.027031396063940893,0.03089295876746318,-0.012875740007790792,-0.023184864494489584,0.026520230435953383,-0.011270805954701122,-0.02028403256681744,0.023205021957331495,-0.009991881780105741,-0.018017137824921686,0.020602304650447066,-0.008946188555027774,-0.016195848756573046,0.01850242704641471,0.0009353249402622495,-0.0025492454193657924,0.0027154161655322845
30199.517204022013,0.15425366826854603,-0.711312221145089,0.7278456361926358,-0.02159337663571789,-0.03856585210886976,0.044199534651568236,-0.0175974539486134,-0.030959171499027223,0.03561096299427676,-0.014806434548473864,-0.02584171315678345,0.029782958934862654,-0.012743046328962069,-0.022162100916611988,0.02556450560406298,-0.01115204243348697,-0.019387696880730193,0.02236628804199233,-0.009884820733988445,-0.01721993270185777,0.019855371142328177,-0.00884908072029388,-0.015478502902096939,0.01782947788591972,0.0009285675920082506,-0.0024505114756608846,0.002620542742500814
30549.21113215701,0.14242460300472343,-0.6938075725164946,0.7082751691414036,-0.021336943973812375,-0.03695196219872941,0.04266981003564388,-0.017377959837725217,-0.029657417905988488,0.03437376797751502,-0.014615801537906025,-0.02475164340607224,0.028744834421106265,-0.012575255511138615,-0.02122507853999676,0.024670650785892395,-0.01100268795445357,-0.018566535291988297,0.02158182974105126,-0.009750636386674042,-0.016489575763695908,0.019156748649282827,-0.00872759795423456,-0.01482126879658744,0.01720002833693758,0.0009285894213019319,-0.0023574339711544792,0.0025337271442890286
30902.954325137805,0.13065125463710106,-0.6762714857083253,0.6887763590022484,-0.021072400462597642,-0.03536214003484241,0.04116463298876706,-0.01715227406327684,-0.02837541953152057,0.03315667261851765,-0.01442020069904913,-0.02367833348698008,0.027723738292688798,-0.012403343479786338,-0.020302618956114488,0.023791579728020113,-0.010849833004890654,-0.017758258808667417,0.020810445265530202,-0.00961342703081688,-0.015770782680161875,0.018469855592877126,-0.008603466994045397,-0.014174532367816633,0.01658122468830062,0.0009277448281308469,-0.0022676538568060342,0.0024500947900868686
31260.793671241474,0.12059259931250986,-0.6596423603181107,0.6705748418595763,-0.020763936457816205,-0.03390332493367274,0.03975646486777244,-0.016892095383614428,-0.02719946905539109,0.03201802622499247,-0.014196206036616333,-0.022693998841276226,0.026768448764205758,-0.012207292805891562,-0.019456711367956077,0.022969144844872287,-0.010675969817813536,-0.01701708026320703,0.020088736949726228,-0.009457604439246464,-0.015111644543899018,0.01782717258990913,-0.008462611119820006,-0.013581432795654751,0.016002221837863255,0.000932417108053188,-0.0021831266649702465,0.0023739089491162844
31622.776601685742,0.11058733981247584,-0.6429869583502915,0.65242761156726,-0.020449371909548722,-0.032466893772261966,0.03837024892692754,-0.016627332629224428,-0.02604186133137207,0.030897358009468762,-0.013968581549852655,-0.021725207780087467,0.025828393748021903,-0.012008266033741596,-0.018624297963325636,0.022159939705780965,-0.01049960649669382,-0.016287832907471038,0.01937873157374113,-0.009299644518908636,-0.014463207763746646,0.017194992497682828,-0.008319904569661554,-0.012998042799400197,0.015432755057452136,0.0009361055345150631,-0.0021015942187767376,0.002300650306358082
31988.951096915953,0.1020199947368349,-0.6272339004458639,0.6354765496811315,-0.020105372928210175,-0.031147050736910986,0.03707242627870631,-0.016339660979950175,-0.024978547419352334,0.02984815491986966,-0.013722208670909836,-0.020835485688482206,0.024948275986186697,-0.01179335975733448,-0.01785988762238236,0.021402311096001832,-0.01030945345748151,-0.015618174844855155,0.018713957787609863,-0.00912947986075289,-0.013867740861690153,0.01660306113747954,-0.008166233039530518,-0.0124622735571217,0.014899517585091625,0.0009443074918180536,-0.0020248854364159634,0.0022342510310422083
32359.365692964824,0.09350370383419268,-0.6114589497804879,0.6185668839320204,-0.01975691461157491,-0.029847985472328295,0.035794383801448275,-0.0160487130898917,-0.02393223451349728,0.028815152969413362,-0.013473291683560339,-0.019960155107313606,0.024081889060003445,-0.011576404693608896,-0.017107961386970738,0.020656608832242813,-0.010117608979959856,-0.014959547837177671,0.018059736514251017,-0.008957894430495689,-0.013282162610891785,0.016020602867872276,-0.008011353741565039,-0.01193547222501769,0.014374883860631947,0.0009514433505701449,-0.0019508999371256955,0.0021705425621307652
32734.06948788584,0.08619435757368685,-0.5965604952320467,0.602755250287416,-0.01938991766404519,-0.028652348524316584,0.03459661808583837,-0.015743551023691245,-0.022969506888111068,0.027847040157233074,-0.013212856197951268,-0.01915487857276676,0.023269914955692864,-0.01134975543209446,-0.016416264308849855,0.019957722370710924,-0.009917377700919572,-0.014353685553436418,0.01744656612143565,-0.008778899276710187,-0.012743480129817256,0.015474668278501802,-0.007849818512844947,-0.011450826370151695,0.013883121955956616,0.0009622958937859507,-0.001881313394010405,0.0021131382997050265
33113.112148261156,0.07893376928506206,-0.581643878857284,0.5869754183487536,-0.01901980048083492,-0.02747597775434663,0.03341679463814744,-0.01543617583919457,-0.022022521732367465,0.026893623556358697,-0.012950756745862105,-0.018362915390253785,0.02247039745799153,-0.011121807478310129,-0.015736107683880812,0.019269657148566183,-0.00971610793979761,-0.01375801454104848,0.016842972350790686,-0.008599060987755572,-0.012213928964514932,0.014937332781368856,-0.007687593028850422,-0.010974457995194748,0.013399172170903827,0.0009720270081384405,-0.0018142078876490345,0.0020581998844034903
33496.54391578484,0.07268779917503225,-0.5675650673651421,0.5722006831891309,-0.01863928994441973,-0.026391210161990898,0.03230973697581765,-0.015121070763037188,-0.02114951304617891,0.02599901311802565,-0.01268252235880273,-0.017632924431149888,0.021720184100881227,-0.010888766440424568,-0.015109215124497484,0.018624006450612605,-0.009510467920742609,-0.013208996167897212,0.016276565357439432,-0.008415376275906824,-0.011725835008900912,0.014433078830279477,-0.007521913248612116,-0.010535352425257334,0.012944992454382584,0.0009848415630455457,-0.0017510985721464747,0.002009044328449578
33884.415613922356,0.06648837798425172,-0.5534712785235465,0.5574505902386918,-0.018256751358205574,-0.02532429913722765,0.03121905022493686,-0.014804616198287655,-0.020291076443488872,0.02511781129027986,-0.012413336869303005,-0.016915246088972144,0.020981336527525714,-0.010655032810758228,-0.01449298838224356,0.01798823049791672,-0.00930431598306631,-0.01266939159500776,0.01571889879413938,-0.00823131344082579,-0.011246171907682768,0.013936674766179788,-0.007355959160825231,-0.01010388629899491,0.012497945971988585,0.0009964998086158645,-0.001690254966056484,0.001962134989966302
34276.77865464716,0.061143535850016556,-0.5401694875212494,0.5436189908614409,-0.017869865578728092,-0.02433847354827555,0.030194260886167088,-0.014485231474517092,-0.01949807989125701,0.024289854884625837,-0.012141994225228787,-0.016252365506056455,0.020287124200042323,-0.010419601756434428,-0.013923845684227911,0.017390847575690028,-0.00909675583582303,-0.012171018322845298,0.015194889066775588,-0.008046030873249614,-0.010803143152762259,0.013470208416812266,-0.007188910451229495,-0.009705344791508417,0.012077837182122311,0.0010107373935096158,-0.0016330358653127842,0.00192051977756973
34673.68504525532,0.055843145542682514,-0.5268554469272617,0.5298066806496743,-0.01748184218509882,-0.023369198177563607,0.029184486112435543,-0.01416519830182764,-0.018718573325728745,0.02347419498685278,-0.011870277259633744,-0.015600873799900541,0.019603335061692977,-0.010183967238360682,-0.013364562447394358,0.016802521183510145,-0.00888910778314663,-0.011681342777871766,0.014678896630010542,-0.007860743910799026,-0.010367900641777431,0.013010943799314978,-0.00702192114115983,-0.0093138559925813,0.011664274086423466,0.0010237991918974204,-0.00157789170601015,0.0018809324871524318
35075.18739525898,0.05126411429186341,-0.5142843319873075,0.5168330325567052,-0.017093920031962903,-0.022471715474147756,0.0282343779533071,-0.013845754406194429,-0.017996972146182337,0.022706737359363526,-0.011599313513069186,-0.014997851379314375,0.01895994778395952,-0.00994911624073604,-0.012846914302130325,0.016248942151966643,-0.008682213745405001,-0.011228119905433312,0.014193361551503128,-0.0076761536918574895,-0.009965042197627179,0.012578767884872815,-0.006855558542673817,-0.008951469132697135,0.011275082375116268,0.0010390379780007668,-0.001526035435445025,0.001846180941826074
35481.338923359755,0.046727562976460565,-0.5017033136854014,0.5038746670598071,-0.01670558575685362,-0.02158957737353794,0.027298103352569606,-0.013526230512834228,-0.017287864344885537,0.021950607406026203,-0.011328441459985288,-0.014405368279027612,0.01832616220507525,-0.009714455836483537,-0.01233838481021036,0.015703706311690206,-0.00847557256856814,-0.010782937459402389,0.013715213108750735,-0.007491858785154657,-0.009569378721230178,0.012153228261126012,-0.006689522427746802,-0.008595597133292701,0.010891923631259869,0.001053092957465544,-0.0014760856338130095,0.0018132384221090946
35892.19346450276,0.04280135445847308,-0.48981542291475616,0.4916819139124819,-0.016320587492779537,-0.020771055916236368,0.02641587287948081,-0.013209844313134404,-0.01663003850678662,0.02123813003808139,-0.011060424263122886,-0.01385579447611374,0.01772896007792283,-0.009482367320133876,-0.011866704944812597,0.015189930093360622,-0.00827124231622146,-0.010370012003260543,0.01326463713794766,-0.00730963975568973,-0.009202368170913256,0.011752208869442256,-0.0065253514743782255,-0.008265471675762973,0.010530823039392982,0.0010690026742719355,-0.0014291230552289542,0.0017847014945327666
36307.8054770124,0.038915784612514506,-0.47791965626482913,0.4795014453954233,-0.01593576759151552,-0.019966769408501457,0.025546439465081353,-0.012893838324036936,-0.015983790431091636,0.02053612970526482,-0.010792874519768222,-0.013315980460818286,0.017140638145423773,-0.009250786104801397,-0.011403464628882332,0.01468387037190662,-0.008067438047359786,-0.00996452487864121,0.012820893600098549,-0.007127955665236381,-0.008842011319189947,0.011357328741137089,-0.006361720068207955,-0.007941368995075783,0.010175304601936533,0.0010837289189902224,-0.0013839186876603762,0.0017577540510297037
36728.23004981076,0.03554789653803582,-0.4666681236083042,0.4680200749330891,-0.015556598166542613,-0.019218923752902926,0.024725993948376945,-0.012582783376152673,-0.01538301568073211,0.019873691376411026,-0.010529669721851358,-0.01281420215514745,0.016585467172324658,-0.009023041817011088,-0.010972880670978973,0.014206315280574155,-0.007867044445193786,-0.009587619123246285,0.012402130008796565,-0.006949320880995504,-0.008507039248125844,0.010984661008706351,-0.006200827750423799,-0.007640074129324729,0.009839766129944498,0.0011000506830465327,-0.0013414359256834088,0.0017348088793827541
37153.52290971958,0.03221893675070187,-0.45541047614833435,0.45654875059625155,-0.015178086915484432,-0.01848429337536935,0.023917429293315008,-0.012272480350811122,-0.014792978699410328,0.019220977934596685,-0.010267234492781916,-0.012321469297331607,0.01603853826802356,-0.008796058522367348,-0.010550114482902296,0.01373592228906585,-0.007667394913380255,-0.009217600804473865,0.01198970847637117,-0.00677141183750703,-0.008178225918355783,0.01061769266106326,-0.006040644190171468,-0.007344352286209534,0.009509410746003326,0.0011151952006906063,-0.001300581476998033,0.0017132345180837754
37583.740428846766,0.029330168318337707,-0.44475007988476284,0.4457161566861638,-0.014806844042470117,-0.01779981352544578,0.023153314925484756,-0.01196838638652858,-0.014243326714849071,0.018604156218522135,-0.010010172846840205,-0.011862504843643342,0.015521681016857636,-0.008573782629944389,-0.010156334155653497,0.01329138337671553,-0.007471911292131808,-0.008872947149167736,0.011599941787328533,-0.006597219914292898,-0.007871937677397215,0.01027086721724941,-0.005883799104175384,-0.007068867059225551,0.009197172032711965,0.001131725584926391,-0.0012622162214105293,0.00169528540050602
38018.9396320585,0.026478745577875048,-0.4340851071207194,0.43489194542022075,-0.014436648269134272,-0.017127612750327363,0.02240026633261029,-0.011665343584522977,-0.013703642414395265,0.017996390092643144,-0.009754122699184265,-0.01141193162456813,0.015012497894573039,-0.008352470008003349,-0.009769802595971577,0.012853513060593527,-0.0072773449864485815,-0.008534677108925325,0.011216080572348,-0.006423904801288796,-0.007571355749695692,0.009929349464313926,-0.005727796340233516,-0.00679854393267758,0.008889760993397942,0.0011470888502293475,-0.0012253661305861394,0.001678491877939281
38459.17820453777,0.024002571211755454,-0.4239728946330378,0.424651785358654,-0.014074812754299285,-0.0165000499887561,0.02168760022916404,-0.011369349372191705,-0.013199886793490842,0.01742122603343203,-0.009504127498218624,-0.010991391078404848,0.014530626873636014,-0.008136438595131487,-0.009409044530779134,0.012439121833736093,-0.007087440967537614,-0.008218957064470107,0.010852791101644478,-0.006254745060397257,-0.007290796971598614,0.00960612077019831,-0.005575525258571555,-0.0065462080867432805,0.008598797719676428,0.001163667230794464,-0.0011908037711602477,0.0016649729863977745
38904.5144994305,0.021562282574868922,-0.4138574575892135,0.4144187824315473,-0.013714338490158552,-0.015883906951492697,0.020985270554994575,-0.011074646108807075,-0.012705392956752814,0.01685451858169849,-0.009255336457659817,-0.010578642650313197,0.014055921644186566,-0.007921530715620644,-0.00905501452287543,0.012030957438541883,-0.006898590920376802,-0.007909159836010912,0.010495016245736516,-0.006086580821908073,-0.007015530909879966,0.009287849053957561,-0.0054242010517405554,-0.006298658843660272,0.008312343849873099,0.0011790908728657506,-0.0011576588109571046,0.001652401043651914
39355.00754558022,0.01944269141794613,-0.4042530769250248,0.40472035833761005,-0.013362920326117076,-0.01530756919943862,0.02031967801018891,-0.01078751663375799,-0.012242923305233362,0.016317465678880146,-0.009013021295046168,-0.010192655002827077,0.013606056330605557,-0.007712255602713453,-0.008723945229596845,0.011644144745346934,-0.006714705738641586,-0.00761944849750436,0.01015594744780947,-0.005922838423394325,-0.006758097945512275,0.008986206253518411,-0.0052768474866207735,-0.0060671281102668,0.008040843419905996,0.001195589276774564,-0.0011266287311310593,0.001642779965956581
39810.71705535223,0.017357642304768658,-0.394646667737491,0.39502820165487673,-0.013013115927290795,-0.014741862222730487,0.01966376586341176,-0.010501869036776955,-0.011789068193267187,0.0157883305682114,-0.008772062560532786,-0.00981391062344413,0.013162899501661881,-0.007504229901919439,-0.008399127286889204,0.011263161439055584,-0.006531981288197079,-0.007335238338754266,0.009822041592036108,-0.005760183801815238,-0.006505579418253815,0.008689204854179828,-0.005130521708864935,-0.005840040677379457,0.007773565984706188,0.001210946155695448,-0.0010969325391064326,0.0016339068478172399
40271.70343254845,0.015547362641175826,-0.38551250372125023,0.3858258817271376,-0.012672766520062459,-0.014211720030364748,0.019041323417595915,-0.010224085396506459,-0.011363813110447074,0.015286208509771984,-0.008537806260272679,-0.00945905866356558,0.01274236738360366,-0.007302022850945689,-0.008094804783801092,0.010901623833337036,-0.006354379933501042,-0.007068954757375795,0.00950517047196454,-0.005602089601271528,-0.006268975057449673,0.008407345370067815,-0.004988290731567513,-0.005627246849255603,0.007519903691211708,0.0012272609822079274,-0.0010692047537077679,0.0016276880302445106
40738.027780413846,0.013770390649101485,-0.3763773768262959,0.37662919887506385,-0.012334232492091519,-0.013691483935169516,0.018427968512995975,-0.009947934346457276,-0.010946578758103103,0.01479151730786191,-0.00830502548648653,-0.0091109468491244,0.0123281304672996,-0.007101162912863809,-0.007796296910998032,0.010545556421520387,-0.006178021611098247,-0.006807786276066529,0.00919314445702866,-0.005445153873233973,-0.006036938896176204,0.008129842061157161,-0.004847149171936209,-0.005418582209120195,0.007270205516489597,0.0012424470425779867,-0.0010427406946783798,0.0016220304590078252
41209.75190973563,0.01222943052683536,-0.36767855943740374,0.3678818859919242,-0.012005330954834977,-0.013203087133008455,0.017845152876255568,-0.00967976277431603,-0.01055493767363355,0.014321470478317621,-0.008079029582159178,-0.008784209575223391,0.011934532116964177,-0.006906184847396894,-0.007516120924819011,0.010207226014099846,-0.006006837847489696,-0.006562649637246331,0.008896655056103054,-0.005292822613533587,-0.005819133282610865,0.007866147937785178,-0.004710141739077976,-0.0052226979038091466,0.00703292319001544,0.0012584921460875092,-0.0010181229265421817,0.0016187577877232783
41686.93834703618,0.010720645836412636,-0.3589797358888334,0.3591397820152571,-0.011678404303340068,-0.012723930293980616,0.017270886751940374,-0.009413341349844485,-0.010170772095213852,0.013858412621273504,-0.007854601029916839,-0.00846375084729612,0.011546853932750534,-0.00671262847671205,-0.007241359123882254,0.009874039853443893,-0.005836959387386518,-0.006322274250334867,0.00860472234220529,-0.005141702880291052,-0.005605578657251651,0.0076065511627694,-0.004574269615537855,-0.00503065510134401,0.006799370063786155,0.001273419543358207,-0.0009947113776874142,0.0016158737754872496
42169.6503428609,0.009415092499512471,-0.3506840675708565,0.35081043202107803,-0.011361123872799545,-0.012273334749401135,0.016724529336395483,-0.009154886258417875,-0.009809555453495237,0.013417873177212795,-0.007636933891479113,-0.008162452976597128,0.011178031931336645,-0.006524927242174074,-0.00698302745384324,0.009557057493642789,-0.0056722287404219396,-0.006096265491803927,0.008326982156233315,-0.004995162467743748,-0.005404775064774568,0.007359568029440637,-0.0044425088766760455,-0.004850062913169937,0.006577157089582999,0.0012891202492106007,-0.0009730466089856942,0.0016151317965365424
42657.95188016197,0.008140677343964764,-0.3423892589983301,0.3424860220578997,-0.011045942946029933,-0.01183136629194655,0.016186231306303436,-0.008898271503532451,-0.00945531321839824,0.012983920201872551,-0.007420903481740625,-0.007867009721067724,0.0108147885063317,-0.006338703299197901,-0.0067297424034637385,0.009244922516291863,-0.0055088492535953024,-0.005874693330954404,0.008053535983131736,-0.004849872205368928,-0.005207931524336809,0.007116446526925582,-0.0043119164882010515,-0.00467304845271514,0.006358459376503357,0.001303711322127206,-0.000952542699383824,0.0016146209479602602
43151.90768277926,0.007041708106677184,-0.33446709285369675,0.3345412109965872,-0.010740302142509836,-0.011415069926775007,0.015673477965836572,-0.008649516276010337,-0.009121690286906592,0.012570575384572253,-0.0072115342126880064,-0.007588777667285846,0.010468799940024932,-0.0061582426476141415,-0.006491212894540171,0.008947614059018092,-0.005350534318309075,-0.005666021706072088,0.007793075096846123,-0.004709086162641875,-0.005022536549771923,0.006884864986401696,-0.0041853679576204054,-0.004506314089685761,0.006150135902203789,0.0013189990029804982,-0.0009337071919201731,0.0016160344953332535
43651.58322401937,0.005972927842207734,-0.3265465768885157,0.3266011983208505,-0.010436856514115665,-0.011006836191611377,0.015168335994604175,-0.008402668957703183,-0.00879458071847342,0.012163449166519057,-0.00700385255579757,-0.007316010457347996,0.010128077785807996,-0.005979299285184542,-0.00625739223273893,0.008654881714740523,-0.005193602943449741,-0.005461488461348506,0.007536668212655556,-0.0045695770891213995,-0.004840834471812929,0.006656929709476851,-0.004060010327347569,-0.0043429153089641235,0.005945132230573503,0.0013331807156832885,-0.0009159989844953432,0.0016175366951838542
44157.04473533406,0.00505599360442234,-0.3189706674523897,0.31901073613022957,-0.0101427585724347,-0.010621723306044264,0.01468661150329992,-0.008163507330587549,-0.008486034216583982,0.011775212467789732,-0.006802677040522559,-0.007058734085546991,0.009803169987719058,-0.005805981129423179,-0.00603684975339897,0.008375737091165843,-0.00504161280460905,-0.0052685625113643155,0.007292160901115073,-0.004434461778124154,-0.004669432163252642,0.0064395689288074464,-0.003938597353506962,-0.004188764279455005,0.005749634362452125,0.0013479875878536145,-0.0008999007285041114,0.0016207689095517708
44668.35921509915,0.004168380515413942,-0.3113971362084495,0.31142503405305255,-0.009850927433769394,-0.010244152608053963,0.014212087600436794,-0.007926302482327554,-0.00818357639681975,0.011392857134359988,-0.00660322477986145,-0.006806563766682271,0.009483242473083152,-0.005634207441386315,-0.005820705349514463,0.008100919963710247,-0.004891027596670348,-0.005079500669112646,0.007051487644384462,-0.004300640602463191,-0.0045014771245700455,0.006225657065288962,-0.0038183892709416543,-0.004037726259512875,0.005557277208418002,0.0013616860910782348,-0.0008849077931137615,0.0016239614567314675
45185.594437495114,0.0034125302829156674,-0.30414247735577155,0.30416162133812646,-0.009568190701046942,-0.00988744554845591,0.013759064385534423,-0.007696562690429585,-0.007897863142912208,0.011027842920167289,-0.006410085697122911,-0.006568363239428754,0.009177831676901615,-0.005467888938617692,-0.005616533176081278,0.00783857476605788,-0.004745232727423201,-0.004900903075374985,0.006821736186018059,-0.004171078431750405,-0.004342806571615238,0.006021450340431109,-0.0037020048962273433,-0.003895023680786475,0.005373643989471078,0.0013759399002715692,-0.0008714853068667367,0.0016287103024307133
45708.81896149042,0.002685208441838936,-0.2968908734327355,0.29690301627303944,-0.009287772412317732,-0.009537800256592129,0.013312864083947497,-0.007468813074263791,-0.007617846912999518,0.010668400082870441,-0.006218692950668677,-0.006334938084357313,0.008877138195800322,-0.0053031315514670664,-0.00541647278935285,0.007580328603033337,-0.004600855124929888,-0.004725917017268642,0.0065956166910079725,-0.004042819677309106,-0.004187357163204306,0.005820511228017356,-0.0035868324308900544,-0.0037552292610574622,0.005192986971906134,0.0013890748650802762,-0.000859157588380341,0.0016333036283769503
46238.10213992898,0.002072529126761066,-0.28993453301800987,0.289941940417996,-0.009016153776292134,-0.009207017513320386,0.012886434743882234,-0.007248276418296,-0.007352963732577033,0.010324901291955244,-0.006033395141086182,-0.006114135154029226,0.008589790778023545,-0.005143638207450772,-0.005227227835978769,0.00733354790387154,-0.004461098807220762,-0.00456038283784743,0.006379537145868803,-0.003918669221438862,-0.004040293106039422,0.005628493301920323,-0.0034753484759158545,-0.003622962389464091,0.005020348942506089,0.0014026931211130976,-0.000848378941387381,0.0016392970506310248
46773.51412872281,0.0014876545551859364,-0.2829818825556715,0.28298579287806563,-0.008746888603048406,-0.008882852531997007,0.01246648023057606,-0.007029750535366832,-0.007093415927994405,0.009986688245710636,-0.005849856402954796,-0.0058978024396312695,0.008306918414918481,-0.004985713984312881,-0.005041830597549488,0.007090655802375352,-0.004322764701904953,-0.004398227303863754,0.006166903443746143,-0.003795825033188013,-0.003896241747854328,0.005439576034977333,-0.0033650777805815644,-0.00349341488671549,0.004850535644657108,0.0014151714831543171,-0.000838695764967626,0.0016450291526011996
47315.125896151076,0.0010028051665804166,-0.2763028399610144,0.2763046597303854,-0.008486101533721126,-0.00857577242995023,0.012064733399910606,-0.006818165644319854,-0.006847570131735576,0.009663156806262679,-0.0056721786533347855,-0.005692895599594526,0.00803633442455138,-0.004832849690606823,-0.0048662219819558756,0.006858319948038954,-0.004188871767053943,-0.004244625144747049,0.005963513167608547,-0.003676928773573467,-0.003759777803213062,0.005258871964163619,-0.0032583517911895644,-0.0033706780067801335,0.004688104800507294,0.0014280548764257015,-0.0008305576238776687,0.0016520189758790743
47863.0092322669,0.0005451003885413055,-0.269628088863253,0.2696286398706262,-0.008227689121717868,-0.008274899242181302,0.01166913988912153,-0.006608601541642371,-0.00660672535951373,0.00934464736157763,-0.005496264197514138,-0.005492177017706297,0.007770001835437169,-0.004681555441811881,-0.004694217189988172,0.006629678452348869,-0.0040563999584503335,-0.004094186610003325,0.005763396968841066,-0.0035593364046903986,-0.003626134156715099,0.005081114500210588,-0.0031528358200856982,-0.0032504862751895854,0.004528358944873001,0.0014397635976119492,-0.000823526587327876,0.0016586486237429557
48417.23675841304,0.0001749236510296876,-0.26320707927677106,0.26320713740263985,-0.007977417542929431,-0.007989528474130474,0.011290339051294245,-0.006405695306862823,-0.006378309174079149,0.009039677001116058,-0.005325968257620059,-0.005301819988839345,0.007515000537274291,-0.004535110145552904,-0.004531087681038254,0.006410770593739375,-0.003928183460146177,-0.003951502330694613,0.005571803654657166,-0.003445526635943517,-0.0034993683033729852,0.004910929883601248,-0.003050716366252408,-0.0031364676251466957,0.0043754199239517165,0.0014517881911876348,-0.0008180529700271341,0.001666403196661024
48977.88193684776,-0.00016871033566396708,-0.25679093638129363,0.2567909918022028,-0.007729530324156934,-0.007709983996133512,0.010917394022966126,-0.006204811137826992,-0.006154584515215645,0.008739484642187666,-0.005157432843068804,-0.005115390367860172,0.007264043787475498,-0.004390230031204085,-0.0043713364555983455,0.006195377481229802,-0.0038013820948383475,-0.003811782896629361,0.005383325615453119,-0.0033330141465077413,-0.0033752449251994803,0.0047435494733274975,-0.0029497999872451345,-0.0030248331357898566,0.00422503674115666,0.001462585606265997,-0.0008137083313617189,0.0016737018564200576
49545.019080482205,-0.00043551271466988456,-0.2506103040221963,0.2506106824407577,-0.007489439252279613,-0.0074445303373199025,0.010559958913597296,-0.006010297070598176,-0.005942152923619123,0.00845179579997744,-0.004994270302094486,-0.004938373460319482,0.007023550973971127,-0.004249985575297668,-0.004219646404131843,0.0059889726302714925,-0.0036786483850530932,-0.0036791054990039864,0.005202717675758997,-0.0032241174662458027,-0.0032573669355535797,0.0045831618768039355,-0.0028521306897145576,-0.0029188035868400624,0.004080939089200187,0.0014735933569836942,-0.0008109485795927657,0.0016819973188117743
50118.72336273045,-0.000676320836270767,-0.24443509339516134,0.24443602904026815,-0.007251732700256247,-0.007184549924003938,0.010208103877139512,-0.0058177991454325,-0.0057341260186100276,0.00816865889200275,-0.004832859793326346,-0.00476504233872461,0.00678691109944638,-0.004111296726307257,-0.004071125804466844,0.005785916183936696,-0.003557319841056496,-0.0035492089489279786,0.005025077971009471,-0.003116508043041515,-0.003141966859997391,0.004425446659001136,-0.0027556545581946313,-0.002815009244955904,0.003939277737515604,0.0014832986400802478,-0.0008093485315987158,0.0016897395956966
50699.0708274737,-0.0008494604589536691,-0.23847865481773317,0.23848016770110433,-0.0070214763735966185,-0.006937398550502941,0.009870594162131064,-0.005631383737927607,-0.005536377536797284,0.00789708547717125,-0.004676577299557082,-0.004600276288450846,0.006559947954733764,-0.003977031274395823,-0.003929939210723432,0.005591171608661639,-0.003439872411264069,-0.0034257183440879334,0.004854716096621537,-0.0030123487470069574,-0.003032247405343626,0.004274198088625227,-0.0026622771321944496,-0.0027163124886027522,0.0038034291191429846,0.0014930857818625624,-0.0008093737466359187,0.0016983494969362472
51286.13839913979,-0.0009971055464983924,-0.23252817827509317,0.23253031611255418,-0.00679359681619437,-0.006695392576020915,0.009538408643376644,-0.00544697263151676,-0.005342767582609035,0.007629854277132074,-0.004522033675674589,-0.004438971941315215,0.006336660039777959,-0.003844308037262367,-0.0037917284697724604,0.00539962119725477,-0.0033238169819156914,-0.00330483805926962,0.0046871861417345185,-0.0029094639591212344,-0.0029248533845985547,0.004125499709225906,-0.0025700806095423708,-0.0026197129442680623,0.00366990602739516,0.0015014660736010772,-0.0008105956461244623,0.0017063017528242093
51880.003892899455,-0.0010849363093265638,-0.22678109616206055,0.22678369135204818,-0.006572824875034266,-0.006465085486317971,0.009219509595595012,-0.005268360169363398,-0.00515852756255942,0.007373332047847836,-0.004372376872808996,-0.004285473874976658,0.006122333366534562,-0.003715799403404755,-0.0036602008878317592,0.005215767991928661,-0.003211459349317045,-0.003189794448722971,0.004526395892696499,-0.0028098665899796474,-0.0028226345788943483,0.003982790004438337,-0.002480837148843318,-0.0025277569756590825,0.003541766266578611,0.0015097689392023603,-0.0008134924391466071,0.0017149846058577074
52480.746024980646,-0.001147727797623782,-0.2210405064028476,0.22104348610607086,-0.006354415412435235,-0.006239619001200635,0.008905697081864982,-0.005091735324634486,-0.004978178813295115,0.007120957303148995,-0.004224441990016253,-0.004135229448993218,0.005911516956148669,-0.003588816521370013,-0.003531469466045684,0.005034965800645656,-0.003100477999953677,-0.0030772029228594558,0.004368311075993963,-0.002711528822825595,-0.002722599747274276,0.0038425171360544257,-0.0023927604835500796,-0.002437770217127103,0.003415849288705626,0.0015165237777275704,-0.0008176245879788169,0.001722891272042618
53088.444423102264,-0.00115743902409512,-0.21548917378797414,0.215492282193396,-0.006142777563916294,-0.006024837109255205,0.008604207017082517,-0.004920631498301484,-0.004806384919732366,0.00687851367220473,-0.004081158459235022,-0.003992110679285757,0.005709010601238447,-0.003465844651952945,-0.003408837487563009,0.00486130148911644,-0.0029930158550319197,-0.002969937567268763,0.004216476379863493,-0.0026163200646859537,-0.0026272869271563924,0.0037077981712176824,-0.002307495157478164,-0.0023520199320898583,0.0032949251376523194,0.0015230018220038508,-0.0008234844377527274,0.0017313755135868057
53703.17963702875,-0.0011425258266473022,-0.20994485805838037,0.20994796686421624,-0.005933482515963857,-0.005814612144633626,0.008307582630330537,-0.004751494664318754,-0.004638252340099469,0.006640036620041172,-0.003939576849124446,-0.003852052140025246,0.005509861290416518,-0.0033443796241977445,-0.0032888346899749253,0.004690555264436344,-0.0028869122636238985,-0.0028649772941114816,0.004067229685380014,-0.002522354319891256,-0.0025340266884672385,0.003575410825756716,-0.0022233810973728025,-0.0022681199807956147,0.0031761284217485582,0.00152774482905236,-0.0008306123604531863,0.0017389425396009605
54325.03314924684,-0.0010803056487016388,-0.204576792620853,0.20457964497801365,-0.005730632021211101,-0.005614159673299941,0.008022401897177511,-0.004587609248810376,-0.0044779418977497236,0.006410781719836739,-0.0038024182811066984,-0.003718507535527771,0.005318428628483345,-0.003226728423944486,-0.003174406786147114,0.0045264373149120395,-0.0027841550466533686,-0.0027648844751665723,0.003923787135513668,-0.002431364387325255,-0.0024450812561469908,0.0034481814240429486,-0.0021419413944783923,-0.002188090730289989,0.003061968971325643,0.0015319610899554254,-0.0008395141210150896,0.0017469083377559206
54954.08738576602,-0.0009938393096609508,-0.19921626653399957,0.19921874552440838,-0.0055301002335168895,-0.005417999823332552,0.007741881598059682,-0.004425667016550297,-0.0043210786682629865,0.006185325326827897,-0.003666939203445582,-0.0035878431729216087,0.005130210693065765,-0.003110563229966945,-0.0030624527232362693,0.004365114006492801,-0.0026827370918667097,-0.0026669600163225704,0.003782823552948344,-0.0023415995935593334,-0.0023580662221811526,0.003323185966019496,-0.0020616363604226444,-0.002109801282492547,0.0029498484595354936,0.0015341995605959089,-0.0008496984458150616,0.001753783264988354
55590.42572704397,-0.0008650133015052219,-0.19402001442885314,0.19402194269459358,-0.0053356964796619,-0.005230790679767513,0.007472002948247482,-0.004268715828944155,-0.004171377619921643,0.0059684441922716784,-0.0035356629745179322,-0.00346314188340189,0.00494916804866731,-0.0029980218810250875,-0.002955601255719772,0.004209954154372408,-0.0025844991284872582,-0.002573490025297574,0.0036472574155737222,-0.002254663230575211,-0.0022749994028359653,0.0032029874439672484,-0.0019838739825521986,-0.00203505325074675,0.0028420411172293825,0.0015355997884618164,-0.0008616806378502848,0.0017608407741672863
56234.13251903857,-0.0007122864276785345,-0.18883182538954985,0.18883316878108172,-0.005143583744619147,-0.005047627646074903,0.007206594104799437,-0.00411368146901671,-0.00402492423600658,0.005755205498861412,-0.0034060418942941355,-0.003341153158029922,0.004771208003336273,-0.0028869442153690974,-0.00285107896030388,0.004057474354883903,-0.0024875799519347157,-0.0024820610931383788,0.0035140690498820315,-0.002168933177782567,-0.0021937492358651725,0.0030849322260861766,-0.0019072289046523356,-0.001961942133237226,0.0027361906053695864,0.0015347142117103048,-0.0008749227544365577,0.001766589238577105
56885.29308438785,-0.0005214356054231385,-0.18379687398094835,0.18379761364136152,-0.004957294106539664,-0.004872673506366827,0.006951094299344678,-0.003963387767024848,-0.003885037489060078,0.005549951250525039,-0.003280412182245457,-0.0032246305077291274,0.004599928912146557,-0.0027793081053330746,-0.0027512331991900807,0.003910733647373062,-0.0023936812489335183,-0.002394714103804934,0.0033859069036903827,-0.0020858903564822434,-0.002116116622660848,0.0029713445003848303,-0.0018330003920425716,-0.0018920754252367525,0.0026343575786162855,0.0015326077644612784,-0.0008899413854403046,0.0017722534325559666
57543.99373371944,-0.00030699969101806234,-0.1787705135699127,0.17877077717250273,-0.004773264898773606,-0.00470153533375394,0.006699887483264251,-0.0038149825282466445,-0.003748212233478852,0.005348194708313048,-0.003156411802919768,-0.0031106640520040044,0.0044316099009323,-0.002673112235435239,-0.0026535817388472797,0.003766566748111247,-0.002301079990046327,-0.0023092895184172457,0.0032600287116010744,-0.0020040343408353326,-0.002040194656214859,0.0028598160560593705,-0.0017598712868201099,-0.0018237497518440696,0.002534405276100327,0.0015278357671523388,-0.0009061323342583358,0.0017763327218115518
58210.32177709094,-5.806126901060677e-05,-0.1738872123913912,0.1738872220847747,-0.004594766050503527,-0.004537935203194702,0.006457920018647918,-0.0036710779770595136,-0.003617415204610264,0.005153882640902574,-0.0030362003480837317,-0.0030017144405515396,0.004269520129513317,-0.0025701835845185674,-0.0025602217492656444,0.003627751240581629,-0.0022113467700739854,-0.0022276102226406126,0.0031388376577213433,-0.0019247307295814971,-0.0019675914345181943,0.002752454256583511,-0.0016890384369470368,-0.0017584000924549413,0.0024382005099314605,0.0015213845507341707,-0.0009239996209050815,0.0017799961378175372
58884.36553556274,0.00021417269786239978,-0.1690130370225335,0.16901317272190589,-0.004418494732409101,-0.004377935974977781,0.006220081920789438,-0.0035290319696633567,-0.0034895058045710378,0.004962934354093453,-0.002917591303738591,-0.0028951750558818623,0.004110277073367633,-0.0024686709193826838,-0.0024689301971296687,0.003491411237093747,-0.002122889050122516,-0.002147742622293099,0.0030198437527038575,-0.0018465939770218745,-0.0018965999650549295,0.0026470739965894084,-0.0016192867864364855,-0.0016945020245927576,0.002343806051719458,0.0015118177440716547,-0.0009428479137272151,0.0017817281161023612
59566.21435290494,0.0005178189930744401,-0.16427252628139552,0.164273342412521,-0.0042474735332644785,-0.004224867023989496,0.0059908707869704625,-0.0033912572764143046,-0.003367136999843842,0.004778936857769765,-0.0028025778976948834,-0.002793245729694672,0.0039568503356969915,-0.002370259177045832,-0.00238158147611239,0.00336006828706377,-0.002037154086671096,-0.0020713155242910973,0.002905227146715046,-0.0017708812324975193,-0.0018286567231400274,0.002545585541814919,-0.001551716915474017,-0.0016333369857921237,0.0022529125804000246,0.0015000443274608615,-0.0009631485005212302,0.0017826351332798874
60255.95860743972,0.0008444943427022256,-0.15954168544072353,0.15954392048574473,-0.004078645152164183,-0.004075197818668114,0.005765638172704713,-0.00325531003640029,-0.0032474933074693475,0.004598179663208764,-0.0026891391840585485,-0.0026935902437744503,0.0038061657810184754,-0.0022732386150117077,-0.002296183622822507,0.0032311101854468906,-0.0019526723014743623,-0.0019965967264299446,0.0027927276281327464,-0.0016963151536568191,-0.0017622328808500549,0.002446006914723432,-0.001485209895669848,-0.001573540014382855,0.0021637644536916757,0.0014846521874434574,-0.0009840852536828404,0.0017811838490724822
60953.689724020915,0.001199952079746342,-0.15493583140022965,0.1549404780445513,-0.003914799205456387,-0.003931907323063639,0.005548472584072435,-0.0031234153298746446,-0.003132947798402841,0.004423921928607369,-0.0025791119502347514,-0.0025981758205666306,0.00366092010926499,-0.0021791606808872458,-0.002214412385153588,0.003106825306425607,-0.0018707751019352398,-0.0019250420067071638,0.0026843222998753245,-0.0016240510792111397,-0.0016986119278055462,0.002350069017958864,-0.0014207759806425032,-0.0015162556991509507,0.00207789213684888,0.001466484479449577,-0.0010060712604918615,0.0017784139309098372
61659.50018615227,0.0015781923729796593,-0.15034020279268037,0.15034848608120532,-0.0037531099773757716,-0.003791828262584276,0.005335147240255929,-0.0029933161398124097,-0.0030209753565077152,0.004252791273679956,-0.002470631156927,-0.002504907688579816,0.0035183207417580228,-0.0020864487896724766,-0.0021344820917120508,0.0029848420982968586,-0.0017901085696202179,-0.0018550989314175363,0.002577960576962772,-0.0015529133968102508,-0.0016364240480980675,0.002255975106951852,-0.001357386576214257,-0.0014602613772510915,0.0019937054966012203,0.0014441857669105912,-0.0010281385086312108,0.001772777854745919
62373.483548246026,0.0019829844175847287,-0.145861539396054,0.14587501808804343,-0.003596147938329528,-0.00365762650132918,0.0051293773128497045,-0.0028670611560610696,-0.0029136990327437223,0.004087747757140347,-0.0023653866732768632,-0.002415545334471852,0.0033808154899379705,-0.0019965291015627946,-0.002057891118053566,0.0028672363535556145,-0.001711895443702456,-0.0017880688041996028,0.0024754345191745682,-0.0014839620001372196,-0.001576816171064036,0.002165292695036933,-0.001295967307533227,-0.001406579498970944,0.0019125891218764875,0.0014185613233713807,-0.001050615695313225,0.0017652505678808475
63095.734448023475,0.002410329532836922,-0.14139367035820966,0.14141421323835496,-0.0034413054926513715,-0.003526459745516174,0.004927321973496201,-0.0027425691811077094,-0.00280885340771638,0.003925728362890348,-0.0022616600658680133,-0.0023282098847397896,0.0032458693012723367,-0.0019079501719932543,-0.00198303822380112,0.0027518565471087676,-0.0016348904436038986,-0.0017225598847807459,0.0023748851170621306,-0.001416116780852609,-0.0015185605996097394,0.0020763942380240433,-0.0012355743415476776,-0.0013541145646278035,0.001833103981673741,0.001388367193090652,-0.0010723587648600412,0.001754285262841414
63826.34861905907,0.0028623426397713075,-0.13703534649708568,0.13706523700400397,-0.0032909471855385565,-0.0034007137300142492,0.0047323553598088534,-0.0026217233023851823,-0.002708337903884508,0.003769420018502448,-0.0021610033688008973,-0.002244475057799956,0.0031157027850959953,-0.001822020694311178,-0.0019112631967774909,0.002640584484134962,-0.0015602144861844053,-0.0016597353836648474,0.002277935641472069,-0.0013503482567684476,-0.0014626822021808527,0.001990698279281472,-0.00117705410908342,-0.0013037798695859574,0.0017565017290192854,0.001354419976949217,-0.0010935954433359918,0.0017408056949712574
64565.42290346981,0.0033366934322433717,-0.13268840107320948,0.13273034808372075,-0.003142670628608433,-0.0032778372924502867,0.004540990640344455,-0.00250260758738184,-0.0026101196843475584,0.0036160433491649055,-0.0020618358585592243,-0.0021626552966284534,0.0029880169075284296,-0.0017374066999960248,-0.0018411299089832768,0.002531470201867651,-0.0014867242169816415,-0.001598347399765218,0.0021829024961495438,-0.0012856658724666394,-0.001408080476009663,0.0019067321160941837,-0.0011195422101102138,-0.0012545937071241446,0.0016814815283475362,0.0013156663081313317,-0.0011130034634541156,0.001723297578485151
65313.05526475154,0.0038341300882395327,-0.12844413294545828,0.12850134568028504,-0.00299864702007955,-0.0031599652191569468,0.004356290180568045,-0.0023869497714537192,-0.002515897893227718,0.003468035671758673,-0.0019655803586823097,-0.002084157982894532,0.0028648247143762007,-0.0016553068386597426,-0.0017738361734516493,0.002426218353808927,-0.0014154452280380014,-0.0015394355355737995,0.0020912548772837186,-0.001222956530861356,-0.0013556710479024421,0.0018257783727762108,-0.0010638110408474407,-0.00120737169514808,0.0016091738069188373,0.0012730029106507738,-0.0011307193287396703,0.001702663387434766
66069.34480076397,0.004353700284171944,-0.12421184406740284,0.12428812056181876,-0.0028566668631480846,-0.003044807497440944,0.004175092605377862,-0.002272989134865046,-0.0024238482675241844,0.003322878275109478,-0.0018707853895033504,-0.0020074708854888835,0.002744043973711924,-0.0015744973267072535,-0.001708093875468254,0.0023230640368316255,-0.0013453297069800894,-0.0014818808135194377,0.002001470151153937,-0.0011613135685678675,-0.0013044674032390206,0.001746506344292224,-0.0010090705648586264,-0.0011612340904557767,0.001538404373921487,0.0012256615493390036,-0.0011452826148944247,0.0016774738452528842
66834.39175686588,0.004895036681676184,-0.12007587211267487,0.12017560670840986,-0.002718719928517034,-0.002934273830765719,0.004000175116620795,-0.002162307763597401,-0.002335490363949284,0.0031827802476158407,-0.001778752722992792,-0.0019338522639196162,0.0026274980167873196,-0.0014960737907416606,-0.0016449735681810325,0.0022235500505629192,-0.0012773140662350445,-0.0014266120562336404,0.001914876806166151,-0.0011015457231569278,-0.0012552872783507824,0.001670074588572209,-0.0009560240261891173,-0.0011169089950553302,0.0014701930627935766,0.0011746920218830485,-0.001156793424663669,0.0016486577490858387
67608.29753920266,0.005458310889255062,-0.1159524983682589,0.11608089866814798,-0.0025827779154557174,-0.0028263087591081145,0.003828676398231774,-0.002053290616149892,-0.0022491872017387647,0.003045463088404563,-0.001688152098446655,-0.001861945488543181,0.0025133043010738174,-0.0014189157230148337,-0.0015833199920097791,0.0021260818484048435,-0.0012104399864259448,-0.0013726259889972402,0.001830100288620679,-0.0010428248588037366,-0.0012072464428313763,0.0015952829403801836,-0.000903950946787197,-0.001073608146708535,0.0014034820151595834,0.001119694793287392,-0.0011637522020275558,0.001614941366687621
68391.16472814747,0.006042260091719379,-0.11191954831222668,0.11208253298988576,-0.002450660426659727,-0.002722619864488328,0.0036631128092515087,-0.0019473832859132117,-0.0021662971121975427,0.002912927194519209,-0.0016001719325774344,-0.0017928749702071337,0.0024031127465443296,-0.0013440223486012805,-0.001524089493519603,0.0020320543442035556,-0.0011455604964023811,-0.0013207520323629581,0.0017483405794948977,-0.0009858866888263248,-0.0011610748088013935,0.0015231767050602261,-0.0008534900263772267,-0.0010319811414765973,0.0013391901662903368,0.0010619167781848952,-0.0011663307606844173,0.0015773378481191908
69183.09709189825,0.00664795699100079,-0.10789983482984815,0.10810443880092392,-0.0023205092890798457,-0.0026213626094116495,0.0035009006399392864,-0.0018431073955911697,-0.0020853514858667306,0.002783116183577223,-0.0015135956008767782,-0.0017254239415329278,0.0022952253529901065,-0.001270369908633627,-0.0014662462102004903,0.0019400303228787714,-0.0010818010553032666,-0.001270090878269935,0.0016683597820373627,-0.0009299765364454838,-0.0011159800416371771,0.0014526760862875296,-0.0008039858038610482,-0.0009913218948708106,0.0012763668250390834,0.001001357227283696,-0.00116314502723073,0.001534803782574459
69984.19960023201,0.0072734365005174655,-0.10396508240896095,0.10421919803389922,-0.002193984546706528,-0.0025240628674734113,0.0033443178004108924,-0.0017417806669923366,-0.0020075637477429587,0.0026578397418128927,-0.001429505408086592,-0.0016605965359003931,0.002191133625955569,-0.0011988674578088255,-0.0014106438783782387,0.0018512696543180832,-0.001019936763405195,-0.0012213826513968724,0.001591240579698343,-0.0008757619307281526,-0.0010726131691217676,0.0013847230661349378,-0.0007560167745879982,-0.0009522094974911899,0.0012158389245993338,0.0009394338036880308,-0.0011545802657862336,0.0014884862987796599
70794.57843841851,0.007920476425045175,-0.10004422542741662,0.10035726674322816,-0.002069387707967491,-0.002429065998319673,0.003191038562925822,-0.00164205288718143,-0.0019316168382255974,0.002535247777637824,-0.0013467912187493766,-0.0015973018509884602,0.002089310840940522,-0.001128581835067789,-0.0013563540660730723,0.0017644810316344958,-0.0009591714727226944,-0.001173821576332726,0.0015158716987757465,-0.000822556876116358,-0.0010302645178207758,0.0013183492675034097,-0.000708988212000395,-0.0009140117736927084,0.0011567548604628415,0.0008764814590007089,-0.001139539388600107,0.0014376264348373387
71614.34102129498,0.00858657948801438,-0.09620326440419588,0.09658569992150812,-0.0019482292347634156,-0.0023377343404606386,0.0030431232307870444,-0.0015451220076970788,-0.0018585938002681772,0.0024169759893439484,-0.0012664360303546475,-0.001536435818638024,0.001991104026356818,-0.0010603377784988498,-0.001304138216169278,0.001680801205195029,-0.0009002074805448674,-0.0011280674714897363,0.0014432289244129582,-0.0007709652667886807,-0.0009895141820420407,0.0012544025506418864,-0.0006634224885466945,-0.0008772444228166078,0.0010998577979322293,0.0008139689376591182,-0.0011187422857962866,0.0013835207745106735
72443.59600750385,0.009274055735318094,-0.0923768791354074,0.09284124034382271,-0.0018289604795319898,-0.0022485844157349656,0.0028984872451635942,-0.0014497579814482635,-0.0017873141394509952,0.0023013669933008066,-0.0011874294731813264,-0.0014770209353506853,0.0018951463260771964,-0.0009932869389989774,-0.0012531646713073847,0.0015990749315147503,-0.0008423219653388749,-0.0010833988042029683,0.0013723189360497676,-0.0007203652926047936,-0.0009497269286016171,0.00119201820191667,-0.0006187815810042384,-0.000841341817714707,0.0010443881937410018,0.0007524064260308468,-0.0010914993838510073,0.0013257022044485109
73282.45331389531,0.009980025826039645,-0.08862569224984887,0.08918584104135219,-0.0017129516888822092,-0.0021628312295226154,0.0027589930075740897,-0.0013570465914315986,-0.001718743461619502,0.0021898982940255257,-0.0011106616213031543,-0.001419855691913629,0.001802653439487269,-0.0009281752300839918,-0.001204111772240067,0.0015203270759243175,-0.0007861492315157269,-0.0010404030941859664,0.0013040204034463958,-0.0006713014840841065,-0.000911418999444473,0.0011319586013109704,-0.0005755355732068469,-0.0008067626013097232,0.0009910131638371739,0.0006931260187319584,-0.0010588995902960341,0.0012655797170357638
74131.02413009672,0.010707179138726895,-0.08488978367789748,0.08556236940378065,-0.00159879481110412,-0.002079145748081539,0.0026227832334714592,-0.0012658704418173805,-0.0016518244699927059,0.0020810939563445023,-0.001035215555811734,-0.0013640648650332596,0.0017124088889668852,-0.0008642336802466099,-0.0011562351337964674,0.0014435302347709708,-0.0007310350245319028,-0.00099843476840702,0.0012374506834037222,-0.0006232119917288663,-0.0008740222725984721,0.0010734561563626426,-0.0005331993553737881,-0.0007730011339541748,0.0009390592663221334,0.0006366059728047973,-0.0010206711135319344,0.0012029283796674104
74989.42093325061,0.01145238714807475,-0.0812247162130655,0.08202811527325501,-0.001487728660879276,-0.0019986101077578006,0.0024915414769241333,-0.0011772102719119176,-0.0015874168864261635,0.0019762885405744442,-0.0009618944100595925,-0.0013103591059123961,0.0016255097177659153,-0.0008021345260829814,-0.0011101381944118806,0.0013696081952976331,-0.0006775501659555023,-0.0009580161904229052,0.0011734007194896144,-0.0005765859892868457,-0.000837995452705263,0.0010171960390193177,-0.0004921943222666162,-0.0007404646505847599,0.0008891249347741318,0.0005838586834008492,-0.0009781871089821717,0.001139184349594688
75857.75750292347,0.012218582894274268,-0.07757565250587847,0.07853200385611628,-0.0013784771000365458,-0.00192003478067709,0.0023636270167551577,-0.0010900542860923202,-0.0015245746701805412,0.0018741788259353331,-0.0008898687915821897,-0.0012579555408881306,0.0015408824124776995,-0.0007411830750923329,-0.0010651553554056625,0.0012976549163597733,-0.0006251045017596792,-0.0009185703510457968,0.0011110927629773381,-0.000530917621657231,-0.0008028309859476119,0.0009625025262220278,-0.00045208471771759467,-0.0007087016424137132,0.0008406179928800549,0.0005351595293919049,-0.0009314875286046629,0.001074274051555276
76736.14893618705,0.01300250662421882,-0.07399338817545022,0.07512713672299584,-0.0012721557397670099,-0.001844381963977011,0.0022405635575153504,-0.0010052848521687455,-0.0014640619838420248,0.0017759716007108284,-0.0008198604954658182,-0.0012074855603283372,0.0014595179376858975,-0.0006819827085177316,-0.0010218224779410458,0.0012285038018430225,-0.000574209596838561,-0.0008805608371121732,0.001051239291958398,-0.0004866444628640562,-0.0007689356789785898,0.0009099917096559236,-0.0004132466253026922,-0.00067807297935585,0.0007940753985967471,0.0004910998979636071,-0.0008820566844379305,0.0010095558946098526
77624.7116628744,0.013807214279850393,-0.07042787641534465,0.07176855120834448,-0.0011676122129420168,-0.0017705882687873516,0.0021209198705700186,-0.0009219891649352331,-0.0014050333603661642,0.0016805305007645069,-0.000751122102589881,-0.0011582497585725811,0.0013804806830348935,-0.0006239082331351265,-0.0009795451616835794,0.0011613656647031997,-0.0005243352092155351,-0.000843472590705329,0.0009931633414973886,-0.00044331293109645733,-0.000735856696770548,0.0008590759181000213,-0.00037529030065273916,-0.0006481760484320833,0.0007489826430065343,0.00045167893649917336,-0.0008300783858672699,0.0009450100466984658
78523.56346101247,0.01462941990627014,-0.066925415307851,0.06850570152127711,-0.001065846630365096,-0.0016995075263524526,0.0020060794778844785,-0.0008409574651664063,-0.001348166642033966,0.0015889502046672976,-0.00068429931339752,-0.0011108079401226057,0.0013046684751904384,-0.000567498689003448,-0.0009387982426445217,0.0010969944860449732,-0.00047593760594613106,-0.0008077161271834724,0.0009375083716244895,-0.00040131252265061644,-0.0007039539903262962,0.0008103104104801546,-0.0003385496857418086,-0.0006193298626154608,0.0007058224765783269,0.0004170781572817163,-0.0007769606970276096,0.0008818288462094791
79432.8234724335,0.015472194503313082,-0.06344047927440177,0.06529994803454404,-0.0009658227657906523,-0.001630190510349269,0.0018948178579885496,-0.0007613697462882692,-0.0012927073668368746,0.0015002587199671226,-0.000618721480250578,-0.0010645362132005952,0.0012312812917196988,-0.0005121939037997776,-0.0008990517242153965,0.001034715708735657,-0.000428542531161577,-0.0007728324196823065,0.0008836960166971332,-0.0003602384392121275,-0.0006728242071936481,0.0007631933875969779,-0.0003026779117581637,-0.0005911760190527034,0.0006641558580403286,0.0003870486859786477,-0.0007228764822153033,0.0008199738373007821
80352.61221856714,0.016332319722372934,-0.060015117613288704,0.06219774119411965,-0.0008684324373043972,-0.0015633930583863508,0.0017883994948481403,-0.0006839299637943087,-0.001239255334659069,0.001415455396632704,-0.0005549631151630216,-0.0010199296715861686,0.001161137629298661,-0.00045847280183727987,-0.0008607252854478458,0.0009752155285032131,-0.00038255466208091387,-0.0007391840208125065,0.0008323106908507099,-0.0003204354010519998,-0.0006427849568965061,0.0007182279213869364,-0.0002679697536911797,-0.0005639957086187653,0.0006244188884344345,0.00036145863191990507,-0.0006690222944771318,0.0007604230224663478
81283.05161641541,0.01721278498014276,-0.05660807737658798,0.05916717325550039,-0.0007727484136251194,-0.001498269362040622,0.0016858087649522266,-0.0006079051123558358,-0.0011871385062480698,0.001333734028449923,-0.0004924254711103187,-0.0009764328045864059,0.0010935738962094394,-0.0004058360370208262,-0.000823347241412312,0.0009179344033677098,-0.0003375520499319812,-0.0007063626274696192,0.0007828726255905662,-0.00028154412095429346,-0.0006134776760980146,0.0006749977415625523,-0.0002341182750919054,-0.0005374705391506531,0.0005862473430105273,0.0003398988032457283,-0.0006154663405130565,0.0007030860635458591
82224.26499471266,0.018110523598046574,-0.05325738887730373,0.05625247136814308,-0.0006795609620043663,-0.001435486572630697,0.0015882143436209502,-0.0005339183259333237,-0.0011368860651226143,0.001256016999820235,-0.00043161646157126174,-0.0009344821615736607,0.0010293442962384732,-0.00035470637297817275,-0.000787287376353141,0.0008635033433614156,-0.000293891255481564,-0.0006746874097101242,0.0007359179104152085,-0.00024386763908245857,-0.0005851816790454216,0.0006339629507172096,-0.0002013818767384031,-0.0005118474949520441,0.0005500386517031001,0.0003220512528603128,-0.0005631356616830035,0.0006487208821427373
83176.37711027272,0.019028356499023038,-0.04992584198200781,0.05342909365379807,-0.0005880451563457194,-0.0013742926478384598,0.0014948168408887112,-0.0004613181739714047,-0.0010879006873754829,0.0011816693121293959,-0.0003720046801794031,-0.0008935842084748816,0.0009679257304726744,-0.00030464136139343327,-0.0007521268479111998,0.0008114808404518751,-0.0002511991895480627,-0.0006437960242864238,0.000691067546421194,-0.00020708911055045015,-0.0005575789791870526,0.0005947942650529275,-0.00016949079200320185,-0.00048684442611210475,0.0005155042422815716,0.0003074430965801132,-0.0005119667710290581,0.0005971860951769463
84139.5141645252,0.019963444263324297,-0.04664766060733344,0.050739958090166216,-0.000498896018146627,-0.00131527441454435,0.0014067139092500444,-0.00039065207869947387,-0.0010406476100484287,0.001111555889234422,-0.0003140357359563454,-0.0008541224875127072,0.0009100239926136772,-0.00025601130771909375,-0.0007181902699034699,0.0007624559354245066,-0.00020978755096225142,-0.0006139683699238969,0.0006488204495896737,-0.00017147279964610477,-0.0005309142264682254,0.000557918306640701,-0.000138669671151245,-0.00046267735380095564,0.0004830109847792792,0.00029568322976340457,-0.00046262343936693894,0.0005490437314231118
85113.80382024341,0.020918360873549854,-0.043389464648097814,0.0481686979695797,-0.00041138466519996276,-0.0012577649156584262,0.0013233328854913768,-0.0003213451057630853,-0.0009945972942173983,0.001045220768384583,-0.0002572412945175464,-0.0008156596835452474,0.0008552624176042089,-0.00020842698212604298,-0.0006851067265388743,0.0007161096519577025,-0.00016932887907508226,-0.0005848837817488521,0.0006089017223178653,-0.00013674142523775463,-0.0005049062258961119,0.000523095129326118,-0.00010868332338823208,-0.0004390969844848557,0.0004523474622084274,0.0002863087580075301,-0.00041492874583584573,0.0005041215815978545
86099.3752184659,0.02189056237698673,-0.040181868581043084,0.0457578330326619,-0.0003261167695616478,-0.0012022781748748485,0.0012457226646287374,-0.0002538737447253057,-0.0009501570282579602,0.0009834888187513105,-0.0002020086784398877,-0.0007785313098784154,0.0008043124434111605,-0.00016220969901479927,-0.0006531599077358312,0.0006730006326356249,-0.00013009306159482363,-0.000556786581682403,0.0005717827403976879,-0.00010312320187087964,-0.000479768225134163,0.0004907259363560144,-7.972511541224328e-05,-0.00041629128897050855,0.00042385673440470774,0.00027893322549155515,-0.000369325127294788,0.00046282263766418566
87096.35899561396,0.022882304743768088,-0.03699512498831501,0.0434998752100247,-0.00024245363320946685,-0.0011482245032237474,0.0011735430431219353,-0.00018773480445134164,-0.0009068588189810477,0.0009260870770970104,-0.00014792862892626084,-0.0007423510877566677,0.0007569465085126632,-0.0001170200004058156,-0.0006220224000496368,0.0006329340776561865,-9.179523724345464e-05,-0.0005293939306264145,0.0005372934946234387,-7.037771079921321e-05,-0.0004552524151919646,0.0004606601607643693,-5.159199512680982e-05,-0.0003940407842676588,0.0003974039174787239,0.00027314562915687463,-0.000325559554334559,0.00042496771423958967
88104.88730080739,0.023891401260106446,-0.03385642165844851,0.041437378557120104,-0.0001609170931972197,-0.0010960518941374577,0.0011078014558238093,-0.00012333831237958047,-0.0008650574057564673,0.0008738058448847502,-9.533394293982535e-05,-0.0007074109823504727,0.0007138058970241944,-7.313345779038113e-05,-0.0005919407908497626,0.0005964414493646631,-5.4666344219768034e-05,-0.00050291789746794,0.0005058802435200722,-3.869967786757293e-05,-0.0004315435751707344,0.00043327534240733475,-2.4448367676765682e-05,-0.000372508009299284,0.00037330944225156393,0.00026860655055611227,-0.0002839054850609547,0.00039083475210035926
89125.0938133806,0.024919725248362716,-0.030739460530313536,0.039571544576230404,-8.095315166758365e-05,-0.001045240879130612,0.001048371073699885,-6.0248371769836585e-05,-0.0008243407173910665,0.0008265394634557593,-4.38706949291276e-05,-0.000673371080880781,0.0006747986740058962,-3.025715523325012e-05,-0.0005626271826625704,0.0005634401850362027,-1.8461279399461766e-05,-0.0004771099980934584,0.0004774670345875251,-7.883010098078958e-06,-0.0004084242144883094,0.00040850028253184716,1.8789718452239783e-06,-0.0003515005484401363,0.0003515055704948525,0.0002649723439882968,-0.00024407161827262583,0.0003602517146730473
90157.11376060182,0.025965503384253248,-0.027668172544448387,0.03794384189756007,-3.0049688739911104e-06,-0.0009961795272511818,0.000996184059475116,1.1872689091918814e-06,-0.0007850158108599786,0.0007850167086805303,6.179322152233387e-06,-0.0006404838379211811,0.0006405136459596367,1.1376033922503548e-05,-0.0005342945028415547,0.0005344155966235548,1.6625282317803847e-05,-0.0004521530417962329,0.0004524585872958238,2.19086470224806e-05,-0.00038605328486658933,0.0003866744464929634,2.7252391480351336e-05,-0.0003311578649038505,0.0003322773304471361,0.00026196675089759614,-0.00020621016937836286,0.0003333904805643021
91201.08393559718,0.02703016733730529,-0.02461953837558159,0.03656161397024836,7.340188599104944e-05,-0.0009484122292366142,0.00095124843938511,6.134137713125779e-05,-0.0007467214621276865,0.000749236749332592,5.511820628034775e-05,-0.0006084514928940077,0.0006109429072086111,5.201551162236784e-05,-0.0005066907738555751,0.0005093536627528049,5.080135247406933e-05,-0.0004278297690083661,0.00043083533822441556,5.084944444371645e-05,-0.00036424084777601036,0.0003677731110193095,5.181740553897356e-05,-0.0003113121369890746,0.0003155951364541203,0.0002593122753939691,-0.00017002108452139297,0.00031008067555368283
92257.14271548261,0.02811240840569931,-0.021614390217658805,0.035461096582734976,0.0001478981032030249,-0.0009022726402790382,0.0009143138226709466,0.00011992456761605084,-0.0007097214367452219,0.0007197822029569769,0.00010271186914148598,-0.0005774906318641726,0.0005865536275170575,9.146824652560684e-05,-0.00047999836762360596,0.0004886357263276965,8.39059955871179e-05,-0.0004042964281628159,0.0004129113923357848,7.880454963038309e-05,-0.0003431224077070721,0.0003520555974745264,7.54610897853266e-05,-0.000292081874225026,0.0003016723343669304,0.000256796105343908,-0.0001355725038613907,0.00029038619719788043
93325.43007970547,0.029213162537880772,-0.018632828390529384,0.03464954775023129,0.000220883352292772,-0.0008573632621168995,0.000885359372541921,0.00017725037942440544,-0.0006737007731319633,0.0006966278983249959,0.00014921386662238313,-0.0005473418403595923,0.000567316373993055,0.00012994296719424106,-0.0004539979789833739,0.00047222805893363807,0.00011611263615634589,-0.0003813641575935875,0.00039864867361154315,0.00010591841363635179,-0.0003225330806842171,0.0003394794522248629,9.830329977884706e-05,-0.0002733216161051793,0.00029046212244930814,0.000254197626013614,-0.00010257480243277672,0.00027411315759204324
94406.08762859879,0.030331632577320976,-0.01569273376843148,0.03415069293488009,0.0002920576567704885,-0.0008139683145966856,0.0008647786375978754,0.0002330841231797266,-0.000638883911438654,0.0006800741582898264,0.00019443472188950147,-0.0005181891247660771,0.0005534661959885904,0.00016728380282661362,-0.0004288442271164379,0.0004603164583405946,0.00014729170421294896,-0.0003591650803305339,0.00038819376741363806,0.0001320828792713678,-0.000302587070860235,0.00033015878369110766,0.0001202538662447238,-0.00025513083116036856,0.00028205094106452546,0.0002513599877655564,-7.103811157106392e-05,0.0002612053918759787
95499.25860215013,0.03146820902451728,-0.012777177685043292,0.033963280889894594,0.000361750425624953,-0.0007717432104714092,0.000852320921571536,0.00028768376446749734,-0.0006049980060561823,0.0006699138270480367,0.00023858252961769073,-0.0004898079750594408,0.000544824261455569,0.00020366147527058482,-0.0004043475431143701,0.0004527415732313727,0.0001775843916416482,-0.0003375361774803275,0.00038140121560210774,0.00015741480887431294,-0.00028314229158013315,0.0003239582987580124,0.00014140890271527413,-0.00023738440243242754,0.0002763111150231539,0.00024810788005214185,-4.069339280996229e-05,0.00025142289546171786
96605.08789898796,0.032622649405066304,-0.009901227414055757,0.03409210404933556,0.0004297267856814321,-0.0007309272367462183,0.0008478913466651004,0.00034086587327505555,-0.000572231757634373,0.000666062105219093,0.0002815095224343444,-0.00046235279081281136,0.0005413111068448605,0.00023895475437051163,-0.0003806373261068593,0.0004494264663569015,0.00020689025841820458,-0.00031658764661552573,0.00037819481357880685,0.00018183070226852386,-0.0002642935848248003,0.0003208013454881517,0.00016169914513414197,-0.0002201644826831331,0.0002731648091761527,0.00024433026195253346,-1.1509500085683036e-05,0.00024460119684501945
97723.72209558777,0.033794752875656316,-0.007050786158822595,0.034522440634812086,0.000496250102115813,-0.000691224008095468,0.0008509140927364632,0.0003928362680284657,-0.0005403506823458749,0.0006680562801068373,0.0003233812247388346,-0.00043563085098608244,0.0005425400029900533,0.0002732988607174581,-0.00035755108606689396,0.0004500389387787194,0.00023532047936092565,-0.0002961799994579716,0.00037828338594971347,0.00020542182335464524,-0.0002459196190117413,0.0003204287510902027,0.00018119877569012534,-0.00020336447327619917,0.0002723786065433669,0.00023988641448003796,1.675858292505269e-05,0.00024047108340452167
98855.30946570067,0.03498487144680119,-0.004238236482843762,0.035240656614678914,0.0005611466422483963,-0.0006528319547871455,0.0008608571979706362,0.0004434595556328996,-0.0005095109867980109,0.0006754685952359382,0.00036408885360141935,-0.0004097696382536378,0.0005481531261894919,0.00030660483416294535,-0.0003351952929484563,0.00045427129421402875,0.00026280163619951755,-0.00027640349711371054,0.0003813968972157909,0.00022812741997695751,-0.00022809762506402416,0.0003225998237835714,0.00019985767963896404,-0.00018705076829136818,0.0002737354234092875,0.00023470107570925793,4.417364122782675e-05,0.00023882191172170023
100000.00000000687,0.03619217043002,-0.0014521829187179563,0.03622129257308511,0.0006246176799399369,-0.0006154986244094505,0.0008769183558025657,0.0004928926212945457,-0.0004795131463678004,0.0006876597950048818,0.00040375807791682376,-0.00038460539741913763,0.0005576216434169505,0.0003389747502413864,-0.0003134321280062013,0.0004616747558267682,0.00028941697391311446,-0.000257140087462278,0.0003871475292044782,0.0002500150364241146,-0.0002107251768268113,0.000326974951008242,0.00021772982102170025,-0.00017113363453927674,0.00027693500290278285,0.0002286597279882897,7.095781792151264e-05,0.00023941654731421795
101157.9454259968,0.037417633178547294,0.001297555818906725,0.03744012451618586,0.0006865469082958804,-0.0005793852841831337,0.0008983506914443839,0.0005410450848936845,-0.0004504838138143774,0.000704035120144131,0.000442316537935978,-0.00036024113047312365,0.0005704538472271211,0.0003703496858735648,-0.0002923472060686208,0.0004718323629455453,0.00031511810486966837,-0.00023846189492101181,0.00039517527167824023,0.00027104485952829507,-0.00019386347740201864,0.00033323919899543063,0.0002347825636183785,-0.00015566511341916537,0.00028169927176870655,0.00022171435079444942,9.720107332116363e-05,0.0002420853196767421
102329.29922808245,0.038659751679817764,0.00401979660782076,0.03886817676085952,0.0007470772166745463,-0.0005442795406152216,0.0009243184440475607,0.0005880279152068624,-0.000422255336673624,0.0007239312111049533,0.0004798525985665202,-0.00033653948721220457,0.0005861035256711015,0.0004008007896909948,-0.0002718251961602457,0.0004842831922382617,0.0003399623130248152,-0.00022027040436597498,0.00040508446689145285,0.00029126249022271434,-0.0001774273291784352,0.00034104881666724717,0.000251051277071878,-0.00014057083886866427,0.00028772713542462555,0.00021377111045039367,0.00012310682604561792,0.00024668477513259797
103514.21666794151,0.03992017487697113,0.00670717102162393,0.0404797048571413,0.0008061462396144906,-0.0005103088482075835,0.000954089555651635,0.000633792905076758,-0.00039492748000846873,0.0007467671397373319,0.0005163279133424914,-0.00031358119741524036,0.0006040924444726877,0.00043029706961958804,-0.0002519327373668404,0.0004986237782941703,0.00036392435765977653,-0.0002026212333616126,0.00041652887331739924,0.0003106473363982101,-0.00016146333977140752,0.0003501030958181314,0.0002665192097305218,-0.00012588976959056178,0.0002947553616865121,0.00020480284251380866,0.00014879154854047994,0.00025314645804120966
104712.85480509717,0.041196684660939537,0.009366033017210515,0.04224795144776097,0.0008638419604580647,-0.0004772973533650771,0.0009869324678909595,0.0006784079407373239,-0.0003683616599581666,0.0007719635008098455,0.0005517959435316085,-0.00029125299064348715,0.0006239447634660566,0.00045888083799273103,-0.0002325750042571544,0.0005144538425185747,0.00038703742139849364,-0.0001854336800282671,0.0004291661860533993,0.00032922473765212225,-0.00014590201837507623,0.00036010599390739085,0.0002812046786948652,-0.00011156154707859069,0.00030252611475119136,0.000194733978630075,0.00017444606179503022,0.0002614435902998848
105925.37251773619,0.042491627487851735,0.011991357532877384,0.04415122945114499,0.0009201526846077875,-0.0004453417395511826,0.0010222574176680704,0.0007218643183019769,-0.0003426331737429412,0.000799052930528847,0.0005862500858342071,-0.0002696153282506497,0.0006452763658838908,0.00048654704440757906,-0.00021380136456367272,0.0005314499505231317,0.000409297624996376,-0.00016874833206793804,0.00044271948839348044,0.0003469916877372271,-0.00013077667358841392,0.00037081770415337483,0.00029510529186095087,-9.761319461595585e-05,0.00031083028978442476,0.0001835544341655888,0.00020021561002359607,0.00027162201825141157
107151.93052376804,0.04380204081939727,0.01458714486583223,0.04616712656513205,0.0009751147557735187,-0.0004142994934130684,0.0010594776341053993,0.0007641895057571265,-0.0003176299575505966,0.0008275713809955701,0.0006197111583490674,-0.0002485769062510756,0.0006677068204711547,0.0005133111377754533,-0.00019553569719298034,0.0005492927571350958,0.0004307158090119219,-0.0001525007348265468,0.0004569163843149325,0.0003639548605109053,-0.00011603213916017818,0.0003820034002565939,0.0003082237808371948,-8.399712637080964e-05,0.0003194642645306809,0.00017120788236289454,0.00022628591791170114,0.00028375597901776075
108392.69140212784,0.04513099846840635,0.017150612427428505,0.04827991848989765,0.001028764077978283,-0.0003842392913029297,0.0010981782009853794,0.0008054117904198249,-0.00029340503899678323,0.0008571899842251843,0.0006522021597841214,-0.00022817973717988423,0.0006909657369845148,0.0005391921272592735,-0.0001778116454075789,0.0005677544639550897,0.00045130775995645087,-0.00013671778546968846,0.00047156171076609394,0.00038012727519757893,-0.00010168959860611594,0.0003934939895523296,0.0003205706494348183,-7.072946652878793e-05,0.000328280670637959,0.00015770076374294338,0.0002528356420562805,0.0002979855580042752
109647.81961432607,0.046474761350288434,0.019683510311770135,0.050471219727284425,0.0010810884247212593,-0.00035504904811184157,0.0011378980660109316,0.0008455207291551806,-0.0002698705554013125,0.0008875446017545942,0.0006837133962108657,-0.0002083525610100148,0.0007147550614284786,0.0005641804626754228,-0.00016057015422851783,0.000586585346640729,0.0004710636433052824,-0.00012134985255417248,0.00048644294913069273,0.0003954984564097683,-8.770695352822905e-05,0.00040510682383750626,0.00033213444266312484,-5.777427921189121e-05,0.0003371218701621093,0.00014300102517386565,0.00028005388138048346,0.00031445106086170304
110917.48152624778,0.0478371586069461,0.02218520299143709,0.05273117650268565,0.0011321684103235549,-0.00032677194678162267,0.001178382456818675,0.0008845792342012859,-0.00024705926338306134,0.0009184327417963246,0.0007142954460335832,-0.00018912059514110435,0.0007389076963537739,0.0005883174289705902,-0.00014383054738397304,0.0006056439742879794,0.0004900172972605409,-0.00010641135786057881,0.0005014382601041303,0.00041009595573658544,-7.40943255686803e-05,0.0004167357220025433,0.000342937150760133,-4.513772524108835e-05,0.0003458949314624575,0.0001271353663351961,0.0003081592758947169,0.0003333549770037051
112201.8454302041,0.04921364451975468,0.024655288556923324,0.05504421914008712,0.0011819461246527887,-0.00029932367783734023,0.0012192585065095168,0.0009225413128457757,-0.00022490538951035267,0.0009495603762468244,0.0007439101149528685,-0.00017043087302498998,0.0007631834259267233,0.0006115702412229562,-0.0001275493446988474,0.0006247295377062062,0.0005081397945322087,-9.186619713069328e-05,0.0005163772351319244,0.0004238935928027722,-6.082154060623587e-05,0.0004282347928659679,0.00035295446910655476,-3.279449694873617e-05,0.0003544747329393318,0.00011010639033191876,0.0003373532123632031,0.00035486702732671183
113501.08156723937,0.050608829836516746,0.027095188106134517,0.057405599691391786,0.0012305441745110405,-0.00027272421883997307,0.001260403691269163,0.0009595022707116572,-0.00020342323798649417,0.0009808290479251399,0.0007726336481589026,-0.0001522933209566248,0.0007874998475398789,0.0006340007663527273,-0.00011173282721019968,0.0006437710745383252,0.0005254814849893244,-7.771741973074223e-05,0.0005311975041321164,0.0004369320185759248,-4.788862136563449e-05,0.0004395485285075283,0.00036221851203582675,-2.0741636060818348e-05,0.0003628118877985226,9.197089722979941e-05,0.00036790205980761657,0.00037922364318162096
114815.36214969623,0.052017333992469376,0.02950244116523962,0.05980131328317577,0.0012778616830262412,-0.00024691461749573433,0.0013014981019116864,0.0009953827922703018,-0.0001825671996065653,0.001011986998691192,0.0008004012523373726,-0.00013467167062737365,0.000811651787167873,0.0006555546571018857,-9.635173081352622e-05,0.000662597588645426,0.0005419958533613868,-6.39412680470301e-05,0.0005457545151626326,0.0004491707261443509,-3.5276276459334645e-05,0.0004505538335270036,0.0003706934061932796,-8.963532348299196e-06,0.0003708017614674111,7.27840821626791e-05,0.0004000276610678547,0.00040659519455557027
116144.86138404233,0.05344457407004905,0.031880439537491395,0.062230900062851445,0.0013240606896796191,-0.0002218937302715175,0.0013425250602832996,0.0010303084694500988,-0.0001623347822128722,0.0010430187552180957,0.0008273130271246194,-0.0001175619261228522,0.0008356241088694222,0.0006763127506836455,-8.140045495442457e-05,0.0006811937835917663,0.0005577482880034527,-5.053042048985504e-05,0.0005600325670580811,0.00046066208614311806,-2.2975301671373272e-05,0.0004612346713947469,0.0003784200680536267,2.5511307403247365e-06,0.0003784286672198153,5.2651647602416443e-05,0.00043405124691204124,0.00043723298244888485
117489.75549396111,0.05488430819691465,0.03422475331418543,0.06468091701321772,0.0013689999103154327,-0.00019762575521158196,0.001383190765428475,0.0010641687659484124,-0.00014269878464643327,0.0010736936739870159,0.0008532793798163466,-0.00010094306239175223,0.0008592294233002,0.0006962007254420576,-6.686271263980728e-05,0.0006994040838082092,0.0005726761195932693,-3.747238986601275e-05,0.0005739007910385512,0.0004713525838003744,-1.0976338920689525e-05,0.0004714803689141158,0.00038535228582164467,1.3809114768905794e-05,0.0003855996315333656,3.171017188004389e-05,0.000470219679398034,0.00047128768485273597
118850.22274371011,0.05634278309315676,0.0365406631798921,0.06715451788456851,0.0014128784036803476,-0.00017409032783669047,0.0014235634252932371,0.0010971175677810118,-0.00012364142755443466,0.001104062570754675,0.0008784225444655606,-8.479840803396466e-05,0.000882506054727357,0.0007153168519570553,-5.2722078093911486e-05,0.0007172571478990587,0.0005868583618072506,-2.475039306684633e-05,0.0005873800462903496,0.00048130497640952214,7.382537472662646e-07,0.00048130554259759567,0.00039153848991166807,2.4829410200157938e-05,0.0003923249784212026,1.0145984112041844e-05,0.0005089113760570182,0.0005090125044376116
120226.44346174966,0.05781287076808874,0.03882185501824079,0.06963809628001787,0.0014555168917613265,-0.0001512727811250966,0.0014633567154019127,0.0011290151045717067,-0.00010515231436685983,0.0011339012812267958,0.0009026298348683664,-6.912085313274731e-05,0.0009052725065593747,0.0007335683446530186,-3.897411080224057e-05,0.0007346029523421446,0.000600217560599021,-1.236223142232684e-05,0.0006003448549102245,0.0004904540058966256,1.2168767301501629e-05,0.0004906049437150887,0.00039692331491840514,3.56107047797439e-05,0.00039851755321532016,-1.1779184184267884e-05,0.0005503927777791401,0.0005505188089534133
121618.60006464527,0.05930166955702274,0.04107542028365078,0.07213791072472828,0.0014971491747209412,-0.00012913526320546624,0.001502708077961498,0.0011600416701163722,-8.719975480160477e-05,0.0011633144345549239,0.0009260439840395984,-5.388218694153343e-05,0.0009276102362768181,0.0007510694383538595,-2.5592521237622236e-05,0.0007515053415462063,0.0006128449953211187,-2.824861623585537e-07,0.0006128450604260216,0.0004988715235597647,2.3340567762833655e-05,0.0004994172395125466,0.00040156144422174195,4.617904888873415e-05,0.00040420798859215943,-3.3749473980042015e-05,0.0005950879380871994,0.000596044193873914
123026.87708124674,0.06080114211258886,0.043293242345192565,0.07463969262366238,0.0015375602587035225,-0.00010768239995988165,0.0015413263925611483,0.001190030140062368,-6.978869171360717e-05,0.0011920747441951601,0.00094853083189651,-3.908800142110992e-05,0.0009493358788718468,0.0007677103231349047,-1.2583682809847557e-05,0.0007678134469524213,0.000624649737793918,1.1481649377755711e-05,0.0006247552506369548,0.0005064817437718317,3.424566992232111e-05,0.0005076381808754971,0.00040538950298028435,5.652576466334008e-05,0.00040931138659628963,-5.5316182286570655e-05,0.0006432543719772098,0.0006456284280377962
124451.4611771472,0.062319259118126955,0.045484148678380666,0.07715243248290547,0.0015770165329246138,-8.686043480416947e-05,0.0015794068127787532,0.001219185427234301,-5.2874779783403114e-05,0.0012203314501878695,0.0009702520522819166,-2.469958239957443e-05,0.0009705663884186309,0.000783619790178576,8.768241349132606e-08,0.0007836197950841473,0.000635734020712228,2.2963479846210706e-05,0.0006361486198189719,0.0005133643533713814,4.491651934656875e-05,0.0005153255796315834,0.0004084671873088868,6.668341355899255e-05,0.0004138745229558264,-7.596674661616125e-05,0.000695318658671332,0.0006994562056969288
125892.54117942552,0.06384705214414776,0.047638298628458246,0.07966086594879376,0.0016152694401721738,-6.669160167028661e-05,0.0016166456427082205,0.0012473148349416451,-3.6476961484229135e-05,0.0012478480941944116,0.000991053551557324,-1.0734114574975275e-05,0.000991111680523489,0.0007986723800088351,1.2405330758720955e-05,0.0007987687167260685,0.0006459946991200454,3.414723906598809e-05,0.0006468965800087581,0.000519434211102646,5.533757749434384e-05,0.000522373570490287,0.0004107242209443134,7.663660028466928e-05,0.00041781282193526013,-9.498971494010918e-05,0.0007514541400462939,0.0007574340700926506
127350.30810167508,0.06539338377341634,0.04976618398692888,0.08217644254869014,0.0016526159224510074,-4.710768516247148e-05,0.001653287186528693,0.0012746461960358023,-2.053938320373416e-05,0.0012748116689656284,0.0010111144567665382,2.8566746668828585e-06,0.0010111184922018013,0.00081301008729617,2.441273150354054e-05,0.0008133765324281184,0.0006555436880706757,4.507343718919254e-05,0.0006570914256854608,0.0005247776090352881,6.554778852023188e-05,0.0005288554164653008,0.00041222408674140734,8.642390925050525e-05,0.0004211861699770386,-0.00011160220839609337,0.0008119856038104254,0.0008196192248320351
128824.95516932242,0.0669483342384804,0.05185631566158058,0.08468268377478819,0.0016887758953531694,-2.8146985046894592e-05,0.0016890104432753306,0.001300962932264588,-5.09376097717941e-06,0.0013009729042248986,0.0010302622082584555,1.6045022557447067e-05,0.0010303871410855523,0.0008264931187884397,3.608463371788705e-05,0.0008272804700917312,0.0006642668351242454,5.571848421562395e-05,0.0006665995632531334,0.0005293011830677158,7.55247217772554e-05,0.0005346622541347158,0.00041289068306772035,9.602382192829226e-05,0.0004239095310816273,-0.00012476641845219244,0.0008768452324655648,0.0008856772667687582
130316.67784523907,0.06852167643943648,0.05392078080779855,0.08719329529839712,0.0017240749247602568,-9.728148894759172e-06,0.0017241023702402368,0.0013265141799523228,9.926219432291876e-06,0.0013265513180600295,0.0010486919627439592,2.888789779455897e-05,0.0010490897689724968,0.0008392753688724433,4.747197225154505e-05,0.0008406168764338647,0.0006722845023031915,6.612947892751221e-05,0.0006755290963535724,0.0005330966223925679,8.531329774722254e-05,0.0005398799566374643,0.0004127900611569916,0.00010548051462566587,0.0004260537214433036,-0.00013339456852674888,0.0009460539834382456,0.0009554120841248607
131825.67385564995,0.07010252045510916,0.05594651484470623,0.0896904448502065,0.001758203327473539,8.095870333906266e-06,0.0017582219666058914,0.0013510610862871937,2.4477191159806866e-05,0.001351282794890324,0.0010662140954206844,4.134788839356501e-05,0.001067015531821517,0.0008512039726691399,5.854127867632748e-05,0.0008532146766182503,0.0006794726957736659,7.627569286260058e-05,0.000683740539695872,0.0005360634381027607,9.488479914073766e-05,0.0005443961193639522,0.0004118413420046806,0.00011476689132620336,0.0004275333090285444,-0.00013614542305105982,0.0010190344828577115,0.0010280889326662532
133352.14321634176,0.07170156682167628,0.05794713382798945,0.09218993981754316,0.0017915134635316397,2.5418353072879262e-05,0.00179169377480865,0.0013748725501217423,3.863497143161092e-05,0.0013754152791414613,0.0010830384271736883,5.348987194983187e-05,0.0010843585205715248,0.0008624434639599083,6.935029267870521e-05,0.0008652272485432874,0.000685959019139761,8.621025483574786e-05,0.000691355179323933,0.0005382975246803308,0.00010428965500873808,0.0005483069917653914,0.000410111927722245,0.00012393234332049895,0.00042842854594548897,-0.0001317374630063582,0.0010951958148214943,0.0011030904912843137
134896.28825917485,0.07330693807060215,0.05990806823718487,0.09467250820168598,0.0018236678795806127,4.217298798310274e-05,0.0018241554473041684,0.0013976889739321075,5.234557133749933e-05,0.0013986688409663086,0.0010989596079414737,6.526763809195541e-05,0.001100896037084783,0.0008728291198333186,7.985805150116083e-05,0.0008764747462526047,0.0006916107646387136,9.589592547638164e-05,0.0006982273829399116,0.00053969233584224,0.00011349341644297348,0.0005514966663024822,0.000407517185490687,0.00013294469957076565,0.00042865434748082525,-0.00011877683966506795,0.0011731090907515164,0.0011791068129922203
136458.31365890207,0.0749302786159325,0.061844398813075664,0.09715593815105708,0.0018550439916740788,5.846387699718509e-05,0.0018559650416857647,0.0014197975473477418,6.569343536561892e-05,0.0014213165386024326,0.0011142008096046284,7.675325461737506e-05,0.0011168413075356627,0.0008825348911755525,9.01284983946916e-05,0.0008871251210314847,0.0006965615965983255,0.00010539135871053131,0.0007044894579384849,0.0005403467898433855,0.00012255160424490537,0.0005540699856489718,0.0004041246446236939,0.00014185824139832136,0.0004282995319222884,-9.620359832981563e-05,0.001251270060281866,0.001254962906260336
138038.42646029821,0.07655870746209646,0.06374011945594173,0.09961946856174542,0.001885278312614209,7.421253796560949e-05,0.0018867384070943105,0.0014409193870140314,7.861489583591894e-05,0.001443062362380845,0.001128542241123901,8.789249258123291e-05,0.0011319596637041,0.0008913853668558276,0.00010011383885029094,0.000896989773059894,0.0007006711864823159,0.0001146533792931362,0.000709989794961781,0.0005401493237201327,0.00013142454733738456,0.0005559079991852547,0.0003998469209268626,0.00015063618678688893,0.00042728072849636825,-6.31903111208901e-05,0.0013272038425158935,0.0013287072871812314
139636.8361056036,0.07820482807730446,0.06561171340726853,0.10208277068554854,0.0019147716607899926,8.953288112698444e-05,0.0019168637535744073,0.0014613585647488263,9.120222337161387e-05,0.0014642017280117776,0.0011422191590741558,9.876395378549652e-05,0.0011464811057856187,0.0008995627253828158,0.00010988367290793272,0.0009062491481209219,0.0007040780976167995,0.0001237457109885572,0.0007148698962271072,0.0005392007022492934,0.0001401724894332011,0.0005571227190664836,0.0003947504336713161,0.00015933743267454776,0.00042569510489904417,-1.966989691217833e-05,0.001398535760897033,0.0013986740790307007
141253.7544622854,0.07985474137284261,0.06744180434578294,0.10452357003632456,0.0019431361660936818,0.00010433534337892967,0.0019459352568518954,0.0014808183050733343,0.0001033829368938718,0.0014844227444636734,0.001154998565143199,0.00010930610582456062,0.0011601592607281893,0.0009068819979381854,0.00011938398170494407,0.0009147062333186985,0.0007066354436094181,0.00013261976998404023,0.0007189726375570206,0.0005373853633777757,0.00014875100564274097,0.0005575929433308772,0.00038874603162041986,0.00016792101633786405,0.00042346303832632866,3.375784607275183e-05,0.001462127302435108,0.0014625169539863932
142889.39585112038,0.08152202398402479,0.06924821766353381,0.10696333971986884,0.0019707944733761283,0.00011874271508863046,0.001974368427795712,0.0014996182108873992,0.00011525640005946294,0.001504040829292806,0.0011671265759955808,0.00011960348543049505,0.0011732388666091363,0.000913532428910673,0.00012868952537516316,0.0009225521625429744,0.0007084855388235127,0.00014134394076178463,0.0007224471387666465,0.0005348047392040997,0.00015722473935772082,0.0005574367477492565,0.00038189776531705226,0.00017645022582786924,0.00042069060525386627,9.542836375386532e-05,0.001515532385398286,0.001518533827018601
144543.97707460297,0.08319174558234517,0.07101227133580038,0.10937828492578855,0.0019973359016630583,0.00013265535295047817,0.002001736283014972,0.0015174449485469133,0.00012674211271636245,0.0015227287135292193,0.0011783581739116269,0.000129587912845922,0.0011854623626164208,0.0009193205872949532,0.00013774061780893015,0.0009295820673930428,0.0007094759755344745,0.00014986471488123343,0.0007251314312778255,0.0005313402664592843,0.00016554494330191116,0.0005565317664013944,0.0003741156853907149,0.00018488031876313373,0.0004173047786945679,0.00016288459488965264,0.0015561349539617905,0.0015646365028958102
146217.71744568215,0.0848784690135201,0.07275307421248317,0.11179161108708548,0.0020232034179638284,0.00014620407681505617,0.0020284791599959463,0.0015346323530445315,0.00013794586055879523,0.00154081975566784,0.0011889491477798525,0.0001393493129629406,0.00119708742664422,0.0009244416444093045,0.00014661672870452833,0.0009359961640168171,0.0007097516795566929,0.00015825477157667514,0.0007271808711457776,0.0005270928569577989,0.00017378038113301556,0.0005550013520007594,0.00036546018504584335,0.0001932787999484166,0.00041342211039474184,0.000232864571695379,0.0015828060883857561,0.0015998440618328683
147910.8388168312,0.08656622099274458,0.07445070138560413,0.11417800818797412,0.0020479650296544583,0.00015928008258445718,0.0020541496798908536,0.0015508518118754386,0.00014877985383416703,0.001557972011078584,0.0011986436069657276,0.00014881346092216572,0.0012078459929442341,0.0009286947715518373,0.00015525301594615623,0.0009415824327524896,0.0007091557355942593,0.00016645612233711032,0.0007284294735866623,0.0005219419275121984,0.00018187838159803972,0.0005527233678684764,0.00035584147257544554,0.00020159752373301822,0.00040898009142248767,0.0003018106661597239,0.0015947682281884595,0.0016230759008275413
149623.56560945394,0.08827056253637662,0.0761254879692303,0.1165623529663064,0.0020720825873181666,0.00017202143972552215,0.002079210817688382,0.001566450140172268,0.00015935568605100804,0.0015745349396956885,0.0012077058566880947,0.00015807517099250703,0.0012180070590776704,0.0009322799459456408,0.00016373325097749367,0.0009465487177573407,0.0007078345442373061,0.00017454541581502238,0.0007290376150773524,0.0005159866668555299,0.00018991159183736988,0.0005498260207437288,0.00034531495605555953,0.00020990808865711748,0.0004041086791437884,0.00036619102604076333,0.0015930828791144436,0.001634628070014813
151356.12484363155,0.08997446713098949,0.07775632741640057,0.11891783377102019,0.00209510421874643,0.00018431102844362508,0.002103195721423718,0.0015810846760078408,0.0001695789480723384,0.0015901527512588657,0.0012158702427369022,0.00016705472625452958,0.0012272928455495328,0.0009349899784836269,0.00017198790506622722,0.000950676653417913,0.0007056276770438253,0.0001824605922660996,0.0007288362548202174,0.000509105439490167,0.0001978237857525347,0.0005461891602072864,0.0003337919460238485,0.00021815930223795387,0.0003987612623905922,0.0004229399432734385,0.0015790407459224946,0.0016347011570619285
153108.7461682139,0.09169450482104671,0.07936472526965645,0.12127094388807652,0.002117509279729661,0.00019629345263194953,0.00212658803469017,0.0015951140049108286,0.00017956647896609328,0.001605189337439962,0.0012234084581323277,0.00017585137569378742,0.0012359821850508675,0.0009370285443713278,0.00018010468326194555,0.0009541803759769612,0.0007026818700179578,0.00019028198299597527,0.0007279897276094043,0.0005013944858613448,0.00020569129924969952,0.0005419458838659001,0.0003213214882412647,0.00022642678737251233,0.000393085981491859,0.0004697571940147535,0.0015553826362858742,0.0016247728969268937
154881.66189125917,0.0934125870525983,0.08092845311526058,0.12359338956225849,0.00213882738870591,0.00020784405393443626,0.0021489024522845243,0.0016081825996128274,0.0001892178662334455,0.0016192759723405428,0.0012300461612696734,0.00018438041837578664,0.0012437884456509031,0.000938183107806602,0.0001880098014059532,0.0009568360513684463,0.0006988341598909569,0.00019794383353549758,0.0007263270229484982,0.0004927320746954132,0.00021345469487418656,0.0005369802642532389,0.00030781693025921323,0.0002346566462503905,0.00038705943236625335,0.0005051463788531779,0.001524436121039666,0.001605950918054142
156675.1070108261,0.09514630262793088,0.08247013232183559,0.1259132305555968,0.0021595540833423336,0.00021911331464341958,0.002170641491249666,0.0016206596439002569,0.00019865467988536427,0.0016327894423982733,0.0012360613273267086,0.0001927451240141158,0.0012509989159643113,0.0009386599423357761,0.0001957945670591094,0.0009588628681076697,0.0006942304702372893,0.00020552990803869055,0.000724015530844664,0.0004832102427675918,0.00022119384475956572,0.0005314309509946084,0.00029331951753307065,0.00024292851398066185,0.0003808550935338609,0.0005285161164080329,0.0014893179409803743,0.0015803155427410853
158489.31924612267,0.09687649361839207,0.08396647099624895,0.12820071476929554,0.002179201786110931,0.0002299697527722052,0.0021913024692586784,0.0016321778881424826,0.00020777107047458628,0.0016453490439014484,0.0012411719741172922,0.0002008562745245825,0.0012573190177318206,0.0009382421590299325,0.00020338133695959378,0.000960032456328754,0.0006887062682097976,0.00021297110466282247,0.0007208834963381868,0.00047270811080328193,0.0002288464215628819,0.0005251891494322251,0.00027774556040163604,0.00025118611952750674,0.0003744823933993503,0.0005398576573565021,0.0014521766933776948,0.001549278360720186
160324.53906901562,0.09862177615658,0.08544115285486148,0.13048542191925647,0.0021982809433686024,0.00024056912716010823,0.002211405121392308,0.0016431159754438593,0.0002166928680759674,0.0016573430266042736,0.0012456612718354603,0.0002088207839567826,0.0012630431995632855,0.000937137533551858,0.00021086472486901462,0.0009605678992063732,0.0006824055025608304,0.0002203544064164737,0.0007171006445070706,0.00046131221789475044,0.00023649572414539524,0.000518400607559471,0.0002611269923468492,0.00025951316045181536,0.0003681499512152638,0.0005397785056492403,0.0014155521520394468,0.0015149748282741982
162181.0097359046,0.10036191710009691,0.08686987959976777,0.1327361683403769,0.002216288042855508,0.00025077379013395195,0.0022304304926902443,0.001653096039712436,0.0002253093072535891,0.0016683796931298439,0.001249240618764708,0.00021654534622853858,0.0012678698712978663,0.000935125800545272,0.00021816359293290905,0.0009602372707444924,0.0006751630258785517,0.00022760768527998895,0.0007124958736105047,0.0004489034777562627,0.000244076838425405,0.0005109675482820887,0.00024338400337288246,0.00026785132149179396,0.00036191173443632856,0.0005290649101838366,0.001380845077834558,0.0014787301336510856
164058.9773199657,0.10211656729412756,0.08827734484609526,0.13498400990121942,0.0022337472119431283,0.0002607442248889857,0.0022489139951711486,0.0016625050733911227,0.00023375004749021956,0.0016788574101909018,0.0012521973071585042,0.00022414017820085783,0.0012720994126006512,0.0009324151400305441,0.00022537559768457375,0.0009592664663115552,0.0006671196287308788,0.0002348209642596422,0.0007072407541239785,0.00043556158984596493,0.0002516764252411342,0.0005030456456140942,0.00022453761496608616,0.0002762884823415185,0.0003560231256663504,0.0005087901487304942,0.0013497860428466784,0.0014424942900784369
165958.69074376798,0.10386441405515548,0.08963829971136077,0.13719636030946492,0.0022501402171371645,0.00027033722375764994,0.002266321515435769,0.0016709556665637489,0.0002418998866379611,0.0016883744829796975,0.0012542371144962524,0.0002315082803843495,0.0012754241738599768,0.0009287828731705568,0.00023241644218844823,0.0009574210296909563,0.0006581104965488218,0.00024191938708857037,0.0007011664677642865,0.0004211701966461839,0.00025922727250569927,0.0004945534484297215,0.00020451280399042614,0.0002847646168113652,0.0003505943153899534,0.0004799240011818204,0.0013230637059486895,0.0014074177123047187
167880.4018122681,0.10562614909717007,0.0909783962089914,0.13940570988972376,0.0022660036802631977,0.0002797174876744132,0.0022832026961873623,0.0016788420758974015,0.0002498919199919378,0.0016973381181958867,0.0012556503920327408,0.00023876286338524508,0.0012781492917276513,0.0009244364799583965,0.00023938659364798693,0.000954928660527192,0.0006482720505124903,0.0002489958728818928,0.000694446251475148,0.00040580075773448805,0.0002668193857326756,0.0004856612395287964,0.00018331797466675963,0.0002933719852846868,0.0003459372798439064,0.00044352652168164734,0.0013017961378333019,0.0013752777755467154
169824.36524618664,0.10737937739497963,0.09227148948360865,0.14157810021771433,0.0022808058165195533,0.0002887368067171669,0.002299009377149787,0.0016857683906497173,0.00025760694971053283,0.001705337622716658,0.0012561382761295391,0.00024580359721057077,0.0012799620217644532,0.000919151820235273,0.0002461989051694024,0.0009515534507049134,0.0006374407511001822,0.00025597311461961756,0.0006869155308851536,0.0003893405760263961,0.00027438353339342573,0.00047631125069436174,0.00016088378633034975,0.00030204919718363133,0.00034222406435443115,0.0004004509933140457,0.0012862320223152486,0.0013471279869690853
171790.83871577118,0.10914583642370035,0.09354413932714796,0.1437474160153358,0.002295094592552303,0.00029756363481553535,0.002314304065054429,0.001692135067483845,0.00026518114752270734,0.0017127878232898598,0.0012559931195958694,0.00025274640749363197,0.0012811711294644056,0.0009131345576685519,0.0002529564526442759,0.000947523977186286,0.0006257474036270334,0.0002629468189861184,0.0006787494698052382,0.00037185140103290364,0.00028201309970174356,0.000466695674774814,0.00013720419579946893,0.00031089318344974803,0.0003398228404043755,0.00035156278611465686,0.0012771701668756058,0.0013246735551590673
173780.08287495008,0.11090204755556775,0.09476935834938797,0.14587835834685048,0.002308325802547985,0.0003060452734891129,0.0023285256537418316,0.001697538711643686,0.00027249172576719746,0.0017192700247897336,0.0012549123814675407,0.00025948796758093256,0.0012814597498477342,0.0009061600349673579,0.00025956952439782076,0.0009426040244811997,0.0006130306827706717,0.0002698374881078829,0.0006697901820769305,0.00035322512416605074,0.00028963710685094815,0.0004567905887899942,0.00011221642560629665,0.0003198415599687963,0.0003389559700892236,0.0002975413835509873,0.0012746873867388237,0.0013089533256906022
175792.36139588195,0.112670797616121,0.09597456432615427,0.14800616755070722,0.0023210576412639756,0.0003143535034379401,0.0023422482146846857,0.001702384932558849,0.0002796776048938446,0.001725205501174441,0.0012531893599475358,0.00026614666793422245,0.001281139188666947,0.0008984309657141927,0.00026614363228986016,0.0009370222159386496,0.0005994144881049061,0.00027674354404425423,0.0006602156600083346,0.00033351223152432516,0.00029735240841087404,0.00044682084034216923,8.589800718558158e-05,0.00032899632571203874,0.0003400250725615335,0.00023906194909306634,0.001279504840698652,0.0013016463624485183
177827.9410039051,0.1144275246640007,0.0971319796218838,0.15009423661818777,0.002332734576271081,0.0003223316108319301,0.00235489878140699,0.001706263845385788,0.0002866127809866519,0.001730168545632361,0.0012505187876625861,0.0002726164924302044,0.0012798894445388836,0.0008897231143747852,0.00027258676340854976,0.0009305432627440358,0.000584740646465413,0.00028358354330138935,0.0006498778728808667,0.000312610127264919,0.000305086553588092,0.0004368099092841743,5.819358702001809e-05,0.0003382945121846729,0.0003432632671063454,0.00017670431636122475,0.0012917198245158098,0.0013037501756348272
179887.09151289178,0.11619606712181549,0.09826983098294846,0.15217912371936798,0.002343923942813439,0.0003301543123979828,0.0023670617481783363,0.0017095851782671313,0.0002934386248851401,0.0017345857454519626,0.0012471938489343633,0.0002790180731205075,0.0012780233104085356,0.000880235087348349,0.00027900672163033697,0.0009233951265379646,0.0005691248094354487,0.0002904585891637838,0.0006389594985082791,0.0002905563824177278,0.0003129400196587362,0.00042702982011527847,2.90621182171804e-05,0.00034784371274826093,0.0003490556620565895,0.00011105495672425273,0.0013121418615292479,0.0013168331208587005
181970.0858610115,0.11795078158053071,0.09935960168594192,0.15422294680963367,0.0023540599438872547,0.0003376613149155548,0.002378153355653282,0.0017119335304731983,0.0003000262602588773,0.0017380253650632826,0.0012429074909235188,0.00028524298716775195,0.0012752186450652998,0.0008697440069581859,0.0002853094369373407,0.0009153448052210616,0.0005524128942869832,0.00029728552619181776,0.0006273266213525994,0.0002672548331950878,0.00032083916284888987,0.00041756785590333777,-1.543495369067308e-06,0.0003575808399832178,0.0003575841712115595,4.2741027518831373e-05,0.0013410076441853138,0.0013416885991901439
184077.2001469089,0.11971655892422284,0.10043027918275081,0.15626354487653923,0.002363717992984113,0.00034502991312417263,0.002388767127894077,0.0017137217241990973,0.00030651923735101324,0.0017409182033795193,0.0012379517171632033,0.00029141391063635996,0.0012717887093930738,0.0008584431856897485,0.00029160488993138086,0.0009066190572059782,0.000534710899982176,0.00030416814531063533,0.0006151699010691766,0.000242728368076228,0.0003288883114493756,0.0004087598097623717,-3.368523910502267e-05,0.00036761976473291574,0.0003691598390343224,-2.75709462020364e-05,0.0013793150225195035,0.0013795905510050634
186208.71366630023,0.1214666776827252,0.10145265769679436,0.15826179431885,0.0023723230615871594,0.00035209663607385405,0.0023983095608517252,0.0017145298003428554,0.00031278612389183495,0.001742827471542433,0.0012320186231096258,0.0002974202743477524,0.0012674102363804825,0.0008461120393821711,0.0002977971803765659,0.0008969887088629878,0.0005158697739194337,0.0003110218046524965,0.0006023754531959144,0.00021688816742096572,0.0003370129234751232,0.0004007719897354032,-6.740115594765152e-05,0.0003778978259031165,0.00038386154098239873,-9.89914970816679e-05,0.0014274892085322515,0.0014309174528848627
188364.90894899372,0.12322708064509169,0.10245643784598411,0.1602567785162298,0.0023804576010014087,0.0003590410287401728,0.0024073821571333836,0.0017147726561139087,0.0003189724040801441,0.0017441871048487362,0.0012253979522881123,0.00030338662542193234,0.0012623959703503519,0.000832937363442015,0.0003039983792809044,0.0008866790095762682,0.0004959843841599712,0.00031795303326357283,0.0005891473845244945,0.00018974053342840096,0.0003453214905500608,0.00039401573808848026,-0.00010277677567202861,0.0003885360481762601,0.00040189964711350964,-0.0001705239796092049,0.001486737533213127,0.0014964848546799312
190546.07179633854,0.12496997324714249,0.10341177371536897,0.16220816612103775,0.0023875383585017476,0.0003656968124987468,0.0024153826967975413,0.0017140267177913648,0.0003249443809749171,0.0017445562301140684,0.0012177818777187987,0.0003092004882414957,0.0012564225577524077,0.0008187018045962843,0.0003101109680019425,0.0008754664227280874,0.000474911649903062,0.0003248759240485717,0.0005754002443865156,0.00016120489172673607,0.0003537388920553419,0.0003887392710663145,-0.00013984034382287953,0.0003994728529018312,0.000423242107978435,-0.00024070845485576518,0.001557612590288686,0.0015761020086481965
192752.4913191076,0.12672234816813177,0.10434903226169195,0.16415624891912228,0.0023941538010961456,0.00037224548276808126,0.0024229195452479153,0.001712707940397318,0.00033084925122870855,0.001744370865423583,0.0012094567864949137,0.00031498813186116363,0.0012498012808490752,0.0008035843741479603,0.00031624905138540293,0.0008635747268632497,0.0004527337435787426,0.00033189984340535963,0.0005613602663417896,0.00013126889425825222,0.00036237819590385044,0.00038542117153357526,-0.00017870383276556132,0.00041083753640792117,0.0004480206927886609,-0.00030786044715478973,0.0016413951686416615,0.0016700168126586436
194984.4599758187,0.12845534427395533,0.10523777522435615,0.1660595218790916,0.0023997134364856947,0.00037851829415646193,0.002429382776810007,0.001710390068413565,0.0003365513212676372,0.0017431870174983383,0.001200115856562015,0.00032063539545405367,0.0012422097753558197,0.0007873718907358673,0.00032231369133417623,0.0008507882286106438,0.00042931449976639225,0.00033893784035709585,0.0005469824488368889,9.986109642255359e-05,0.0003711640599948338,0.0003843631069842203,-0.00021938501675589368,0.000422570411053608,0.0004761255484375933,-0.0003695410586013863,0.0017384633572369976,0.0017773056682653006
197242.27361149972,0.13019700062573675,0.10610898977956874,0.16795944952273067,0.0024048107401910927,0.0003846984186787089,0.0024353865338940205,0.001707489095479825,0.0003421993012535623,0.0017414417512397415,0.0011900409997899616,0.00032627014420601766,0.001233956963666605,0.000770234262495613,0.00032842100102359805,0.0008373297875004227,0.00040472172941563654,0.0003461022727781998,0.0005325283668344994,6.694824726059093e-05,0.0003802146623866959,0.00038606379952683256,-0.0002620255574138808,0.0004348104680250935,0.0005076588774386358,-0.0004229528333184021,0.0018496861509529146,0.0018974266668936304
199526.23149690247,0.13191739759294263,0.10693169198539715,0.1698133873949706,0.002408848945267918,0.00039061495818132314,0.0024403141778618093,0.0017035770089111717,0.0003476557476059177,0.0017386889152847796,0.001178927326987646,0.0003317767363454524,0.0012247225992437127,0.0007519634263311938,0.00033447081132662607,0.0008229943609583485,0.0003788271270643815,0.00035330537262732515,0.000518010307356124,3.246889174330796e-05,0.00038945485070020626,0.00039080597444890545,-0.00030663217899327207,0.00044750092794216406,0.0005424761503543358,-0.00046431249515107263,0.0019744689039746513,0.002028327770829033
201836.6363681708,0.13364561558390842,0.10773744382953884,0.1716639372953005,0.002412425540133618,0.00039645251153801935,0.002444784567317493,0.0016990688158710797,0.00035307070641483107,0.001735365599749465,0.0011670511281473206,0.0003372845304608589,0.001214812409468283,0.0007327188070154611,0.00034058125122626257,0.0008080052220382039,0.0003516823582650394,0.00036066270623621397,0.00050374405086759,-3.6335992028587704e-06,0.0003990085942334705,0.00039902513870098126,-0.0003533798958892513,0.0004607922910067956,0.0005806951750014714,-0.0004895326978505721,0.0021121431706446992,0.002168130769941219
204173.7944669678,0.1353506860834406,0.1084947612150835,0.17346734976466344,0.0024149384312768187,0.0004020383169924964,0.0024481753277059023,0.0016935356656101674,0.0003583052109820658,0.0017310244582069243,0.001154110377830966,0.0003426765927826487,0.0012039094697934144,0.0007122984127598983,0.0003466511009897264,0.0007921717077993003,0.0003231679211311051,0.0003680859272924539,0.0004898211460512355,-4.1409867175127824e-05,0.00040880141713419164,0.00041089338732861727,-0.0004022639313043997,0.00047463198888566686,0.0006221670156011444,-0.0004937512797354665,0.002259609113640018,0.0023129253495704177
206538.015581068,0.1370627242563877,0.10923573625550011,0.1752673285466055,0.0024169881326619523,0.00040755817299592366,0.002451108993456735,0.0016873905438091793,0.00036351048610288705,0.0017261015963272253,0.001140374563732727,0.0003480836957027619,0.0011923155642793145,0.0006908497334528847,0.0003528005485255371,0.0007757200405119374,0.00029331741409410094,0.00037569410067667857,0.0004766352512079951,-8.094265786165424e-05,0.0004189639426475766,0.0004267112596364322,-0.0004534968161843404,0.0004891843512905458,0.0006670537398417654,-0.0004725828316866703,0.0024128942821998395,0.0024587381621225288
208929.6130854192,0.13874972383825632,0.10992842907542363,0.17701905373202861,0.0024179681581999895,0.0004128377203835521,0.0024529584173892016,0.0016802046778198662,0.0003685462506637944,0.0017201494406725545,0.0011255454602659392,0.0003533877886968018,0.0011797184038257946,0.0006681778093085178,0.0003589274987384177,0.0007584790927922449,0.0002620210781824973,0.0003833985606820254,0.00046438077236785665,-0.00012227102682323167,0.0004294229623738699,0.00044649108010615124,-0.0005070619914269135,0.0005044027153391135,0.0007152160249821715,-0.0004222025798678539,0.002564685520623249,0.002599205039649934
211348.90398368012,0.1404428265773261,0.11060541796800688,0.17876729572521477,0.0024184810650272736,0.0004180637508762865,0.0024543487856643776,0.0016723879827620447,0.0003735647704800857,0.0017136021132779747,0.001109884532243276,0.00035872100186856454,0.0011664152057026958,0.0006444166609560797,0.00036515428074748247,0.0007406824432008594,0.0002292923620089847,0.00039132224711992277,0.00045355053562601505,-0.0001655068873778857,0.0004403168429482819,0.0004703949956722096,-0.0005632142704437646,0.0005204682242220235,0.0007668751442420914,-0.00034128473067352464,0.002706786650659357,0.0027282172273443697
213796.20895023886,0.14210900110072489,0.11123435049272343,0.18046619883896226,0.00241791689705461,0.0004230605528561196,0.002454649130210898,0.0016635126798449815,0.0003784246419816005,0.0017060127917644505,0.0010930982973580714,0.0003639643310944245,0.0011520997882111283,0.0006193793294257514,0.00037137809739508083,0.0007221858797738181,0.00019503217951231057,0.00039937646412435565,0.0004444537221599059,-0.0002106770083060076,0.00045157437661393,0.0004983013339767705,-0.0006219252543622172,0.0005373423544623866,0.0008219049993233341,-0.00023146573293821265,0.0028284477142324453,0.002837902897858094
216271.85237271787,0.1437804059623106,0.11184824793902622,0.18216156484208387,0.00241687927389418,0.0004280157246568419,0.002454486277234562,0.001653984546133247,0.00038327905322233,0.0016978126255528343,0.0010754389298055392,0.00036925123234641367,0.0011370643624397999,0.0005931847357227688,0.00037772354505464893,0.0007032376605267543,0.0001592315584196688,0.0004076885060580659,0.0004376809422040375,-0.0002579258939703441,0.00046334304920997313,0.0005302947746599025,-0.0006834975314817174,0.000555226926368593,0.0008805940127586129,-9.884635378304223e-05,0.0029206048272060925,0.002922277050239373
218776.1623949713,0.14542299880618972,0.11241438733708724,0.18380653704957758,0.0024147556832271556,0.00043275242750745945,0.0024532263803390517,0.0016433777145078744,0.00038798565474199324,0.0016885565376458965,0.0010566186432802358,0.00037446190062615366,0.0011210105585354303,0.000565654898456137,0.00038408729968067933,0.000683731319981335,0.00012180299889673675,0.00041616997970387774,0.0004336282077390313,-0.0003072674249466743,0.00047555458061366467,0.0005661849782323783,-0.0007478910976481979,0.000574094537821692,0.0009428285275160741,4.678518669551077e-05,0.002975155323877238,0.0029755231565036103
221309.47096058002,0.14706994359082334,0.1129661905799784,0.18544791323161325,0.00241214982480256,0.00043745889817594605,0.0024514969028918503,0.0016320927334930542,0.00039269845651074167,0.0016786717274281915,0.0010368789987704424,0.0003797311113309359,0.0011042254185644445,0.0005368918975614278,0.00039059640060702796,0.000663941607247412,8.271261572063163e-05,0.0004249531386879274,0.00043292787722676133,-0.00035888256571764117,0.0004883673174918634,0.0006060522525082103,-0.0008154626860979086,0.0005941727302888953,0.0010089700817353191,0.00019282474259846172,0.002989721267935907,0.0029959330168257184
223872.1138568504,0.1486862025632694,0.11347060501261134,0.18703787058939064,0.0024084475375781224,0.0004419573778404657,0.0024486620561224334,0.0016197065699223871,0.0003972743256300391,0.0016677158818139697,0.0010159388697539035,0.0003849384026245605,0.0010864204346807856,0.0005067277129558044,0.0003971471785570345,0.0006438158560591943,4.1885381638718304e-05,0.0004339502860291241,0.00043596701244449644,-0.0004127718428813613,0.0005017170984619084,0.0006496927282683034,-0.0008861612980538261,0.0006154492498546943,0.0010789159491430035,0.0003265004230171208,0.002965472304238267,0.002983392115266543
226464.4307593226,0.15030593204853032,0.11396141156179361,0.1886241674180006,0.0024042516140868565,0.0004464365909722501,0.0024453489431159265,0.0016066134254482172,0.00040186801187415655,0.00165611128786629,0.000994027818017131,0.0003902198899179268,0.0010678777390129722,0.00047524571351383895,0.00040386934873432154,0.0006236737440844875,-7.402537254423519e-07,0.0004432993927184994,0.0004433000107829554,-0.00046915708585198914,0.0005157753452007822,0.000697232083256441,-0.0009604052410925771,0.0006381840068354346,0.0011531075638025366,0.0004369914211902008,0.002909637659443058,0.0029422700099486295
229086.76527679415,0.15189311591699262,0.11440526752541239,0.19015804979157241,0.0023989471482947036,0.00045071804894501695,0.0024409207647844884,0.001592394029953646,0.00040633574846416626,0.0016434194495356161,0.0009708723531906582,0.00039545459177400415,0.0010483212581766672,0.000442288829125174,0.00041065909044575653,0.0006035398055925171,-4.522599977711226e-05,0.000452913935032527,0.00045516636914702676,-0.0005280251849052212,0.0005304835671600804,0.0007484807351703026,-0.0010381336091236973,0.0006623853948893326,0.0012314527200647579,0.0005170787683437511,0.0028307803580333263,0.00287761844032512
231739.4649968649,0.15348288817555852,0.11483627215229782,0.19168820090070127,0.002393135029707275,0.00045499082975628837,0.002436003268793857,0.0015774350868472148,0.00041083296103707704,0.001630056801185521,0.0009466885788886944,0.0004007800134308517,0.0010280291263208105,0.00040791969870313677,0.0004176490944822883,0.0005838058296316792,-9.166413166803704e-05,0.00046293854966653796,0.0004719262800499808,-0.0005896438861443594,0.0005460290925967537,0.0008036340475797777,-0.0011198349869132626,0.0006883545475975207,0.0013144817918530533,0.0005635879397904827,0.002739872602349041,0.0027972367155784626
234422.88153200946,0.15503827274452942,0.11522083111262779,0.19316497078376244,0.0023862005097013144,0.00045907588960579726,0.002429959576807023,0.001561322027260995,0.0004152153867800979,0.0016155897654507873,0.0009212116310739431,0.00040607478639006,0.001006741079606692,0.00037199319231959996,0.0004247356018202556,0.0005646054078608721,-0.00014010225592931907,0.00047328847674232805,0.0004935895302106372,-0.0006539864070557463,0.0005623611496774302,0.0008625243667747626,-0.0012054402377114982,0.0007161281012565855,0.0014021146971996675,0.0005766545357603693,0.0026456647029488726,0.002707779934566794
237137.37056618297,0.1565953649766015,0.11559332216156697,0.1946379317104013,0.002378741566940836,0.00046316254163303094,0.0024234130853538188,0.0015444328663485355,0.00041963908160789137,0.001600428016959922,0.0008946426124519274,0.0004114778876226735,0.0009847331902689313,0.0003345490272027824,0.000432054657596865,0.0005464378086786019,-0.00019066679702631125,0.00048411620554067366,0.0005203098384187755,-0.0007213722468296451,0.0005796866207350534,0.0009254266566050904,-0.0012955184422124065,0.0007460603443728297,0.001494982966979278,0.0005588904626653521,0.0025567053532372366,0.0026170786790867093
239883.2919019667,0.15811624864494392,0.11591993653015084,0.19605657288319595,0.0023701445136955854,0.00046707134702697915,0.0024157277700549954,0.0015263586860079833,0.0004239594139745003,0.0015841440663808388,0.0008667262901396183,0.000416867691817632,0.0009617656338737343,0.00029545500020833473,0.0004395028058620672,0.0005295813190707702,-0.00024339055955373244,0.0004953394846443909,0.0005519059426457101,-0.0007917612406250221,0.0005979651858253432,0.0009921936432043955,-0.001389994610060548,0.0007782267658511367,0.0015930228859261546,0.0005140270423725307,0.002478245822211647,0.0025309931164662885
242661.00950825942,0.15963796246010722,0.11623529159973622,0.1974713196180405,0.0023610033942983934,0.0004709917508463773,0.002407523677402544,0.0015074675784073307,0.00042833304327765406,0.0015671399732993727,0.000837647127177492,0.00042238476535920406,0.0009381159841278985,0.0002547255140449795,0.0004472199195108502,0.0005146753772163288,-0.0002984379771334891,0.0005071201451466564,0.0005884182762364667,-0.0008655314324070168,0.000617428019987735,0.001063184847686665,-0.0014895303057050739,0.000813051091645622,0.001696983385080711,0.00044637634372336776,0.0024152020473379144,0.002456105203304837
245470.89156852113,0.16112167119658327,0.11650540010980978,0.19883083559630974,0.002350706488852243,0.00047474406603387664,0.0023981665757337248,0.0014873572391762373,0.0004326150871650789,0.0015489956005659952,0.000807160541633769,0.00042790735690765485,0.000913571478356354,0.00021224226789330424,0.00045510312704128645,0.0005021609667459732,-0.0003558264736740787,0.0005193793975752758,0.0006295771898607717,-0.0009426299965879081,0.000638048942925649,0.0011382696359105156,-0.001594047836935948,0.0008506626611410823,0.0018068246925199473,0.00036005606004243254,0.002369885785009235,0.002397081350384696
248313.31052957533,0.16260533728712603,0.11676508116375349,0.20018636290576328,0.0023398428643620402,0.0004785177810054465,0.002388272157155531,0.0014663845513965613,0.00043696280122685265,0.0015301046180671808,0.0007754326080919616,0.0004335777803956611,0.0008884173688898309,0.00016799172230171896,0.0004632967171635355,0.00049281341996379,-0.0004157628738173941,0.0005322902914027877,0.0006754196632957638,-0.0010235014799675954,0.0006600896381837359,0.0012178972082788405,-0.001704315225239958,0.000891577160497755,0.0019234344855247785,0.0002589995849833077,0.0023450447550316554,0.002359304068602223
251188.64315097654,0.1640492289697497,0.1169802037077919,0.20148577514327368,0.002327803681515787,0.000482133094821798,0.0023772089308264216,0.001444154802869932,0.00044123116206362385,0.0015100556390505312,0.0007422304300280552,0.0004392742931679982,0.0008624777770458067,0.00012187043280103738,0.0004716987393428787,0.00048718795458095344,-0.0004782488080106171,0.0005457787364776521,0.0007256695884179786,-0.001108081680938541,0.0006835430944597321,0.0013019509106011518,-0.001820255960352801,0.0009359992425135638,0.0020468088194029906,0.0001467918626638459,0.002341706166392623,0.002346302542441097
254097.27055494927,0.16549221112446186,0.11718575167972443,0.20278109463065214,0.002315171963460834,0.0004857794649859561,0.002365587222868169,0.0014210123227952492,0.00044557803470320284,0.0014892332948688454,0.0007076998185988772,0.00044514116121228443,0.0008360560308079266,7.383401490941432e-05,0.00048045862653754056,0.00048609870764278266,-0.0005435385032735643,0.0005600313788327735,0.0007804288883801034,-0.0011968910329455996,0.0007087097451169838,0.0013909772275524015,-0.001942760547164692,0.0009845681588581347,0.002178002066816501,2.687728702595996e-05,0.002361955274083928,0.0023621081908606046
257039.57827690538,0.1668936791967938,0.11734748367522745,0.20401944044808595,0.002301342672366309,0.0004892770995809023,0.002352779245026699,0.0013965709869568864,0.0004498583575644402,0.0014672365397168608,0.0006716206106487456,0.0004510567933568256,0.0008090281054954371,2.3794798627173134e-05,0.0004894757608016383,0.0004900537856746444,-0.0006116176102989324,0.000574980452518464,0.0008394513815618594,-0.0012898559697187455,0.0007356086815978272,0.0014848732454526815,-0.002071757938733273,0.0010375949863291802,0.002317063726434772,-9.71699177864353e-05,0.0024066350547523874,0.0024085959145704887
260015.95631654642,0.16829337761223293,0.11750051263549671,0.20525357833114174,0.002286891693201367,0.0004928153649858563,0.0023393889373936,0.0013711611590519108,0.0004542306402964963,0.0014444405140665174,0.0006341163340408169,0.0004571676659832881,0.0007817325629126448,-2.8325672490727903e-05,0.0004989056214580418,0.0004997090782089985,-0.0006827935332724761,0.0005908292351093984,0.0009029319986237439,-0.0013875839350780178,0.0007645901432549805,0.001584293932339977,-0.002208278873309267,0.0010958875647696493,0.0024652515362373873,-0.0002214901627207292,0.002477862319431077,0.002487741860852611
263026.79918955767,0.169649854017715,0.11761051898875635,0.20642990855260446,0.0022712187209710023,0.0004962145906418729,0.002324793194771319,0.0013444063177544992,0.0004585498804894315,0.0014204563844465914,0.0005949806182038814,0.0004633524954647761,0.0007541203293186759,-8.259843132022206e-05,0.000508649436366887,0.0005153122839336486,-0.0007570360632708383,0.0006075184417599383,0.0009706607327851643,-0.0014899949305847845,0.0007957089912391817,0.0016891529510104268,-0.002352261445944454,0.0011599090885884176,0.002622693844860034,-0.0003413044981332279,0.0025764231831577836,0.0025989315456854305
266072.5059799007,0.17100370787179486,0.11771270994398325,0.2076019031421882,0.0022548913758204713,0.0004996640055636945,0.0023095885424043593,0.0013166213737459103,0.00046297529137293497,0.0013956496559761776,0.0005543125210867566,0.0004697602901587068,0.0007265928029120219,-0.00013913961667574645,0.0005188698504306392,0.0005372017820284922,-0.0008347124875703129,0.0006252718863942056,0.0010429333002741777,-0.0015977966439094382,0.0008293802942064696,0.001800229370859801,-0.0025048948372075543,0.001230701121002064,0.0027909001047520133,-0.00045094705546103647,0.0027040051491296103,0.002741349502224848
269153.4803927116,0.17231266523520775,0.11777271868368719,0.20871527942775944,0.0022373150297006193,0.0005029841631731292,0.0022931575633887992,0.001287440444099451,0.0004673620230892411,0.0013696459972303281,0.0005119205315011408,0.00047627024984497207,0.0006992109706374769,-0.0001980028434878381,0.0005294705876085827,0.000565282433100346,-0.0009157772695082855,0.000644041657847732,0.001119570303460799,-0.0017109067124221348,0.0008657083198762175,0.0019174599536141612,-0.002666126898470057,0.0013089469838985395,0.002970113608164282,-0.0005430133135845518,0.0028599817442793683,0.002911075237148867
272270.1308078115,0.17361815449610804,0.1178258130813982,0.20982417829918226,0.0022190478741025616,0.0005063641229142699,0.002276088331443627,0.0012571614128742963,0.00047187007753905265,0.0013428016190401351,0.0004678768584144826,0.0004830343115711734,0.0006724811527432149,-0.00025934599960479446,0.0005406228517189955,0.0005996110533602504,-0.0010006654272640665,0.0006640771768368214,0.0012009703552199528,-0.0018301488219092724,0.0009051936636125307,0.002041768909299035,-0.0028373205643382766,0.001396017659055524,0.0031621595926220646,-0.0006089228802903191,0.003043216912341288,0.003103539310158823
275422.87033383717,0.17487710752940375,0.11783760873489943,0.21087367016820732,0.0021995019170652557,0.0005096247559305324,0.002257770155492137,0.001225430092872696,0.0004763548485881152,0.001314759618444144,0.000422005918867601,0.0004899323625463334,0.0006466240912845115,-0.0003232046183823917,0.0005522336981225943,0.0006398619247039661,-0.0010893171781592174,0.0006853458242673892,0.0012869773943133217,-0.001955443646636286,0.0009480094772682963,0.0021731271992593356,-0.003018425371602274,0.001492919122123767,0.0033674469898032733,-0.000638538791118547,0.003247929477716889,0.0033101023669949306
278612.1168629978,0.17613175398082534,0.11784340174605143,0.21191852702263497,0.002179224715169569,0.000512954934155305,0.0022387816158973978,0.001192525670298968,0.00048097724101044804,0.0012858680261566603,0.0003743504709249953,0.000497119755429194,0.0006223072603784624,-0.0003897829494199069,0.0005644846325414526,0.0006859837082860937,-0.0011822445263109022,0.0007081292795625629,0.0013780962218095962,-0.0020877495467950414,0.0009947708217180602,0.002312632084419077,-0.003210982484007921,0.0016014944192867598,0.0035882019017346714,-0.0006222823320136858,0.003465373123297651,0.0035208019234842093
281838.29312646645,0.17733826009856912,0.11780881853109151,0.21290320856783582,0.0021576358889699118,0.0005161759321339114,0.002218519826885776,0.0011581067336757346,0.000485592983422825,0.0012557912852598392,0.0003247519227799314,0.000504477307842065,0.000599967637024565,-0.00045909794532748307,0.0005772871273798408,0.0007375848092540852,-0.0012793752545099798,0.0007324155780512656,0.0014741891401121655,-0.002226997055021829,0.0010457479217302068,0.0024603057937742103,-0.003414913934155116,0.001723228463454924,0.0038250690862973954,-0.0005526207787822582,0.003679720198025705,0.0037209851465573253
285101.82675041223,0.17853962757022013,0.11776915218273384,0.21388307978601961,0.0021352711057662506,0.0005194764310320946,0.002197552833839967,0.0011224319893636135,0.000490364030527751,0.0012248716068152532,0.00027322072058170456,0.0005121643843778012,0.0005804842106209937,-0.000531405487770657,0.0005908351838689533,0.0007946559047350178,-0.0013813093488158463,0.0007585274835066557,0.0015758741892552832,-0.002374301061563258,0.0011017114055968274,0.0026174555492238165,-0.003631914825579624,0.0018606515618498195,0.004080787857127499,-0.00042840660019619634,0.0038721383123649497,0.003895765306737066
288403.15031268215,0.17969128670741322,0.11769006708630525,0.2148020260829604,0.0021115585945612383,0.0005226781872441646,0.002175286690458588,0.0010851739046052545,0.0004951465390506852,0.0011928002759766976,0.00021961630950998292,0.0005200630291068187,0.000564532441624522,-0.0006067036769690954,0.0006050461172942009,0.0008568372982664844,-0.0014879649305306328,0.0007864811020952903,0.0016830306469111172,-0.002529609956933309,0.001163069939062217,0.0027841799901167177,-0.0038618021927457656,0.002015967494848335,0.0043563334486906614,-0.0002572405078670044,0.004020168144741011,0.004028389826081639
291742.7014001385,0.1808369805070489,0.1176068233151038,0.2157159669778221,0.0020870208246773166,0.0005259697032202731,0.0021522778750297108,0.0010465687981332553,0.0005001036982064856,0.0011599180825325082,0.00016391366021584517,0.0005283373488590218,0.0005531799365529584,-0.0006853060940724744,0.000620129204924737,0.0009242319370014528,-0.0016000431221600317,0.0008166521366206325,0.00179640159903588,-0.0026942199913451586,0.0012308090668344549,0.002962045293503428,-0.0041063322883393765,0.002192720561105805,0.004655103470531526,-5.741472992172936e-05,0.004107031100191786,0.004107432398610418
295120.9226666606,0.1819314341396021,0.11748514912912884,0.21656825019837517,0.0020610956511786095,0.000529173289269768,0.0021279425869566975,0.0010063041416161665,0.000505092191535266,0.001125951218918363,0.00010599126824089242,0.0005368709817755691,0.0005472335881650324,-0.0007671920268660798,0.0006360094957256313,0.0009965398560720265,-0.001717456411143683,0.0008490951364298268,0.001915885976483811,-0.0028681055240907818,0.0013055374956194466,0.003151262834133065,-0.0043650320263116365,0.0023942012249522047,0.0049785242890126495,0.00014552488527370372,0.004123337449393765,0.004125904653988868
298538.2618918183,0.1830190996900194,0.11736024282402992,0.2174153109766203,0.002034290975564684,0.0005324772973529104,0.0021028247300857415,0.0009645918152435533,0.0005102766707117438,0.0010912468330801766,4.578511004586498e-05,0.0005458336728750335,0.0005477505588734357,-0.000852739796112114,0.0006529150964352527,0.0010739940796049043,-0.001841022884991174,0.0008842548805553716,0.0020423692018945107,-0.003052770575898125,0.0013885428610016608,0.0033537232244041913,-0.004639470035223029,0.0026254610739409705,0.005330828083751309,0.0003244910332796822,0.00407435287628888,0.004087254064919672
301995.17204022425,0.1840540290646178,0.11719792120466942,0.218199996218183,0.0020060553203659153,0.000535704658278905,0.002076351952167578,0.0009211354423696105,0.0005155144538858703,0.0010555783511207045,-1.68063084591941e-05,0.0005551111181724494,0.000555365470229013,-0.0009419103407471986,0.0006707813204379682,0.0011563488530089041,-0.0019706550375783675,0.000922239041593331,0.0021757771317329317,-0.003248220705657004,0.0014807270167731764,0.003569802550682723,-0.004928460888998372,0.002891429877308653,0.005714026029847935,0.00045793919262479825,0.003974184058276275,0.004000480875244767
305492.11132157425,0.18508134975533735,0.11703329330375405,0.21897921766409714,0.0019768805807270687,0.0005390436190587703,0.0020490546243826127,0.000876120250488261,0.0005209719337876061,0.0010193127337132658,-8.188994274082176e-05,0.0005648798035701498,0.0005707846837499637,-0.0010351549563815394,0.0006898596869246664,0.0012439663063624617,-0.002107307043580561,0.0009635837602540885,0.0023171613320935713,-0.0034561914828971636,0.0015838099617014913,0.003801803987745262,-0.005232789359561301,0.0031993874756903215,0.006133364875917791,0.0005337914488021168,0.0038450397543631676,0.003881914994361344
309029.54325138225,0.1860544733417676,0.11683228791751565,0.21969535850928618,0.0019462270138623859,0.0005423177930801379,0.00202037327694142,0.0008292671811859155,0.0005265071847603196,0.0009822901167151543,-0.00014954639812246018,0.0005750280758326601,0.0005941560512081089,-0.0011324172695237108,0.0007100991924048514,0.001336641214151935,-0.0022508990661157264,0.0010084708763363312,0.0024664874040341697,-0.0036767146530137036,0.001699129504741162,0.0040503421724056386,-0.005549617827685788,0.003556680935638143,0.006591527691764614,0.0005495303729195527,0.0037074307567029263,0.0037479362916821215
312607.936712419,0.18701916761099457,0.11662989862015635,0.22040576740652054,0.0019145689929677679,0.0005457153867262833,0.001990823877730883,0.0007807324084015636,0.000532288678943788,0.0009449202777272952,-0.00021992999714788605,0.0005857405249281004,0.0006256685753564068,-0.001234231264130994,0.0007317807395516006,0.001434862315393738,-0.0024025444867591217,0.0010575591485465512,0.0026250050216201793,-0.003911767788740299,0.0018290359310711036,0.004318251922963192,-0.0058775920501516815,0.003973769790590849,0.007094852687450155,0.0005098427507425774,0.00358057873235061,0.0036166951335502772
316227.7660168617,0.18792823779519202,0.11639218843573633,0.22105240123026532,0.0018813796048679123,0.0005490607546201845,0.0019598614568068396,0.0007302553740587633,0.0005381753882176224,0.0009071414772927611,-0.00029309969754766384,0.0005969089146708937,0.0006649869811628768,-0.0013405250620431386,0.0007548716702375529,0.0015384533403691495,-0.002562181227409859,0.0011111351678709592,0.0027927395158466027,-0.004161376346817662,0.00197552496829103,0.004606490204070207,-0.0062101759698780954,0.004461312232502048,0.007646541205847502,0.0004232147128455725,0.003477105860451443,0.003502766886042337
319889.5109691639,0.18882805546256742,0.11615401058665083,0.22169300553950327,0.0018471140987947599,0.0005525421474705796,0.0019279868564639588,0.0006779605834072019,0.0005443382736780317,0.0008694450579792914,-0.0003692622182692656,0.0006087276336469378,0.0007119718518358286,-0.0014519268893478322,0.000779690136965496,0.0016480316749663965,-0.0027311096969415776,0.0011700248814540096,0.0029711813138800173,-0.004427731596446299,0.0021418821937010083,0.004918583782133058,-0.006540928282725927,0.005033815610345606,0.008253668420691678,0.000299707007138764,0.0034073276413483632,0.003420483291236002
323593.6569296527,0.18967085450346102,0.1158815833666468,0.2222691485826006,0.0018112595155426825,0.0005559847176084019,0.0018946714857351942,0.0006236071707253352,0.0005506373735050792,0.0008319179169128584,-0.0004484542811047227,0.0006210928627536702,0.0007660728336161667,-0.0015683522057456894,0.0008062282486855979,0.0017634434014864259,-0.0029092983283103575,0.0012346647408355829,0.003160445187844908,-0.004710753286500138,0.00233110952256304,0.005255974517865924,-0.006855346213928149,0.0057055177265477024,0.008919008030087711,0.0001494527792875304,0.0033766329456874668,0.003379938783933636
327340.6948788629,0.19050357237841328,0.1156095960634727,0.2228389323948952,0.0017742502814272424,0.0005595768679649274,0.0018604005838276031,0.0005672851105704694,0.0005572466328964041,0.000795195703301602,-0.0005309407452728237,0.0006342109094640573,0.0008271164081760729,-0.0016905373374346653,0.000834851897152498,0.0018854427011818237,-0.0030982675380368464,0.0013061125664376564,0.003362319403843017,-0.00501272028501446,0.0025479019055832746,0.005623092456671003,-0.0071359524999778665,0.006494272468005382,0.009648699029953887,-1.757181989967893e-05,0.003390292636437604,0.0033903381733298567
331131.1214826161,0.19127790765524755,0.115304442104929,0.22334357462460908,0.0017355885464927867,0.0005631446043122697,0.001824664201458166,0.0005087744233437252,0.0005640273624375568,0.0007595908631803091,-0.0006167357469668146,0.0006479836882451541,0.0008945646101978928,-0.0018183893070744506,0.0008655868980144271,0.002013896807211566,-0.0032980313460353266,0.0013850222585471007,0.0035770514975468973,-0.005333190166258939,0.0027968143068702,0.006022050117409758,-0.007352314756224645,0.0074147269942904685,0.010441968620641342,-0.0001911384326048518,0.0034506150027798946,0.003455904772679411
334965.439157853,0.19204132444907743,0.11500062457561616,0.22384149291169775,0.0016956861063663106,0.000566876615515206,0.0017879318970647942,0.00044812740524900735,0.0005711570904163794,0.000725974237330852,-0.0007061688949299888,0.0006626320982617668,0.0009683779250961028,-0.0019527692971819306,0.0008988610542974083,0.0021497114045724974,-0.003510367921416041,0.0014727791438925335,0.003806804611533353,-0.0056741696857427835,0.0030846850217927913,0.0064584427926765095,-0.007466023918295822,0.00848092033277347,0.011299005391600437,-0.00036020416882975165,0.003560713474993527,0.0035788863483272016
338844.1561392282,0.19274502302901309,0.1146647307429104,0.22427359269160274,0.0016540614077140599,0.0005705998175036445,0.001749715203175708,0.0003851461468547401,0.0005784986562154905,0.000694980754899142,-0.0007992317201753324,0.0006780655349988939,0.0010481145988334277,-0.0020935819556939734,0.0009347464763409479,0.0022927791826164202,-0.0037353523872204197,0.0015703575305424406,0.004052021746047847,-0.00603423516645152,0.0034184646028788727,0.006935264543272738,-0.0074202714324839705,0.009693460278520397,0.012207522283534462,-0.0005116597880367759,0.0037203338829594704,0.0037553535039181237
342767.78654647636,0.1934369536015126,0.11433105653368857,0.22469856587602696,0.0016111016853814794,0.0005745033481511514,0.0017104685725484485,0.0003198417862186957,0.0005862338972881028,0.0006678090674295789,-0.0008963262460699208,0.000694522886919714,0.0011339148027295042,-0.002241833732082763,0.000973752299887888,0.0024441792127094693,-0.003975060460873026,0.0016796143798435755,0.004315345887941475,-0.006414217219718529,0.00380823396914446,0.007459546132673184,-0.007148273240501841,0.011038003812812553,0.013150488146549509,-0.0006302649123925183,0.003928097584479828,0.003978339414000445
346736.85045255796,0.19406785615937472,0.1139664006216302,0.22505704446860952,0.0015663429028645076,0.0005784150933368961,0.0016697287532871745,0.0002520396425628669,0.0005942275055166301,0.0006454690617959427,-0.0009974218315300049,0.0007119233689976919,0.0012254326555701431,-0.0023974353825100365,0.0010160148765538184,0.0026038399802387467,-0.004229638629158682,0.0018020039365869718,0.004597505967450861,-0.00681026360781145,0.004264551783327719,0.008035302876716263,-0.006570704963598621,0.012463729866740741,0.014089667345602758,-0.0006982245008596042,0.004175278628428544,0.004233257502044115
350751.87395259464,0.194686125132335,0.11360483213066953,0.2254079528376956,0.0015201456663876416,0.0005825248367700199,0.0016279367409365345,0.00018170582780951912,0.0006026665104836737,0.0006294632083914918,-0.0011030018777571664,0.0007305282180499317,0.0013229832272946788,-0.002561563636897054,0.0010621517014867416,0.00277304426629732,-0.004501493520512757,0.0019400762425134516,0.004901769042089136,-0.007219883181533632,0.004802213390548598,0.008671099503716726,-0.0056198270060531545,0.013881865856198255,0.014976269736735088,-0.0006982219222553034,0.004446895771796545,0.004501377106835183
354813.38923360244,0.19524207925571183,0.11321337759001508,0.22569168876463525,0.001472064709496125,0.0005866614997234202,0.0015846596556363906,0.00010869000116488648,0.0006114178701407844,0.0006210034849183344,-0.0012130146219855626,0.0007502696240990817,0.0014262920395194509,-0.002734146985933164,0.0011123893013943093,0.0029517739917791683,-0.004790833178628925,0.0020960168040154697,0.0052292799684246155,-0.007633501041886929,0.005436774355808465,0.009371704943737047,-0.004259303304862149,0.015151004999518866,0.01573831684578295,-0.0006174017559853967,0.0047154906877832315,0.004755737309278576
358921.9346450325,0.1957845140268577,0.11282586097621859,0.2259673667540467,0.0014224317864837183,0.0005910157477441491,0.0015403284718789165,3.290892411544158e-05,0.0006206748845415493,0.0006215467074863331,-0.0013280354149531246,0.0007714368218375813,0.0015358362000736229,-0.0029165632083604995,0.0011674917676633197,0.0031415566166987526,-0.005100399680172681,0.0022734152463630406,0.005584128739552975,-0.00804045191911278,0.006189005623259659,0.010146558907743259,-0.002524336228913552,0.016108740074639204,0.016305329809264597,-0.00045571699515943137,0.004947244009597904,0.004968188932617145
363078.054770129,0.19626336694023738,0.1124095520281779,0.22617519004058315,0.0013708216865987116,0.0005954176118160853,0.0014945481688156145,-4.576236920396858e-05,0.000630307311248894,0.0006319663765177469,-0.0014479932615047194,0.0007939792718540176,0.001651389587437474,-0.0031087741324461833,0.001227813832020387,0.0033424546986708897,-0.005430396321125941,0.002475590102379598,0.005968060870961186,-0.008418318776496623,0.007079616441928675,0.010999502715465933,-0.0005346992161689079,0.01660116657713104,0.016609775283652227,-0.00023144347601817503,0.005104874331652738,0.005110118200644518
367282.3004981126,0.1967277901309236,0.1119980125190125,0.22637442041451064,0.0013175349129428283,0.0006000589212206324,0.0014477461641322817,-0.00012746133170820077,0.0006405160446021574,0.0006530751828645924,-0.0015735680424415885,0.000818221610048884,0.0017735847843687767,-0.0033123964143536868,0.0012943212483265952,0.0035562954741827735,-0.005783820687216187,0.0027077208900702313,0.006386261360169395,-0.008738235646754243,0.008133505108705814,0.011937783193355042,0.0015177783691199865,0.016554060623163096,0.016623494647429807,1.7930890531260664e-05,0.005165210124066673,0.0051652412472793655
371535.22909720085,0.19712738087241427,0.11155876967982442,0.22650510674617028,0.0012621676269816554,0.0006047709039080358,0.0013995767091568244,-0.0002122866351529328,0.0006511743357817271,0.0006849041035395596,-0.0017046725568647828,0.0008441364696968249,0.0019022289309124007,-0.0035274456075813027,0.0013675536169590545,0.0037832625351279046,-0.006160660653510016,0.0029749073151299366,0.006841331246279489,-0.008951596801519534,0.009369891267948407,0.01295862445131236,0.0034265957924594836,0.015988478701571603,0.016351544572776905,0.0002460684969099028,0.005124653921590383,0.005130558207567983
375837.40428847284,0.19751160224217632,0.11112510729670218,0.22662661470351456,0.0012049864816077204,0.0006097468890315075,0.001350475356880293,-0.00030043545324998403,0.0006624923084538073,0.0007274321413918812,-0.0018421063244423305,0.0008720937065687503,0.002038112642516908,-0.0037558233760889774,0.0014487591795656833,0.0040255574014976155,-0.006563869520059568,0.0032847985730241245,0.007339910404201699,-0.008995298934784027,0.01080310356586794,0.01405782520808234,0.005032818382463714,0.015024413126281737,0.015844944009369415,0.0004123944627928086,0.005005728413003506,0.005022687143122968
380189.3963205902,0.19782975332519287,0.11066482332811176,0.226678879525528,0.0011456103549919486,0.0006148194068830225,0.0013001638314246286,-0.0003919794131426234,0.0006743476167749466,0.0007799952362532002,-0.001985770504835754,0.0009020973185227646,0.002181069478481052,-0.00399762454498144,0.0015387482976429896,0.004283543898005162,-0.006992653610998435,0.0036453170691853626,0.007885780941562073,-0.008779586521161509,0.01242212156876402,0.0152115168129846,0.006258116648744723,0.013815206384310596,0.015166540522821681,0.0004935449161614727,0.004842676697133249,0.004867761721492357
384591.78204538295,0.19813156118468894,0.11021090904271949,0.2267213267637271,0.001084269223214144,0.0006201836872760882,0.0012491067025569786,-0.00048718168582975887,0.0006869616470922377,0.0008421771188910358,-0.0021366025708241653,0.000934575573570004,0.00233205961509695,-0.004255090757595118,0.0016391727580927502,0.0045598996355451496,-0.007449075237408255,0.004067970136389385,0.008487467403361542,-0.008202202807415262,0.014183323347152594,0.01638422387737224,0.0071031381953869654,0.012513584224432913,0.014389036186094658,0.00048531238162689925,0.004674497140693275,0.004699622498255576
389045.14499431034,0.19836606977560256,0.10973144533919997,0.22669381935652558,0.0010206060489976446,0.0006256736929999206,0.0011971233342320002,-0.0005860863430652781,0.0007002176562748138,0.0009131275747049939,-0.0022944986901691144,0.0009695753299178651,0.002490943708631955,-0.00452842568087768,0.0017512462982794187,0.004855255167802187,-0.00793013148339058,0.00456511770809785,0.00915026147345807,-0.007155834759169486,0.015978816063666388,0.01750795630269339,0.007614814198292871,0.01122730306984952,0.013566050622667422,0.0003974839665027365,0.004531283009973035,0.00454868324024624
393550.07545580756,0.19858322192773628,0.10925911766937442,0.22665579812811046,0.0009548110446850631,0.0006314870330116164,0.001144744514690678,-0.0006890297595587907,0.0007143508414780217,0.0009925014530357133,-0.0024605566934018815,0.0010076012442461397,0.0026588718488959125,-0.004820272912812732,0.0018772094601979582,0.005172905016666444,-0.008434817443357395,0.005154182925530692,0.009884925236571003,-0.005574330831253467,0.017638612663878825,0.018498481584243866,0.007862844472228299,0.010027936615521748,0.012742991640873539,0.00024734305215724187,0.00443663962577624,0.004443528975314372
398107.1705535277,0.19873185056813708,0.1087623010883257,0.22654709569593687,0.0008865526418702605,0.0006374592661582278,0.0010919385984651904,-0.0007960282760670545,0.0007292516558503743,0.0010795688925950022,-0.0026346772109907134,0.0010487593626215888,0.0028357397988532456,-0.005130973212272796,0.00201888809769504,0.005513872981496374,-0.008954438900834603,0.005854168566268509,0.010698283302991482,-0.0034746606367313435,0.018931857223383426,0.01924807742261615,0.007912841422315929,0.008945740184372332,0.011943170718909308,5.490873422738485e-05,0.004403932301815528,0.0044042745927188355
402717.03432548995,0.19886206480455437,0.10827336313765287,0.22642712289712297,0.0008159779031719245,0.0006437909531500912,0.0010393684283365324,-0.0009074998090884044,0.000745172327612664,0.0011742392010724075,-0.002818146081372517,0.001093655601357829,0.003022917450135982,-0.005463632679027357,0.00217940112235476,0.005882267530761997,-0.009479614664235239,0.00669083809489032,0.011603034456314405,-0.0010027460513087596,0.019643201617419323,0.019668779052752626,0.007824070761870831,0.007992914611940826,0.01118493483577527,-0.0001588382220328823,0.004443250885131863,0.004446089068946286
407380.27780414396,0.19892253170407606,0.10776098327458036,0.2262357247117783,0.0007427821199649905,0.00065031945710606,0.0009872389143618712,-0.0010234332563521108,0.0007620126375827904,0.0012759619469417444,-0.0030108816223339023,0.0011424786927880617,0.0032203517986677714,-0.005818739855274519,0.002361521551806855,0.006279690879574279,-0.009987804080280578,0.007691543496856072,0.012606191800464496,0.0015858422668181423,0.019639446904623957,0.01970336951931751,0.0076392420710254105,0.007162992586158345,0.010472176574575316,-0.0003715050951792897,0.004558058099257645,0.004573172823319974
412097.51909736183,0.1989634758813564,0.10725720021587426,0.22603223604817796,0.0006670654739529921,0.0006572489780489412,0.0009364574553531557,-0.00114433780251842,0.0007800459524009126,0.0013849118001265398,-0.0032143920721617127,0.0011959707934410357,0.0034296738230245815,-0.006199896925738729,0.0025697093665184097,0.00671134324246324,-0.010449174245949858,0.008890534069480415,0.013719578654711441,0.004000330792516187,0.018947788232871507,0.019365467341825166,0.007393167694446978,0.0064472857527904355,0.009809506722376462,-0.0005584074239349645,0.004749438750020002,0.004782152997478984
416869.3834703674,0.1989334448037676,0.10673100712275921,0.22575655769640918,0.0005885514999786362,0.0006644189510063563,0.0008876065629452554,-0.0012701758269876167,0.0007991842522053671,0.0015006805457647302,-0.003428631681741507,0.0012544376346311946,0.003650907967645953,-0.00660768961524501,0.0028082324889993782,0.007179674906546145,-0.01081009119541258,0.010318978952352533,0.014944544097169079,0.006014131669184207,0.01772122603564158,0.018713942180646634,0.0071073267062738985,0.005830591755478809,0.009192926254940352,-0.0006913644111041551,0.005008604319580591,0.005056095527090321
421696.50342861464,0.19888272652013944,0.10621410412201697,0.2254679019783686,0.0005072893671182219,0.0006720380443847772,0.0008420080968088858,-0.0014015592264261395,0.0008197273336468143,0.00162367520357612,-0.003655374123694474,0.0013188076952733527,0.0038860022801443846,-0.007046153854067736,0.0030836454135700097,0.007691368745017038,-0.01099739217567971,0.012006323708486697,0.01628172115160652,0.007522159424718116,0.016185174403476447,0.0178477660473748,0.006799666180880377,0.005301229922237199,0.00862197766523617,-0.0007414221033211826,0.005317139891201798,0.005368582993481863
426579.51880162547,0.19875979628184073,0.10567580646374138,0.2251062697699932,0.00042303221113624726,0.0006799481117050294,0.0008008031507618197,-0.0015384256574735673,0.0008416032757801043,0.0017535819277629374,-0.0038946344071672584,0.0013895546132213952,0.004135098449688462,-0.007515747735793461,0.0034026191440056025,0.008250107942762807,-0.010900382784072979,0.013957033542666381,0.017709238553659756,0.008528756917661218,0.01454033454628764,0.016857076356192966,0.006479311102480074,0.004845205449196688,0.008090580214523977,-0.0006848791879955091,0.005637395622939242,0.005678845737619918
431519.07682779845,0.1986149521714983,0.10514746703804692,0.22473070339987752,0.0003357735894882248,0.0006883632944659023,0.0007658902849401848,-0.0016815033157484207,0.0008651451970065295,0.001891012853678261,-0.004148505627411235,0.0014678662827812658,0.004400537508621962,-0.008020603639022893,0.0037750446363565347,0.008864595012790574,-0.010382621150424456,0.016138869688679593,0.019190152078121272,0.009109356610786526,0.012938748602473677,0.015823766721627778,0.006155089356164338,0.004452999660509162,0.0075969948636853924,-0.0005167653830706323,0.0059188134346967415,0.005941329727921753
436515.8322401996,0.19839664576750538,0.10459873067886735,0.22428134900483196,0.000245297544211823,0.0006971283162004251,0.0007390255573691556,-0.0018307081191565378,0.0008903026164285105,0.0020357138714380075,-0.004417096724195901,0.0015544611038352013,0.0046826373759067345,-0.008560364868878824,0.0042115062685762076,0.009540263714310597,-0.009285624703180954,0.018438401804738005,0.020644551030266804,0.00935863972727647,0.011461991615496511,0.014797343996091653,0.005829953707174133,0.004113866883066002,0.007135282822662365,-0.00026237069743949325,0.006104478898390042,0.00611011464735026
441570.44735334656,0.19815513042540672,0.10406059547908902,0.223817030731293,0.00015153687373687844,0.0007064640160254114,0.0007225336186231747,-0.001986900846994505,0.0009174510561029332,0.002188490670789316,-0.004702887694016432,0.001650895291286799,0.004984235941979886,-0.00913818867922207,0.004727268441847571,0.010288515891922914,-0.007485532280343423,0.020648923918644917,0.02196386242258063,0.009370770479342531,0.010150360072146158,0.013814526737124815,0.0055081822039687615,0.0038210605848111407,0.006703773205062609,2.104151335512258e-05,0.006159824360792111,0.006159860298829204
446683.5921509976,0.19783888379375192,0.1035030424887407,0.22327808612845043,5.430774466414007e-05,0.0007162185787733134,0.0007182745879610182,-0.0021499802830054495,0.0009465688599166951,0.0023491291628763592,-0.005006124472128726,0.001758250260144719,0.0053059142669049115,-0.009751020603486522,0.005339277896883621,0.011117117039492237,-0.004957802729603125,0.022458468760449476,0.02299918752847033,0.009218614585430343,0.009007170678993889,0.012888443603291914,0.005189863085048292,0.0035667712748807716,0.006297343580340966,0.0002634091965407103,0.006085371651048984,0.006091069900782034
451855.9443749573,0.1974980583394998,0.10295670849567672,0.2227230721594335,-4.652359871129007e-05,0.0007266210431896349,0.0007281089105642386,-0.0023209595008518422,0.000978086074743543,0.0025186316471849674,-0.0053297569624540615,0.001878616447300333,0.00565115112476165,-0.01039806767881587,0.006071350341937982,0.012040810040349683,-0.0018613423254259704,0.023542445180546573,0.023615912439104755,0.008960945754384391,0.008025020889937676,0.012029110902180415,0.004877048137952957,0.003346489605845367,0.005914777360302033,0.0004090606694972096,0.0059224298621888116,0.0059365399100717985
457088.1896149104,0.1970812087703263,0.10239191656275257,0.222092564998846,-0.00015110778103160995,0.0007375238334993774,0.0007528445832095189,-0.0024997269645835167,0.0010120201859392828,0.002696816596325101,-0.005674221050614168,0.0020136240040525685,0.006020919046202967,-0.011068655009979797,0.006950365482222678,0.013069915993089752,0.001463780055260635,0.0236735317670725,0.023718742765517095,0.008635710877612241,0.0071843166049761166,0.011233428125120395,0.004568580372173245,0.003154606960191024,0.005551889019990609,0.00043401189588253324,0.005727400992291037,0.005743821763622537
462381.0213992961,0.1966383290550412,0.1018389366836735,0.2214448045866507,-0.00025965167735771767,0.0007491660435099505,0.0007928863438747255,-0.0026874721410001068,0.0010488721664457497,0.002884898495648729,-0.006043034462874447,0.002166156339506622,0.0064195403890522406,-0.011750276296644687,0.00801275717645564,0.014222280781095954,0.0045977199719010745,0.022855602356142743,0.02331346366377454,0.008272758321716442,0.006468137727235636,0.010501206402505266,0.0042654044890769365,0.002988217510046815,0.005207986112000307,0.0003445677796950038,0.005556814340334696,0.005567487096325708
467735.14128723444,0.19611810324612053,0.10126843892243645,0.22072065409164415,-0.00037227181660813054,0.0007614053657519087,0.0008475402270314462,-0.002884083003796494,0.0010887132216782873,0.003082731135185961,-0.00643688068006729,0.002338690464612152,0.006848569630126523,-0.012412318407888038,0.009298588889602947,0.015509010400300968,0.007201827593213898,0.021295498750700907,0.022480315561029852,0.007888413110767906,0.0058563020723700135,0.009824629019407312,0.003965881186553557,0.0028432737370310893,0.004879797037741446,0.000165934839717381,0.005450137509039555,0.0054526629492819305
473151.2589615172,0.1955703077014167,0.1007103219737101,0.2199779857314708,-0.0004892556805637201,0.0007744932588851569,0.0009160845643402249,-0.003090955177124071,0.0011321377753837757,0.003291768498761877,-0.006859948902298186,0.0025353163647478666,0.007313462108434036,-0.013011720334634701,0.010857887887135678,0.01694693469145243,0.009119056922418786,0.019315257725940806,0.021359690544898582,0.007496741323718443,0.005334249177918404,0.00920083391692682,0.003670372183244124,0.0027179814495980072,0.004567171457684846,-6.801863988213073e-05,0.005434754570333399,0.005435180197116853
478630.0923226755,0.194943809456803,0.10013560710944856,0.21915799929892624,-0.0006106850973451006,0.0007882940513194192,0.0009971678893070004,-0.0033079900870382653,0.0011792916162447849,0.0035119121760215856,-0.007313212448960216,0.0027598473944104346,0.00781663827767799,-0.013470189274716457,0.01273750801376882,0.018538881020641756,0.010359784514890644,0.017202987133819774,0.020081531353991326,0.007103371595131299,0.004886362389224254,0.008621741437629844,0.0033771041606881725,0.002609391695574081,0.004267757904692854,-0.00031949309151865166,0.005522812030753079,0.005532045603803271
484172.36758413695,0.1942881065801281,0.09957381817008006,0.2183181477190098,-0.0007369367552163211,0.0008030744662173069,0.0010899561364931033,-0.0035368266440428055,0.00123089405434958,0.0037448955770547515,-0.007801607955734459,0.0030182577920605455,0.00836510411138519,-0.013676404275450268,0.014979751412968336,0.020283909541798918,0.011037628261010839,0.015168209280625431,0.018759099402932876,0.006714747328816088,0.004502280894986838,0.008084452049904574,0.0030860919088225606,0.0025164849849308208,0.003982042183237434,-0.0005475288756915882,0.005718173268186936,0.005744327061956323
489778.81936848426,0.19355230414378766,0.09899633108749412,0.21740001841801676,-0.0008680575718970265,0.0008187072957069892,0.001193233248016335,-0.00377739927426678,0.001287195738572211,0.0039906914371609405,-0.008326364836979084,0.003316518781631087,0.008962569287173934,-0.013461271021792317,0.017586720248667028,0.02214720177871282,0.011290424784727937,0.01331729148550659,0.017459208009802312,0.006331672677566417,0.004170838116932847,0.007581950243407102,0.0027955775399652874,0.002437099180114748,0.0037087337725528833,-0.0007074075408327854,0.006007563449379322,0.006049069682781433
495450.1908048288,0.19278555960919203,0.098432292208,0.21646059258708136,-0.0010045233942227614,0.0008354782008071549,0.0013065569538159361,-0.004031636922674892,0.0013490855067403338,0.004251367777641955,-0.008893115982106126,0.00366362487341675,0.009618194169609453,-0.012614676881810845,0.020493839732684087,0.024065068872152307,0.011249191950184503,0.011695916161869383,0.01622771624097406,0.005957043500038368,0.0038851440327608935,0.007112011770001997,0.002505324236335716,0.0023707733156497516,0.003449234066190356,-0.0007556530305360189,0.006359722115988543,0.006404457580088423
501187.2336273113,0.1919372726202149,0.09785343484686738,0.21544189781056244,-0.0011463465679250708,0.0008532708954149719,0.0014290492205504528,-0.004299534168241922,0.0014169634889775224,0.004527005587910745,-0.009503067835308382,0.004069109419134022,0.010337598838577454,-0.010904837013222658,0.02349972890903645,0.02590661554667368,0.011012107421700801,0.010301436318729283,0.015079326911235548,0.005589631092139142,0.003637356389858333,0.00666890825045988,0.002213642576782175,0.0023159312460204976,0.0032037089434024564,-0.0006626116709856914,0.006713730144440132,0.006746349137043721
506990.70827474387,0.19105619599862808,0.0972885260978419,0.21440039025094298,-0.001294113707720454,0.0008723946777158475,0.0015607058538420742,-0.0045833693132904954,0.0014919526520205805,0.004820082673345368,-0.0101620933602063,0.004546923131951325,0.011132953401026298,-0.008181956466431235,0.026248502826306398,0.02749415050953913,0.010655049467045062,0.009117680120994802,0.014023628985892385,0.005230679086172234,0.0034230383583930945,0.006251175513897373,0.0019200680582189317,0.002272541991809978,0.002975081251450501,-0.00043524860300179314,0.006992614591544683,0.007006147313060055
512861.38399140484,0.1900920820495255,0.09670965868036219,0.21327859184642908,-0.0014478036790212933,0.0008927475115591536,0.001700921401000838,-0.004883234456790045,0.0015746694963882798,0.0051308442563419605,-0.010870389002231171,0.005112579829764522,0.012012652894991323,-0.004500020655420908,0.02824767468739538,0.028603868814272883,0.010225494797736767,0.008115300735861882,0.013054457089133279,0.00487819261421092,0.003236655335950698,0.005854289106721677,0.0016229842314610993,0.002239494900500073,0.002765757622232506,-0.00013105672319006266,0.007125123826819144,0.007126329027781358
518800.0389290016,0.1890932131171442,0.09614521952541645,0.21213237962309345,-0.0016081275213681591,0.0009146684078545886,0.0018500520050282227,-0.005201832919810744,0.001666566531572124,0.005462280634477059,-0.011632444683758748,0.005788282350880354,0.012992997417617698,-0.0002216951792157327,0.029060260690589434,0.0290611063133788,0.009759361704748388,0.0072693653897239465,0.012169174748249191,0.0045326185106972046,0.0030754286423841258,0.005477489561643328,0.0013216833225331826,0.0022171259667273582,0.002581180806801235,0.00015538355239240988,0.007090994818387284,0.007092697058436191
524807.4602498136,0.1880097538914059,0.09556766210010072,0.210904825922941,-0.0017750327414888414,0.0009380741211345965,0.0020076663791825165,-0.00553940510987702,0.0017685787937970943,0.005814884342891131,-0.012444493916244222,0.006599600157753153,0.01408616878621206,0.004062389368636868,0.028502005682184563,0.028790056187678673,0.009275511868214863,0.006552655140170372,0.011356602035969913,0.0041917529383333025,0.0029354026070302457,0.005117360761309079,0.0010145995060195639,0.002204731534717772,0.0024269844041101963,0.00033584882780540883,0.006928358277409512,0.006936493556205987
530884.4442310298,0.18688944849967573,0.0950049930784814,0.20965117378721074,-0.001949371011917145,0.0009633413194996221,0.0021744134473365793,-0.005899175842085875,0.0018826324073643386,0.0061923000893939276,-0.013304782094862007,0.007582330749226832,0.015313685584549246,0.007772761834823022,0.026770579073862922,0.027876149850559147,0.008789735303139676,0.005945443701125299,0.010611679768185169,0.0038556199476709285,0.002814917464963019,0.004773841798324679,0.0007007403418895552,0.0022030065014451185,0.002311768732412685,0.00036564705812370716,0.006718021500293457,0.0067279648222564065
537031.7963702948,0.18568293545931847,0.09443002736627198,0.20831510408317566,-0.0021310620061214566,0.0009904117958854722,0.002349966127280028,-0.006281601444518538,0.0020101402267729976,0.006595390848089927,-0.014197283870296354,0.008778251506787732,0.016691931248666168,0.01056851975526632,0.024294244292280342,0.026493469300007698,0.008307730678248183,0.005427758413487561,0.009923656101331352,0.0035220387997414036,0.002711111940540797,0.004444646809480676,0.00037855033172357354,0.0022116509891775583,0.002243813818385585,0.00024984167355774755,0.00653903480298427,0.006543806003885329
543250.3314924758,0.18443735093438324,0.09387039207142998,0.2069511703937352,-0.002321117443041321,0.0010197103913193555,0.0025352308507422656,-0.006690549944962481,0.002153724783257183,0.007028654850542433,-0.015100451869788,0.010243725952944555,0.01824712492615792,0.01240149162886014,0.021540648184746068,0.024855512846040657,0.00783619256623787,0.0049861805150845035,0.009288052005892842,0.003190761272004705,0.002623100366402983,0.004130570544991157,4.6689848567414204e-05,0.002231766372434745,0.0022322547083811445,2.679427469296759e-05,0.006453340237507199,0.006453395862194245
549540.8738576677,0.18310387052283764,0.09329926360081882,0.20550372256701133,-0.0025194345979038905,0.0010512126148487617,0.0027299448080011267,-0.0071267800700080056,0.002315530695973333,0.007493508962445968,-0.0159638998827461,0.012042130791510727,0.019996475026018753,0.013409385995670358,0.018842321233694986,0.023126709715275827,0.007375273383909519,0.004606923855940721,0.008695884365712316,0.0028597121090981736,0.0025488049616522444,0.0038307127377899043,-0.0002964417629726501,0.002263513837653632,0.002282843098437518,-0.00024899527628695605,0.006494256603906198,0.006499028195429873
555904.2572704472,0.1817289505568811,0.09274389094241395,0.20402656880329018,-0.0027272087090810635,0.0010854055833161057,0.0029352636377643114,-0.007594951738674478,0.0024992303323769943,0.007995589044408655,-0.016711627930185494,0.014250664316215345,0.021962694314004584,0.013801999398712505,0.016391593548711766,0.021428474664992595,0.006927691632309321,0.004281316123037652,0.008143867576142846,0.00252841478891468,0.0024879040134364195,0.003547188707254734,-0.0006526144195504872,0.002308518376646852,0.002398992012475539,-0.0005155753582533481,0.006675341574475344,0.006695222407504999
562341.3251903933,0.18026436887692962,0.0921778114617,0.2024647910439404,-0.002944322682801497,0.0011223107011699553,0.003150970861563147,-0.008096227340680868,0.0027081147910252338,0.00853714137597346,-0.0172073141997551,0.016938682379542772,0.02414561290843797,0.0137702138856671,0.01425465324157191,0.019819534038278387,0.00649144282751082,0.003999920575543137,0.007624840627416092,0.0021949113770134755,0.0024389116229790175,0.0032811470338351702,-0.0010235438013654118,0.0023675406876922413,0.0025793198369321725,-0.0007064699141977605,0.006981482496522229,0.00701713599618198
568852.9308438862,0.17875582786808963,0.09162789820002731,0.20087139598599066,-0.003172183930378108,0.0011624965432419062,0.0033784832545387116,-0.008636225357614309,0.0029474822300297864,0.00912535149590643,-0.01725167646424903,0.020155041989477242,0.026530097218531157,0.01346945046062869,0.01243874551313163,0.01833435261065366,0.006067511323275084,0.003757255413691146,0.007136642200768004,0.001858486782952109,0.0024019537093255446,0.003036997652970845,-0.0014115332699111442,0.0024429493351939106,0.0028214229789931206,-0.0007594887846853948,0.007367708304473586,0.007406750223537442
575439.9373372023,0.17715577478875996,0.091068048356462,0.19919226383687882,-0.0034106725374882653,0.001206047701750175,0.0036176288113726543,-0.009216604114312073,0.0032224647525476513,0.009763711921260593,-0.01655198652881274,0.023859809088306917,0.02903891781352142,0.013004062877535135,0.01091103726797619,0.01697516967768077,0.005653184552576045,0.0035467897758061336,0.0066736956253074155,0.0015172766154959519,0.002376029728721223,0.0028191568951901023,-0.0018184937271447175,0.0025363692690349663,0.0031209114861799037,-0.0006382397109127023,0.007746515697153371,0.0077727636896299315
582103.2177709173,0.17550908158057724,0.09052476189999852,0.1974795438376065,-0.0036614433951543276,0.0012536406988166576,0.003870114047111372,-0.009844083040615384,0.0035409510147642056,0.0104615632196862,-0.014765858175119002,0.027860256250356336,0.03153132483710838,0.012449470697519427,0.009634708611291311,0.015742202218015297,0.0052486685404269625,0.0033651277924326346,0.006234790013037347,0.001170285011195037,0.0023616677707713196,0.0026357241257247963,-0.002247377214049436,0.002651301732792046,0.003475644576267071,-0.0003661880202773831,0.00801300714187846,0.008021370027744005
588843.6553556354,0.17376893422114364,0.0899722941774152,0.19567998420865504,-0.003924390078563279,0.0013054481813670957,0.004135823067173033,-0.010520818203605335,0.0039111066877882536,0.011224275976497344,-0.01159042690542435,0.03170216904225491,0.03375448885457592,0.011848713015741625,0.008566471168869582,0.014621095322050219,0.004851140175771126,0.003207673444723032,0.005815731246624284,0.000815696008429187,0.0023583138968875316,0.002495396644708044,-0.0027003611110368356,0.0027907159326753857,0.0038833034322453275,-3.873826130205404e-05,0.008088097278950084,0.008088190047634173
595662.1435290575,0.17197929518631996,0.0894367756361479,0.19384482146545476,-0.0042014588476781125,0.0013622917999849434,0.004416796961264907,-0.011254608866759759,0.004345069346046594,0.012064238408026475,-0.006989034581163407,0.034701294569068036,0.03539811363824248,0.011233665867868248,0.0076726210698715245,0.013603836330709971,0.0044604187151917035,0.003072404547751688,0.00541617991022064,0.00045216680232794897,0.002366915862795635,0.00240971897089289,-0.0031811382920739575,0.0029599316914033463,0.004345208447367409,0.00021548562757097253,0.007978400773054275,0.007981310227723436
602559.5860744053,0.17009416071929126,0.08889281754471681,0.19192174582844537,-0.004492579485848183,0.0014244685208731735,0.004713001273458616,-0.012047774184502506,0.004856130882358067,0.012989644719828051,-0.0013822938186115968,0.03612814328704031,0.036154577491237364,0.010618624021006938,0.006920100901524512,0.012674500881170269,0.0040737978635732915,0.002956038839728072,0.005033288652087738,7.786779739318747e-05,0.0023873927381639418,0.002388662278370216,-0.0036921469563849377,0.003164129565475278,0.004862475198359095,0.00030457156140293484,0.007766380121425607,0.007772349968091391
609536.8972402173,0.1681565021265127,0.08836618503404264,0.1899610272263617,-0.004800044592173502,0.001492998234440038,0.005026874955167986,-0.012908592013706836,0.00546358580910683,0.014017222180939043,0.004379592545661584,0.03562439289537026,0.035892592550966856,0.010016249103425811,0.006285607037506372,0.011825147015231057,0.0036908523067802268,0.0028574866288545043,0.004667721133973965,-0.00030897990539710426,0.0024211991322032433,0.0024408346563667403,-0.004237770288900133,0.003411674870209314,0.005440424840166662,0.00021014270003810967,0.0075670766759790495,0.007569994014167081
616595.0018615309,0.1661211998352434,0.08783184254804727,0.18791137698416727,-0.005123851410360631,0.0015683559326797984,0.005358506658298238,-0.013838158321570586,0.006189564411053899,0.015159331559519313,0.009395688502907193,0.03339924859976195,0.034695659230981085,0.00942903553309371,0.005746674228225203,0.011042235995018922,0.00330905820716372,0.002774391318551694,0.004318230355927365,-0.0007102985900316023,0.002468831937945808,0.0025689794130786914,-0.004820409561019429,0.0037115421456257332,0.0060837400860591995,-2.4656760068016998e-05,0.007471043283704809,0.0074710839710719215
623734.8354824686,0.1640301494310253,0.08731519474039975,0.18582204700981644,-0.005466708078690764,0.0016518370540915207,0.005710819807251199,-0.01484283599251817,0.0070656263681354,0.016438760788906295,0.013124929979837835,0.030105378952734105,0.03284201012214952,0.008861702577676066,0.005288397691681259,0.010319734624522585,0.0029277746380153105,0.0027063323730679148,0.003986991252124977,-0.001128417012471726,0.0025324347040524913,0.0027724628914243456,-0.005444570205708581,0.004077368756396284,0.006802079145417684,-0.0003236681921608565,0.007533969200273081,0.007540918578613622
630957.3444802432,0.1618391919508448,0.08679155598236059,0.18364285513229647,-0.0058287216775081896,0.001744175502554421,0.006084089461666786,-0.015918000274099786,0.008129194660668563,0.017873626899912707,0.015488738742506955,0.026430509260668398,0.030634504200523858,0.00831228167609617,0.004895855387977262,0.009646938718720572,0.002544653860841362,0.002651644196638058,0.0036751163542205222,-0.0015654461925892723,0.002613301038900582,0.003046303350260954,-0.006111367951871997,0.004524820665051444,0.007604131790943968,-0.0005962727581059732,0.007766691264849839,0.007789546482662137
638263.4861905993,0.15958905968176193,0.08628597590621365,0.18142198766466167,-0.006213103045698855,0.001847057084993485,0.0064818415077581935,-0.017060426523004525,0.00943262472613752,0.019494423878919254,0.01671468808724548,0.0228789274307997,0.028334186387431435,0.007782285243283818,0.0045597456816220214,0.009019714202174244,0.0021588132199478554,0.002610431388114603,0.003387451335543517,-0.002024401900317103,0.002714594865630226,0.0033863296263821514,-0.006823196875206563,0.005076817284898674,0.008504709832914617,-0.0007500849925117126,0.00813840732983939,0.00817290042533095
645654.2290347067,0.1572366333464519,0.0857741150783031,0.17911046223934698,-0.0066201253631506364,0.0019615986820811413,0.0069046309976256385,-0.018246318232584224,0.01103860484202224,0.021325546321326737,0.017113980931059442,0.019699087108740625,0.026094872604142318,0.007268277743713625,0.004270072416161394,0.008429791207320927,0.001768040465786199,0.002581590807841232,0.00312898996287745,-0.0025076887332781067,0.002838813239242062,0.003787791360450832,-0.0075756879573841175,0.005760818127326253,0.009517251363906782,-0.000713453209108355,0.00855938202905273,0.008589064920051416
653130.5526475242,0.15482139113949797,0.08528067416693536,0.17675535788410043,-0.007053611076261828,0.002090050705029929,0.0073567480019883546,-0.019440254598556084,0.013031438072894384,0.023403885940252795,0.01697378622769718,0.016978239406598362,0.024007707767534407,0.006770487829867964,0.00402109902788898,0.007874563025748153,0.0013711536357892517,0.002565695773392559,0.00290909901765865,-0.00301915290188838,0.002990728410458635,0.00424967536055467,-0.00836175763614863,0.006615644631288853,0.010662351741205639,-0.00048025638540736236,0.008899478861588438,0.008912427851241434
660693.4480076485,0.15230133534745124,0.08478165573343059,0.17430899545783274,-0.007514071464941123,0.0022341070759197197,0.007839164777380113,-0.02056156821381036,0.015507061765418426,0.02575358328481065,0.01650128538361196,0.01469848949252314,0.022098371267430975,0.006285194193490715,0.0038060025550062954,0.007347742612435731,0.0009660156756449609,0.0025621597398917105,0.0027382200091142688,-0.003561567660964908,0.003174780366117855,0.004771162811801592,-0.009158491079080438,0.007687885842769157,0.011957489183647476,-0.00014356483406684936,0.009038105535938944,0.009039245684256559
668343.9175686677,0.14971459585874122,0.08430141812873773,0.17181731377152445,-0.008006073264920477,0.002396853262466804,0.008357159486636127,-0.021482557099123768,0.018578863954035345,0.02840201481127117,0.01584411678870389,0.012811911838480808,0.020375993761559043,0.005812098281442886,0.003621315240629013,0.006847949364967831,0.0005510641835119437,0.0025720446912726467,0.0026304154858602644,-0.004139688417671976,0.0033984019550956125,0.005355945858931473,-0.00992701469094362,0.009039048475716575,0.013425722253218432,0.00013725778625103154,0.008955644191151451,0.008956695963266323
676082.9753920354,0.14702038136496717,0.08381630125631011,0.1692340535855267,-0.008530451350701044,0.002580870148935061,0.00891232242304672,-0.021976428373662753,0.02234087459845339,0.031338125053783125,0.015089861702065938,0.011252480746817615,0.018823449448625972,0.005347629398664192,0.003462290776527705,0.006370604179093719,0.00012416149835321895,0.0025953133222533114,0.0025982816087442946,-0.004756567819549884,0.003669330469740268,0.006007405722784327,-0.010588801933138851,0.010735199387770726,0.015078701279435112,0.00023446251039467849,0.008743953480009413,0.008747096382763213
683911.6472814836,0.1442553755983018,0.08335032837613304,0.16660399343778146,-0.009092668289151827,0.0027905080094199363,0.00951123291520001,-0.02170915970782666,0.026831442413054404,0.0345139669870761,0.014298794158839893,0.00996483768363877,0.017428525596221305,0.004891235361157744,0.0033269417817580883,0.0059154648995195305,-0.00031673894432742935,0.0026336200489867926,0.0026525983716497396,-0.005417645398374181,0.00399957673760373,0.006734054925711984,-0.011015858994966465,0.012842641705206024,0.01691988756952246,0.00011862216933910166,0.00854976859238139,0.008550591453363326
691830.9709189915,0.14138008162973997,0.08288017164209446,0.1638824283840552,-0.009693966535697858,0.0030297402622600136,0.010156392728325806,-0.020213172204919794,0.03190908390977081,0.03777250278372532,0.013500445885382547,0.008895505406813558,0.016167623682742986,0.004439627952268726,0.003211927627484705,0.005479669281878727,-0.0007738662724553288,0.002687603644386839,0.002796798590704258,-0.00612556905729504,0.004402683920758425,0.007543621277728305,-0.010997536594243676,0.015383509370468094,0.018910266304127194,-0.00015039993791656465,0.00848987196913025,0.008491204048516844
699841.9960023292,0.1384296353176429,0.08242952702303172,0.1611129754533021,-0.010340848981232604,0.0033048809704460816,0.010856122506745952,-0.01700027955990463,0.03713436839531473,0.04084079848918065,0.012717227460010862,0.008005597528344111,0.015027224163347123,0.003992073004981651,0.0031162738920854803,0.00506436667783809,-0.001249877807039332,0.0027597287458940045,0.0030295704783753,-0.0068851741481719825,0.004898765911268053,0.008450060976351455,-0.010248088963484725,0.018278997461654668,0.020955788594244674,-0.00046451568304144494,0.008627230030503023,0.008639726431954004
707945.7843841943,0.13536592539994388,0.08197539340531175,0.1582526425793225,-0.011034997390064135,0.0036221378457747264,0.011614260629610301,-0.011793167129979583,0.041651819078918496,0.04328917674821953,0.01195562132261557,0.007259333874821856,0.013986951401785743,0.0035455730528947556,0.0030376427096722633,0.004668871545142198,-0.0017471971081014052,0.002851574217761304,0.0033442746977422337,-0.007696080086098201,0.005511775318626372,0.009466219723556818,-0.008455629731113067,0.02123529170770263,0.02285684335294153,-0.0006988874631845329,0.008953588851427653,0.008980823848991031
716143.410212959,0.13222243402996334,0.08154114783678854,0.15534391153614294,-0.011784008174882293,0.003990950103822514,0.012441484292354093,-0.004907057204703739,0.04440019037300318,0.04467052848992454,0.011223239744444466,0.00663228654725784,0.013036423405451943,0.0030991975968279713,0.002975808893185699,0.004296564245178625,-0.0022692351227573517,0.0029668122234040974,0.003735157668866943,-0.008557798298563467,0.00627619961830273,0.010612567708508581,-0.005474189842564375,0.02370463748664047,0.0243285139867908,-0.0007437176513634162,0.00938986103079525,0.009419267812446824
724435.9600750478,0.1289625304036409,0.081104110003388,0.15234569540210732,-0.012589834629194541,0.0044211849392328095,0.013343568198100729,0.00263121760791752,0.044601378528256894,0.04467892425653364,0.010518236510926685,0.006101434153644998,0.012159802549016035,0.002650199206611863,0.0029292085151875055,0.003950166877509498,-0.002818707054515003,0.0031084514185899634,0.004196138663212478,-0.009458213443018898,0.00723412640986392,0.011907576850375311,-0.0015616912005719285,0.025008302379023795,0.025057016328498313,-0.0005575039794169164,0.00978184517536406,0.009797719414325909
732824.5331389626,0.12561793276224814,0.08068734697285922,0.14929940720906856,-0.013460886907371758,0.004927365801497605,0.014334378607906956,0.009491446272939439,0.04231329590016792,0.04336476175752916,0.009842677099360089,0.0056518912692314115,0.011349985348073442,0.0021973987730737905,0.00289823970844174,0.0036370805291462355,-0.003399903170713321,0.003282076101304392,0.004725607379478317,-0.01037619961177768,0.008443611401726652,0.013377596640907648,0.00256402001604992,0.02474712536292726,0.02487959831611319,-0.0002248530348792742,0.009974299641150132,0.009976833777243262
741310.2413009767,0.12215358925552654,0.08026849289267592,0.146166105233975,-0.014398617741734723,0.00552544870387159,0.015422411492750221,0.014730459979252307,0.03832426580250033,0.041057713045188605,0.009192091136038066,0.005268769162567144,0.010595020903313409,0.0017382404827706356,0.0028820073910560367,0.0033656272191144873,-0.004015855556841033,0.0034930113549793496,0.0053224265311440115,-0.011261174301349717,0.009972779899171625,0.015042286580261025,0.006083064486996692,0.023077590657986945,0.023865851422703668,6.844820885901992e-05,0.009914756466573226,0.009914992735688292
749894.2093325157,0.11859933935055855,0.07987031436603434,0.1429862595192912,-0.015410976076765276,0.006238344391423773,0.016625736807270832,0.018108171323912143,0.033655408572920945,0.038217697404558465,0.00856655122854636,0.004943096488706585,0.009890399529239076,0.0012712273494991137,0.002881514015125915,0.0031494669379883338,-0.00467172546341708,0.0037500078941144007,0.005990624175447818,-0.012026804987683623,0.011904177833419547,0.016921982392776827,0.008523613154663762,0.020592348166966503,0.02228669522921525,0.0001605729052943827,0.009709852185373409,0.0097111798006069
758577.5750292444,0.11492181256412745,0.07947075326724354,0.13972338253809755,-0.016496450143640446,0.007092161799881779,0.017956381214969716,0.01988567542314486,0.029060345380330876,0.035212835169278624,0.00796109600270459,0.00466506932156083,0.009227238012495777,0.000793934432222738,0.0028965318280684323,0.0030033695266620613,-0.0053706043306292976,0.0040623131697643785,0.0067339274695689495,-0.012514775951225314,0.014309082081659699,0.019009719806694733,0.009864382796019823,0.017896313759485544,0.02043487445824817,1.6065387823442895e-05,0.009533584636220468,0.009533598172393508
767361.4893618803,0.1111488497743647,0.07909228583288423,0.13641721476571406,-0.017658488359350574,0.008123543872479521,0.019437442634910058,0.020508095465362804,0.02494886305078803,0.032295940103106005,0.007375136607130899,0.004429383451795147,0.008603027242597745,0.0003044736167423322,0.002928750570033914,0.002944534612594346,-0.006118017075060486,0.004444093492523185,0.007561752435845714,-0.012481511285307379,0.01721621828422075,0.021264672486901656,0.010343872775555337,0.015387444940704946,0.01854101307372661,-0.0002809691246250228,0.009530414948957993,0.009534555718454558
776247.116628754,0.10724886842013946,0.078713154539505,0.13303413274404574,-0.018885609205879707,0.009374967159345621,0.021084502467832084,0.020376334947626886,0.021445288113811575,0.02958201156416292,0.006803980997817841,0.004229474714000304,0.008011405230983776,-0.00019949775641590276,0.0029787158340443647,0.002985388982159878,-0.006915937591737927,0.004911415083395185,0.008482463727845557,-0.011583381165187517,0.020512643100221738,0.023557233415133775,0.010241006461280506,0.013228528886179806,0.016729381035545894,-0.0005840691689166128,0.009753897974779244,0.00977136953023892
785235.6346101348,0.10324758570612484,0.0783555559491419,0.12961349120459145,-0.020165428051585513,0.010904119771305214,0.02292475335724773,0.01979751757840577,0.01854233934054819,0.027124897243811383,0.006246856430443184,0.004062385025245707,0.007451589585847433,-0.0007203176158614865,0.0030490079166755066,0.003132938994565692,-0.007768153141220344,0.005487836129149433,0.009511075049953572,-0.009473051374790892,0.023842130209959643,0.025655133507703636,0.00978488542940468,0.011451121176265615,0.015062276025225897,-0.0007387783214101375,0.010161054900034031,0.010187876623207172
794328.2347243453,0.09911531792715952,0.07799802563135909,0.12612508969349462,-0.021458001241945385,0.012776369117613047,0.02497361457876745,0.018968079366551743,0.016161614305262743,0.024919586910859482,0.005699586434474315,0.003923700637118232,0.006919589020582483,-0.0012602546694605488,0.0031411865602125316,0.0033845671566622745,-0.008671545829981794,0.006201230748737059,0.010660720889346866,-0.006014733323644515,0.02653499217347003,0.027208138977164082,0.009127068046597632,0.0100165441424763,0.013551181781874222,-0.0006467553143648375,0.010600397281227783,0.010620108989860723
803526.1221856818,0.09487552792193994,0.07766249177595383,0.12260843538401794,-0.022706345963662458,0.015073975933828176,0.027254410605903064,0.01801934571686405,0.01422124401032578,0.022955186805275484,0.00516137650450428,0.0038120522019987856,0.006416506012777719,-0.0018220985740170295,0.0032590888128107964,0.003733859009553438,-0.00962127971563672,0.0070909533878332435,0.011952014194893945,-0.0015782156410524895,0.02783837265660391,0.02788307294359097,0.008365634571325897,0.008873596323892901,0.012195267668254298,-0.00034906199527624863,0.01087776119854111,0.010883360371182826
812830.5161641646,0.09050054640402502,0.07732777515539119,0.11903753067797491,-0.023799015250153797,0.01787787599060618,0.029765946596951115,0.017022524127149656,0.01263622514804011,0.021200012114415252,0.004628641156806889,0.0037245418468700407,0.005941088362208789,-0.0024079457946189283,0.003405714947626224,0.004170982768402152,-0.010597066827151206,0.008203678121524139,0.013401423807218482,0.0029726060838144814,0.027360214814792352,0.02752122347645747,0.007554374708978624,0.007966539656341426,0.010978812838359,-3.685178082514485e-05,0.010884491940578176,0.010884554325201435
822242.6499471373,0.08601144518469399,0.07701554752061224,0.11545286164777077,-0.024575520184584768,0.02126490076839005,0.032498495304127684,0.016026164972627238,0.011341884002483395,0.019633550276393033,0.004100634811749331,0.00366096817754268,0.005497080484794692,-0.0030208819955637504,0.0035867522590267787,0.004689405058080921,-0.011565227621432968,0.009601045745870342,0.015031120029786571,0.006738310195449213,0.025386267106975523,0.026265326609749253,0.00672644455363854,0.007252542427488742,0.009891634242919512,8.423188604835986e-05,0.01070745343474027,0.010707784741381312
831763.771102738,0.08138268985172306,0.07670490657819293,0.1118337377568641,-0.02478530321539627,0.025255209907422613,0.035385546243446774,0.015050456743455334,0.010279525154571603,0.018225939909647746,0.0035744194651342823,0.0036195838681928037,0.005087028788164308,-0.0036624724219651516,0.003807315507743736,0.005282930589848898,-0.01245539271498907,0.011349354090511852,0.016850657137228237,0.009267578438881516,0.022606808264460224,0.02443267873211795,0.005896175394758558,0.006693637473032364,0.00892018312066178,-5.0047064136054984e-05,0.010544744598080922,0.010544863363144419
841395.141645263,0.07663281817340603,0.07641728023063045,0.1082228697597925,-0.02411693684624907,0.029771758592571168,0.03831428261810863,0.014112160633412047,0.009408364680981211,0.01696084914482643,0.003049389231329445,0.003601127268403941,0.004718780805185849,-0.004335556761751308,0.004075817878318567,0.005950575082425962,-0.013155301222514943,0.013518250720274384,0.01886279546597752,0.01060662217164276,0.01968736721580428,0.022362756131163907,0.005072564687689415,0.0062642886274387865,0.008060535002011501,-0.0003454579647631589,0.010570017473091676,0.010575661236389979
851138.0382024451,0.07173855623845642,0.07613203447183613,0.10460643920906121,-0.0222239250783649,0.0345388865336527,0.04107112767959157,0.013213403451713642,0.00869136565531374,0.01581562100368257,0.0025233790891955707,0.003604774929521678,0.004400209576860798,-0.005040217175744206,0.004400412792293706,0.006690846128947294,-0.013478977006931497,0.016142843823090544,0.021030316874694983,0.011041159951818822,0.01701668626893598,0.020284842238899523,0.004256611923008216,0.005942305838432517,0.007309565222403101,-0.0006244856403500149,0.010837270398964751,0.010855248132368095
860993.7521846702,0.06671575799100939,0.07587036663477144,0.10103120754306351,-0.01888169665680613,0.03906274474375385,0.04338682398557554,0.012359807287561591,0.008104307805055352,0.014779872840614756,0.001996111005762922,0.00363204710117283,0.0041444209839814556,-0.005777654196260138,0.00479330323574634,0.007507132869570028,-0.013174238220733646,0.01918320975429039,0.023271357699406824,0.010883633654924792,0.014753056731318092,0.018333198423954877,0.0034491851080224877,0.005714609158710935,0.006674850990563534,-0.000714237101534437,0.011268554478801455,0.011291167108803441
870963.5899561511,0.061543541112595676,0.07561190197502937,0.0974923954622062,-0.01414789005398083,0.042665422549268195,0.044949984141122154,0.011548172512344893,0.007623961604497924,0.013837813372124105,0.0014664539730479221,0.0036828143920809146,0.0039640394929397905,-0.006544312372691046,0.005266540933154735,0.008400266533387582,-0.01194681369092297,0.022430816161880803,0.025413930649423707,0.010370866497005362,0.012905991802229396,0.016556554481471097,0.0026476934145700636,0.005569408901645607,0.006166733003080887,-0.0005462669318054636,0.011664750031217865,0.011677534022711359
881048.8730080854,0.05623491873656523,0.0753776212608492,0.09404335102628,-0.00849729311550055,0.044756378775720695,0.04555587153602174,0.010780917471772776,0.007236101532926136,0.012984196044730358,0.0009347951735878747,0.0037591176529882587,0.0038736039479496534,-0.0073367827352675595,0.0058366899144338645,0.009375250933269685,-0.009597868383114586,0.025468533810534485,0.027217003728513704,0.00966552871910427,0.011434036464750353,0.014971961638244675,0.00185086979229486,0.005501651145374577,0.005804643340760137,-0.00023816342965773908,0.011834987117530617,0.011837383236650827
891250.9381338177,0.050771537004486646,0.07514739960248823,0.0906911276631513,-0.0026893501449417032,0.04507846496455605,0.045158616096629946,0.010054398865721697,0.006925555070045292,0.01220877756285435,0.00040144429367152876,0.0038610523983632597,0.0038818659358391184,-0.008143839381696109,0.006519185520822187,0.010431773565878532,-0.006201300490901858,0.027712873045517877,0.028398229878206335,0.008864116121684786,0.01027297877927181,0.013568590480152354,0.001056350553269268,0.005506149637434919,0.005606564038804603,-2.4576849948066406e-05,0.011754810106202334,0.011754835798701312
901571.13760603,0.04516340357626413,0.07494201597805547,0.08749879302851914,0.002532161548938641,0.043862559410917226,0.04393558876567112,0.009370967339320807,0.006683512654253109,0.011510185501293136,-0.00013213279153892599,0.003990505543516535,0.003992692521023384,-0.008952667249332434,0.007332870091400743,0.011572434257952348,-0.002220342546919472,0.028689277607763117,0.028775068560838547,0.00802775588877341,0.009367757004511514,0.012336925707213718,0.00026331347284813753,0.005582912758193068,0.005589118790165251,-5.654402787629793e-05,0.011600434842811282,0.011600572648339327
912010.8393559838,0.03939483602342752,0.07474158555999012,0.08448821052273546,0.006721238666145929,0.0416227495687987,0.04216192987606506,0.008728402994287078,0.006498731286140866,0.010882027713626985,-0.0006638764438924731,0.00414670311841176,0.004199509338601491,-0.009739452384796989,0.008291545537198547,0.012790881914518831,0.001663188312409356,0.028288607841882082,0.028337458054566708,0.007188310240705783,0.008666301397012268,0.011259510825097706,-0.0005285782088698289,0.005730576060347789,0.005754901989289064,-0.0002937371538590861,0.011578569641483932,0.011582294956451878
922571.4271548381,0.03347266368975731,0.0745667011315899,0.0817350116665768,0.009785735535193817,0.038938648911182164,0.04014945826525014,0.008130047331116039,0.006364242055204072,0.010324787966026962,-0.0011912738600617567,0.004329889488683081,0.004490776814079572,-0.010478768526268209,0.009408060472610887,0.01408247817975986,0.0048860327030235155,0.02683247883953282,0.027273709616570163,0.006367035642426099,0.008130690333780138,0.010327016421781757,-0.001318572427901017,0.005951643319188368,0.006095956975443668,-0.0005642106094478796,0.01179333214640217,0.01180682077136671
933254.3007970669,0.02738402499484493,0.07439770774382962,0.07927738481089407,0.01187311401598287,0.036233528924381454,0.038129246711029005,0.007575210148518326,0.006269188094118873,0.009832930801834052,-0.0017112410789269794,0.004536450100282432,0.004848476620811908,-0.011135595461963629,0.010682958368043203,0.015431366944825376,0.0072168248822964,0.02480901947532294,0.025837376196291395,0.00557279736487964,0.007725621758814571,0.009525822905674795,-0.0021047454806662515,0.0062457417972545,0.006590845479629824,-0.0006799347214750809,0.012184934818298927,0.012203890680912413
944060.8762860001,0.021132389403378225,0.07425502845995488,0.0772035435293272,0.013235164460546758,0.0337726249622435,0.03627340313698279,0.007067364427236123,0.006205175016592255,0.009404883674660906,-0.0022220940182772916,0.004762909764678288,0.00525575981686107,-0.011681118328879976,0.012111747171382352,0.016826851902741167,0.00871608520476614,0.02264983965386619,0.024269020945283153,0.004812150879153989,0.0074255944206715226,0.008848516744859024,-0.0028859363053975323,0.006615256180593272,0.007217357043522861,-0.0005571045891976685,0.012571099857450564,0.012583438208585866
954992.5860215137,0.014707872413820287,0.07411922762739603,0.07556441897495782,0.014123366958200455,0.03165401550491266,0.034661883846975765,0.006605055233360328,0.006158764255212455,0.009030898725322041,-0.002723162134383974,0.005001171496747509,0.005694499833174324,-0.012087505855095533,0.013676712714079936,0.018252678391415453,0.009575718696203588,0.020601604549104386,0.02271828555473545,0.004084546870524151,0.00720455204851231,0.008281853256200062,-0.0036610921179838405,0.007058875845249925,0.007951812604369914,-0.0002955020028376416,0.012759246046821791,0.01276266747655123
966050.8789898921,0.008110392748706802,0.07401057601084123,0.07445363545183527,0.014758156781503953,0.029893865397237415,0.0333383619869903,0.006188139141540215,0.00611831942973637,0.008702120355370388,-0.0032185809547643166,0.00524401945937372,0.006152967044659172,-0.012344967058184176,0.015366822331775762,0.01971135307998958,0.010003279415133518,0.018771055839881177,0.021270123093230352,0.0033876715240731582,0.007043204486669218,0.007815564457929674,-0.004433863976010282,0.007579512129921247,0.008781124864468392,-0.00011155312441809666,0.012725053633252967,0.012725542584453207
977237.2209558904,0.0013332064135951906,0.07390984626488278,0.07392186966141927,0.015303261130252316,0.028428396196813695,0.032285654887948344,0.005809268936623012,0.00606804172737181,0.008400519982902161,-0.003715857974879455,0.0054816316673833255,0.006622377686777985,-0.01244618509444138,0.017177119008143123,0.021212282782034717,0.010156775599564958,0.017158755147017413,0.019939482660671384,0.002712496684651305,0.006921214193030036,0.007433763795685515,-0.005210295676652282,0.008179970918267629,0.00969840735697597,-0.00014694633086514294,0.012621519684523108,0.01262237506854233
988553.0946570195,-0.005627519397230092,0.0738371753006581,0.07405131619995903,0.015877547573919716,0.02717080167344503,0.03146981062128857,0.005459489923058063,0.005996484006566089,0.008109491393483034,-0.004229634251719063,0.005709345943683731,0.0071053808489040865,-0.012385599124497918,0.01913520056731403,0.022793836149803716,0.010141336162243553,0.015730345082480075,0.018716048075636423,0.0020467958929386103,0.006826067099579867,0.007126329032209855,-0.006003148567096346,0.008875236421714868,0.010714831508706286,-0.00036494705640762826,0.012647169853400014,0.012652434218549832


==> figures/data/stability/interface2_0pct_nyq_2T.csv <==
f_Hz,ReT_0m,ImT_0m,ReT_5m,ImT_5m,ReT_10m,ImT_10m,ReT_20m,ImT_20m,ReT_30m,ImT_30m,ReT_40m,ImT_40m
1.0,-5.579279983038976e-07,1.689764001388153e-05,-4.5053431966239903e-07,1.5577638474572474e-05,-3.6729457607881555e-07,1.4448540428990348e-05,-2.492356079563141e-07,1.2618554033689928e-05,-1.720115071906705e-07,1.1199516609406872e-05,-1.1934772861555722e-07,1.0067097101201012e-05
1.023292992280754,-5.969438150840649e-07,1.729136653299552e-05,-4.834891519525771e-07,1.594070298442554e-05,-3.9547225200067953e-07,1.4785346009730416e-05,-2.704670552981905e-07,1.2912749881844934e-05,-1.8853359504172765e-07,1.1460637727555624e-05,-1.3253527128259896e-07,1.0301808775501286e-05
1.0471285480508994,-6.37798348901054e-07,1.7694273412618487e-05,-5.179966874152585e-07,1.6312241283806895e-05,-4.2497718899131194e-07,1.5130017804662886e-05,-2.926979983824964e-07,1.3213822001638032e-05,-2.058330375901019e-07,1.1727863938565105e-05,-1.4634294562976565e-07,1.0542008468579379e-05
1.0715193052376062,-6.805782517784358e-07,1.810657515529465e-05,-5.541300742096762e-07,1.6692452018984958e-05,-4.5587188817209193e-07,1.5482740638780735e-05,-3.1597545920225304e-07,1.352193239183304e-05,-2.2394637057149173e-07,1.2001339248433623e-05,-1.6079987065719493e-07,1.0787825688129906e-05
1.0964781961431846,-7.253742591503449e-07,1.852849130755543e-05,-5.919659056883568e-07,1.708153855587521e-05,-4.882217922616067e-07,1.5843703759824987e-05,-3.403486690470758e-07,1.383724696052065e-05,-2.42911843230546e-07,1.2281211152064427e-05,-1.759365286193418e-07,1.1039393084490319e-05
1.1220184543019631,-7.722813822473639e-07,1.896024658069771e-05,-6.31584382565663e-07,1.747970909656865e-05,-5.220954238561173e-07,1.6213100949748193e-05,-3.658691720217283e-07,1.4159935625999483e-05,-2.627694983261283e-07,1.2567630724293357e-05,-1.9178482845378004e-07,1.129684653300747e-05
1.1481536214968824,-8.213991095802135e-07,1.940207097487153e-05,-6.730694827440325e-07,1.7887176799270953e-05,-5.575645302247077e-07,1.659113063957373e-05,-3.92590933413283e-07,1.449017242086073e-05,-2.8356125585991164e-07,1.2860752713855444e-05,-2.083781721431156e-07,1.1560325219076339e-05
1.174897554939529,-8.728316178947439e-07,1.9854199905976308e-05,-7.165091391105369e-07,1.830415990125907e-05,-5.947042348824702e-07,1.6977996027336736e-05,-4.2057045309721213e-07,1.4828135599067312e-05,-3.0533100066900766e-07,1.3160735640144435e-05,-2.2575152411595756e-07,1.1829971725745389e-05
1.2022644346174125,-9.266879930655318e-07,2.031687433621444e-05,-7.619954256925686e-07,1.873088184561314e-05,-6.335931962686619e-07,1.737390519978593e-05,-4.498668842204089e-07,1.5174007746579973e-05,-3.2812467406176386e-07,1.3467741893222328e-05,-2.439414838257456e-07,1.210593212427255e-05
1.2302687708123812,-9.83082461419964e-07,2.0790340907536324e-05,-8.096247525928478e-07,1.916757141111108e-05,-6.743137738911278e-07,1.7779071257347825e-05,-4.805421574336685e-07,1.552797589518588e-05,-3.519903697078073e-07,1.3781937836830146e-05,-2.629863616744909e-07,1.2388356067445825e-05
1.2589254117941668,-1.0421346319200039e-06,2.1274852078944816e-05,-8.594980700507668e-07,1.9614462846149213e-05,-7.169522022212256e-07,1.8193712443126257e-05,-5.126611108689326e-07,1.5890231640157507e-05,-3.7697843391980373e-07,1.41034939149181e-05,-2.829262583803166e-07,1.2677396886102961e-05
1.2882495516931336,-1.103969749799907e-06,2.1770666266968243e-05,-9.117210821441108e-07,2.007179600614408e-05,-7.615987727840777e-07,1.8618052275499888e-05,-5.462916262015069e-07,1.6260971261446785e-05,-4.031415705945254e-07,1.4432584761486942e-05,-3.0380314800418555e-07,1.2973211688697708e-05
1.3182567385564068,-1.1687189620916431e-06,2.227804799006492e-05,-9.664044704794324e-07,2.0539816495111788e-05,-8.083480247268061e-07,1.9052319684952467e-05,-5.815047709864803e-07,1.6640395848944274e-05,-4.305349509418695e-07,1.476938931418623e-05,-3.2566096472404744e-07,1.3275961464291848e-05
1.3489628825916533,-1.2365195957148405e-06,2.279726801652753e-05,-1.0236641284515767e-06,2.1018775811105785e-05,-8.572989443662619e-07,1.9496749154896437e-05,-6.18374947652564e-07,1.702871143166386e-05,-4.592163283030222e-07,1.5114090931586208e-05,-3.4854569359913375e-07,1.3585811188923004e-05
1.3803842646028845,-1.307515448634092e-06,2.332860351656891e-05,-1.0836214064817847e-06,2.1508931496145766e-05,-9.085551740518438e-07,1.9951580867074037e-05,-6.569800493826568e-07,1.7426129111348527e-05,-4.8924615821798e-07,1.5466877514544604e-05,-3.725054654379902e-07,1.390292993570907e-05
1.412537544622754,-1.381857094719297e-06,2.3872338218073717e-05,-1.1464033687730324e-06,2.2010547290255024e-05,-9.62225230802579e-07,2.0417060851247548e-05,-6.974016232218089e-07,1.7832865200327806e-05,-5.206877240014814e-07,1.5827941631566217e-05,-3.9759065597198497e-07,1.4227490988627064e-05
1.445439770745927,-1.4597022030052186e-06,2.4428762566673717e-05,-1.2121430621652463e-06,2.252389329022615e-05,-1.018422735210161e-06,2.089344113975706e-05,-7.397250407715029e-07,1.8249141364124387e-05,-5.536072680978687e-07,1.619748064858173e-05,-4.23853989543699e-07,1.4559671960333734e-05
1.4791083881682068,-1.5412158719433334e-06,2.4998173889963928e-05,-1.2809797975818794e-06,2.304924611302234e-05,-1.0772666510170028e-06,2.138097992691199e-05,-7.840396767581929e-07,1.8675184768840785e-05,-5.880741294214656e-07,1.657569686320483e-05,-4.5135064746093245e-07,1.4899654914098034e-05
1.5135612484362075,-1.6265709794310674e-06,2.558087656621607e-05,-1.3530594447288673e-06,2.358688906418547e-05,-1.1388815359302612e-06,2.1879941733586175e-05,-8.304390958894201e-07,1.911122823367055e-05,-6.241608869963908e-07,1.696279764377697e-05,-4.801383812612124e-07,1.5247626490120105e-05
1.5488166189124806,-1.7159485493137958e-06,2.61771821975188e-05,-1.4285347406252208e-06,2.4137112311265403e-05,-1.2033978041563609e-06,2.239059757708367e-05,-8.790212483428279e-07,1.9557510388653147e-05,-6.619435101474537e-07,1.7358995573335647e-05,-5.102776310738785e-07,1.5603778036373842e-05
1.5848931924611127,-1.8095381351091914e-06,2.678740978755736e-05,-1.5075656125885148e-06,2.4700213062527396e-05,-1.2709520011773008e-06,2.29132251465523e-05,-9.298886742590819e-07,2.0014275837952667e-05,-7.01501515512809e-07,1.776450859876808e-05,-5.418316492816587e-07,1.5968305744211185e-05
1.6218100973589291,-1.9075382218665134e-06,2.7411885924330887e-05,-1.5903195164445624e-06,2.5276495751273505e-05,-1.34168709142138e-06,2.3448108984294377e-05,-9.831487177193698e-07,2.048177532900079e-05,-7.429181312428275e-07,1.8179560185463537e-05,-5.748666297653904e-07,1.6341410789009855e-05
1.6595869074375598,-2.0101566469049377e-06,2.805094496793594e-05,-1.6769717905731958e-06,2.5866272225977345e-05,-1.4157527593331011e-06,2.399554067321243e-05,-1.03891375055483e-06,2.096026592776741e-05,-7.862804686280618e-07,1.8604379477721344e-05,-6.094518429039574e-07,1.6723299476104484e-05
1.6982436524617435,-2.117611040379457e-06,2.8704929243117564e-05,-1.7677060265913587e-06,2.6469861946073557e-05,-1.4933057245219777e-06,2.4555819030323375e-05,-1.0973014064861256e-06,2.145001120019392e-05,-8.316797015307726e-07,1.9039201464994246e-05,-6.45659776617674e-07,1.711418339209863e-05
1.7378008287493745,-2.230129286584893e-06,2.9374189237537716e-05,-1.8627144574227802e-06,2.708759218430674e-05,-1.574510071609842e-06,2.5129250307190532e-05,-1.1584348260244557e-06,2.1951281400522777e-05,-8.792112539275751e-07,1.9484267154595675e-05,-6.835662836790641e-07,1.7514279562097327e-05
1.7782794100389216,-2.3479500069906558e-06,3.0059083805596148e-05,-1.9621983635861554e-06,2.7719798235611972e-05,-1.659537595476434e-06,2.5716148397332104e-05,-1.2224429126367743e-06,2.2464353666670318e-05,-9.289749959327024e-07,1.993982375104868e-05,-7.232507355687757e-07,1.7923810613043924e-05
1.819700858609982,-2.471323065993383e-06,3.075998037761623e-05,-2.0663684985251538e-06,2.8366823632480336e-05,-1.748568162591281e-06,2.6316835050648363e-05,-1.2894606006622003e-06,2.2989512222774165e-05,-9.810754486536444e-07,2.0406124842239015e-05,-7.647961831354546e-07,1.8343004943329068e-05
1.862087136662866,-2.600510100493943e-06,3.1477255175139926e-05,-2.175445533898544e-06,2.9029020367566103e-05,-1.841790089197307e-06,2.6931640095609285e-05,-1.359629135520338e-06,2.352704858959174e-05,-1.0356219982704532e-06,2.088343059297106e-05,-8.082895243494585e-07,1.877209689919752e-05
1.9054607179632457,-2.7357850744401746e-06,3.221129343239132e-05,-2.289660525783206e-06,2.9706749123717235e-05,-1.9394005371433927e-06,2.7560901669454318e-05,-1.4330963667776682e-06,2.407726180305763e-05,-1.0927291197497e-06,2.1372007946237524e-05,-8.538216794550857e-07,1.921132695824674e-05
1.9498445997580438,-2.8774348593841016e-06,3.2962489624098136e-05,-2.409255402651075e-06,3.0400379511733136e-05,-2.0416059280724586e-06,2.820496645677049e-05,-1.510017054550516e-06,2.4640458641405946e-05,-1.1525166105204038e-06,2.1872130832598705e-05,-9.014877737468671e-07,1.9660941920384702e-05
1.995262314968878,-3.025759842486852e-06,3.373124769977238e-05,-2.534483476330375e-06,3.111029031608222e-05,-2.148622376991057e-06,2.886418993675509e-05,-1.590553189994521e-06,2.521695386121864e-05,-1.2151098346746659e-06,2.2384080388029117e-05,-9.513873284033419e-07,2.0121195106581552e-05
2.0417379446695274,-3.1810745630313212e-06,3.451798132483471e-05,-2.665609976809359e-06,3.183686974907173e-05,-2.260676145912298e-06,2.9538936639707638e-05,-1.6748743303280123e-06,2.5807070442962524e-05,-1.2806399779799309e-06,2.290814518076296e-05,-1.0036244595587081e-06,2.05923465658994e-05
2.0892961308540374,-3.3437083789529404e-06,3.532311412892856e-05,-2.8029126121488392e-06,3.258051571393174e-05,-2.3780041186363414e-06,3.0229580413269853e-05,-1.7631579491521476e-06,2.6411139846554752e-05,-1.3492443142633762e-06,2.3444621447646355e-05,-1.058308086034397e-06,2.1074663291261795e-05
2.13796208950223,-3.514006164738804e-06,3.614707996152245e-05,-2.946682154619513e-06,3.334163607708594e-05,-2.500854297589592e-06,3.093650469878593e-05,-1.8555898026984586e-06,2.7029502277408235e-05,-1.4210664836051257e-06,2.399381334045105e-05,-1.1155521460365457e-06,2.1568419444391327e-05
2.1877616239495503,-3.692329042147031e-06,3.6990323155046765e-05,-3.09722305426461e-06,3.4120648950008685e-05,-2.629486323713643e-06,3.1660102818264e-05,-1.9523643126835034e-06,2.7662506963484956e-05,-1.4962567828127778e-06,2.4556033182657204e-05,-1.1754758231523396e-06,2.2073896590381122e-05
2.238721138568337,-3.879055145321953e-06,3.785329879614997e-05,-3.254854081190766e-06,3.491798298138274e-05,-2.7641720204806182e-06,3.240077827271125e-05,-2.053684966510348e-06,2.8310512444137964e-05,-1.5749724686932124e-06,2.5131601737432713e-05,-1.2382037820106421e-06,2.259138394255737e-05
2.2908676527677705,-4.074580421924776e-06,3.87364730051875e-05,-3.4199089979287064e-06,3.573407765987353e-05,-2.905195963142937e-06,3.31589450522729e-05,-2.1597647355763417e-06,2.8973886871255995e-05,-1.657378074648447e-06,2.572084848731951e-05,-1.3038664139773324e-06,2.3121178618108573e-05
2.3442288153199193,-4.279319471935061e-06,3.9640323223937605e-05,-3.5927372632324755e-06,3.656938362776037e-05,-3.052856074345184e-06,3.3935027958559383e-05,-2.2708265124522465e-06,2.9653008323217148e-05,-1.743645741118748e-06,2.6324111926148977e-05,-1.3726000932459547e-06,2.3663585904978594e-05
2.3988329190194877,-4.493706425904705e-06,4.0565338512841824e-05,-3.773704768774175e-06,3.742436300677983e-05,-3.207464247285204e-06,3.472946294050918e-05,-2.3871035677225326e-06,3.0348265132891998e-05,-1.8339555604023615e-06,2.694173986428348e-05,-1.4445474436811502e-06,2.42189195409808e-05
2.4547089156850275,-4.718195864593292e-06,4.151201985686387e-05,-3.9631946103499645e-06,3.829948973569075e-05,-3.369346997771809e-06,3.554269744356729e-05,-2.508840027424121e-06,3.106005622976851e-05,-1.9284959365112847e-06,2.7574089747378373e-05,-1.5198576168854104e-06,2.478750200537323e-05
2.511886431509577,-4.9532637817635895e-06,4.248088048161219e-05,-4.161607895027256e-06,3.9195249921252584e-05,-3.5388461463187993e-06,3.637519077384561e-05,-2.63629137179727e-06,3.178879149771752e-05,-2.0274639605011303e-06,2.8221528990000326e-05,-1.5986865817485772e-06,2.5369664824056884e-05
2.5703957827688604,-5.19940859235516e-06,4.347244617917153e-05,-4.369364586089628e-06,4.011214220245858e-05,-3.7163195318219312e-06,3.722741447735347e-05,-2.7697249564233185e-06,3.253489214872891e-05,-2.131065802031659e-06,2.888443532450921e-05,-1.6811974260215323e-06,2.596574888881205e-05
2.630267991895378,-5.457152188006195e-06,4.4487255644464375e-05,-4.586904387376567e-06,4.1050678129060794e-05,-3.902141758100157e-06,3.8099852735434445e-05,-2.909420556560063e-06,3.329879111377172e-05,-2.2395171176605502e-06,2.9563197166272114e-05,-1.7675606702156883e-06,2.6576104791530916e-05
2.691534803926912,-5.727041042235332e-06,4.552586082312668e-05,-4.814687668913854e-06,4.201138255558527e-05,-4.096704974844837e-06,3.899300277769925e-05,-3.05567093569163e-06,3.408093345206312e-05,-2.353043476540833e-06,3.0258213996389816e-05,-1.8579545942706413e-06,2.7201093174497797e-05
2.7542287033381627,-6.009647367596909e-06,4.658882726972484e-05,-5.053196435755827e-06,4.299479405022053e-05,-4.300419694555141e-06,3.990737531219559e-05,-3.2087824393450787e-06,3.488177677886387e-05,-2.4718808042204977e-06,3.096989676219987e-05,-1.952565577452429e-06,2.784108509702856e-05
2.8183829312644497,-6.305570327235644e-06,4.767673451895562e-05,-5.302935341987687e-06,4.4001465321246054e-05,-4.513715647007325e-06,4.084349497541105e-05,-3.369075615131151e-06,3.570179171413138e-05,-2.596275845121824e-06,3.169866829758803e-05,-2.051588451816554e-06,2.8496462420224433e-05
2.8840315031266015,-6.615437303383405e-06,4.8790176468922495e-05,-5.564432751987358e-06,4.5031963660662535e-05,-4.737042672969401e-06,4.180190080212536e-05,-3.536885860127229e-06,3.654146235239523e-05,-2.7264866444225647e-06,3.244496376358406e-05,-2.155226869696389e-06,2.9167618210330296e-05
2.951209226666381,-6.939905225485484e-06,4.992976177760907e-05,-5.838241851131955e-06,4.608687140645661e-05,-4.970871658914585e-06,4.278314671668701e-05,-3.712564096707027e-06,3.740128675545224e-05,-2.862783050019356e-06,3.3209231110716346e-05,-2.2636936856227122e-06,2.9854957162012097e-05
3.0199517204020117,-7.279661960762601e-06,5.109611427227138e-05,-6.124941808251744e-06,4.7166786423764064e-05,-5.215695514595529e-06,4.378780204629723e-05,-3.8964774780063355e-06,3.828177746873101e-05,-3.005447235317541e-06,3.399193156401108e-05,-2.3772113531279078e-06,3.055889604238869e-05
3.0902954325135856,-7.6354277701142e-06,5.22898733745645e-05,-6.425138992150606e-06,4.82723226078697e-05,-5.472030195298998e-06,4.481645205921488e-05,-4.089010124105352e-06,3.9183462063990166e-05,-3.1547742434547687e-06,3.4793540132969855e-05,-2.4960123367432043e-06,3.12798641578347e-05
3.162277660168374,-8.00795683238986e-06,5.351169453917044e-05,-6.739468244700415e-06,4.9404110407719076e-05,-5.740415770819688e-06,4.586969852714974e-05,-4.29056389023477e-06,4.010688370825038e-05,-3.311072553774528e-06,3.561454614668906e-05,-2.6203395396826574e-06,3.2018303843817074e-05
3.2359365692962774,-8.398038840345408e-06,5.4762249708583104e-05,-7.0685942131733746e-06,5.0562797372826785e-05,-6.021417543254627e-06,4.694816031476803e-05,-4.50155916826734e-06,4.1052601761694144e-05,-3.4746646712714e-06,3.6455453816539065e-05,-2.750446747593781e-06,3.277467097986423e-05
3.3113112148259054,-8.806500671466017e-06,5.604222778518725e-05,-7.413212744354883e-06,5.174904872519978e-05,-6.315627215601139e-06,4.805247399816276e-05,-4.722435722633679e-06,4.202119240645739e-05,-3.6458877396028005e-06,3.7316782828181096e-05,-2.8865990886275486e-06,3.354943553124054e-05
3.38844156139202,-9.234208137354504e-06,5.735233511894592e-05,-7.774052343496642e-06,5.296354795556531e-05,-6.623664113637503e-06,4.9183294512187065e-05,-4.953653562237104e-06,4.30132493068118e-05,-3.825094178638934e-06,3.8199068963614304e-05,-3.0290735104073036e-06,3.434308211804781e-05
3.4673685045253104,-9.682067815207241e-06,5.869329601416203e-05,-8.1518757008738e-06,5.4206997447597434e-05,-6.946176463193457e-06,5.034129583035239e-05,-5.195693849498066e-06,4.402938430413826e-05,-4.012652347065273e-06,3.9102864756221226e-05,-3.178159274032585e-06,3.515611061429775e-05
3.5481338923357484,-1.015102896528809e-05,6.006585325536531e-05,-8.547481289112693e-06,5.548011913100153e-05,-7.283842725308821e-06,5.152717167860275e-05,-5.4490598480020575e-06,4.5070228148325916e-05,-4.208947230844808e-06,4.002874018041766e-05,-3.334158465504002e-06,3.5989036778417345e-05
3.630780547701007,-1.0642085538420953e-05,6.147076865225893e-05,-8.961705034536062e-06,5.6783655164273224e-05,-7.637372991827106e-06,5.274163628427827e-05,-5.7142779102213485e-06,4.6136431267271305e-05,-4.41438115831097e-06,4.097728337756177e-05,-3.49738652490085e-06,3.6842392916693136e-05
3.7153522909717185,-1.1156278277670483e-05,6.290882360633534e-05,-9.39542206581888e-06,5.811836865027402e-05,-8.007510443940483e-06,5.398542516361386e-05,-5.991898506656468e-06,4.722866457772848e-05,-4.629374542495176e-06,4.194910142102184e-05,-3.6681727934615095e-06,3.771672858216129e-05
3.801893963205605,-1.1694696918663558e-05,6.438081969922137e-05,-9.84954854353559e-06,5.948504438567552e-05,-8.395032876472215e-06,5.525929594937522e-05,-6.282497297960368e-06,4.834762033949142e-05,-4.854366651462404e-06,4.294482112233291e-05,-3.846861078849791e-06,3.861261131068249e-05
3.8904514499427987,-1.2258482493150075e-05,6.588757930373236e-05,-1.03250435742604e-05,6.088448964616655e-05,-8.800754290706622e-06,5.656402926099735e-05,-6.586676251552379e-06,4.949401305550413e-05,-5.089816407329311e-06,4.396508988086089e-05,-4.033810238772021e-06,3.9530627396330644e-05
3.9810717055349647,-1.2848829740510603e-05,6.742994622034537e-05,-1.082291121290326e-05,6.231753501086598e-05,-9.225526558526257e-06,5.790042962097434e-05,-6.905064804085459e-06,5.066858042159784e-05,-5.336203214451035e-06,4.5010576580280886e-05,-4.229394782905141e-06,4.047138270894566e-05
4.073802778041119,-1.3466989632474258e-05,6.900878633803681e-05,-1.1344202557531134e-05,6.378503522626732e-05,-9.670241161159614e-06,5.926932641862552e-05,-7.238321071596972e-06,5.187208432761352e-05,-5.594027817656231e-06,4.6081972533670785e-05,-4.434005493430147e-06,4.1435503555492394e-05
4.168693834703346,-1.4114272016109592e-05,7.062498832300656e-05,-1.1890017940584407e-05,6.528787011401154e-05,-1.0135831005404485e-05,6.067157492582718e-05,-7.587133108631082e-06,5.310531191434688e-05,-5.863813190839075e-06,4.7179992481136036e-05,-4.648050063904302e-06,4.2423637588568046e-05
4.265795188015918,-1.4792048380713e-05,7.227946433535356e-05,-1.2461509220957655e-05,6.682694552393951e-05,-1.0623272320716863e-05,6.210805736691652e-05,-7.952220218053995e-06,5.4369076688999905e-05,-6.146105456570331e-06,4.830537564252367e-05,-4.871953756499111e-06,4.3436454764309064e-05
4.365158322401651,-1.5501754754315933e-05,7.397315077612626e-05,-1.305988218139497e-05,6.840319433597682e-05,-1.1133586640441679e-05,6.357968404684118e-05,-8.334334313048561e-06,5.566421970329675e-05,-6.441474837100308e-06,4.945888682895361e-05,-5.106160077325107e-06,4.447464835288767e-05
4.466835921509622,-1.6244894735934332e-05,7.570700906590226e-05,-1.3686399036003156e-05,7.001757751343496e-05,-1.1667842870751534e-05,6.508739454086941e-05,-8.734261332951259e-06,5.699161079791207e-05,-6.750516637226435e-06,5.064131761651728e-05,-5.3511314696183756e-06,4.5538936004485463e-05
4.570881896148741,-1.7023042669738998e-05,7.748202645654238e-05,-1.4342381052668734e-05,7.16710852108319e-05,-1.2227159450770414e-05,6.663215894968327e-05,-9.152822714400178e-06,5.835214991729415e-05,-7.073852259251e-06,5.185348758583599e-05,-5.607350024298188e-06,4.6630060873893754e-05
4.677351412871972,-1.7837846967921005e-05,7.929921687788073e-05,-1.5029211295652375e-05,7.336473793956319e-05,-1.2812706607739494e-05,6.82149792239598e-05,-9.590876919476025e-06,5.974676849925784e-05,-7.412130250365291e-06,5.3096245631425655e-05,-5.87531820745852e-06,4.774879280709557e-05
4.786300923226373,-1.8691033588947522e-05,8.115962182342019e-05,-1.574833749342598e-05,7.509958779683613e-05,-1.3425708710766042e-05,6.983689056440563e-05,-1.0049321022065811e-05,6.117643094518936e-05,-7.766027382292024e-06,5.437047134596584e-05,-6.155559603846671e-06,4.889592959409449e-05
4.897788193684452,-1.9584409678662696e-05,8.306431127316588e-05,-1.6501275037628313e-05,7.687671975837742e-05,-1.4067446727485307e-05,7.149896289909184e-05,-1.0529092354358167e-05,6.264213617365677e-05,-8.136249763587004e-06,5.56770764821981e-05,-6.448619675865933e-06,5.0072298290337584e-05
5.011872336272712,-2.05198673816093e-05,8.50143846590833e-05,-1.728961011865006e-05,7.869725304181792e-05,-1.4739260787392302e-05,7.320230244551699e-05,-1.1031170214578557e-05,6.414491926452424e-05,-8.523533984129244e-06,5.701700649855715e-05,-6.7550665367746045e-06,5.127875661178121e-05
5.128613839913638,-2.1499387830579292e-05,8.701097187505326e-05,-1.8115003003963745e-05,8.056234254473722e-05,-1.5442552856134152e-05,7.494805336240812e-05,-1.1556577637452125e-05,6.568585319889803e-05,-8.928648291596773e-06,5.839124219324843e-05,-7.075491736952565e-06,5.251619440750241e-05
5.248074602497715,-2.2525045322558466e-05,8.905523433246923e-05,-1.897919146540417e-05,8.247318036091005e-05,-1.6178789525052158e-05,7.67373994960029e-05,-1.2106383228731325e-05,6.726605070011635e-05,-9.352393799492621e-06,5.980080143140497e-05,-7.41051106184169e-06,5.378553521368023e-05
5.370317963702516,-2.359901168983378e-05,9.11483660655999e-05,-1.988399436197029e-05,8.443099738099994e-05,-1.6949504920425325e-05,7.857156622798096e-05,-1.2681703065013767e-05,6.888666618290615e-05,-9.795605726042006e-06,6.124674097144654e-05,-7.76076533987364e-06,5.508773789393198e-05
5.495408738576233,-2.4723560875109025e-05,9.329159488950225e-05,-2.0831315384730373e-05,8.643706498299065e-05,-1.775630373678154e-05,8.045182243150002e-05,-1.3283702659831888e-05,7.054889781735185e-05,-1.0259154662955972e-05,6.2730158396369e-05,-8.126921258348189e-06,5.6423798370630855e-05
5.623413251903478,-2.590107372023837e-05,9.548618361278386e-05,-2.182314697103112e-05,8.849269681746004e-05,-1.86008643990984e-05,8.23794825417737e-05,-1.391359899719192e-05,7.225398971441837e-05,-1.0743947873103892e-05,6.425219415578132e-05,-8.509672185200397e-06,5.7794751451878833e-05
5.754399373371556,-2.713404297837798e-05,9.773343130880018e-05,-2.2861574395222436e-05,9.059925069408266e-05,-1.9484942358552745e-05,8.435590874883278e-05,-1.4572662633335916e-05,7.400323424072178e-05,-1.1250930615629797e-05,6.581403372519973e-05,-8.909738994066416e-06,5.920167275929326e-05
5.888436553555876,-2.8425078559807636e-05,0.00010003467464971684,-2.3948780043370776e-05,9.275813057671864e-05,-2.0410373526544672e-05,8.638251332109661e-05,-1.526221986728577e-05,7.579797447109193e-05,-1.1781087496696293e-05,6.741690988976864e-05,-9.32787088966426e-06,6.0645680762250946e-05
6.025595860743564,-2.9776913022278584e-05,0.00010239128930590732,-2.5087047879924067e-05,9.4970788693018e-05,-2.1379077852054162e-05,8.846076106728931e-05,-1.5983654980799712e-05,7.763960678670689e-05,-1.2335443843970425e-05,6.906210515893013e-05,-9.764846230379088e-06,6.21279389236413e-05
6.165950018614807,-3.1192407317135406e-05,0.00010480469141532054,-2.627876811442894e-05,9.723872776658232e-05,-2.239306304728464e-05,9.059217194620652e-05,-1.67384125479362e-05,7.952958362815532e-05,-1.2915067102387758e-05,7.075095431976146e-05,-1.0221473344336255e-05,6.36496579630683e-05
6.309573444801917,-3.267455680290926e-05,0.00010727633912784188,-2.7526442076633974e-05,9.956350338032176e-05,-2.345442846655069e-05,9.277832383449267e-05,-1.7527999814096996e-05,8.14694164133284e-05,-1.3521068248265068e-05,7.248484713704772e-05,-1.0698591334748403e-05,6.52120982436161e-05
6.4565422903465395,-3.422649753879546e-05,0.00010980773422668896,-2.8832687308927356e-05,0.0001019467264774463,-2.4565369143807836e-05,9.5020855460896e-05,-1.835398914455483e-05,8.346067862887102e-05,-1.4154603218798215e-05,7.426523120720642e-05,-1.1197070870225237e-05,6.681657228745907e-05
6.606934480075944,-3.5851512870713895e-05,0.00011240042383519582,-3.0200242884871014e-05,0.00010439006601216625,-2.5728179993644198e-05,9.732146952043649e-05,-1.921802054142618e-05,8.550500910767707e-05,-1.481687435278625e-05,7.609361497597405e-05,-1.1717814954555872e-05,6.846444742767622e-05
6.7608297539198015,-3.755304032347519e-05,0.0001150560022123791,-3.1631974963356565e-05,0.00010689525175835632,-2.694526018114419e-05,9.968193597886933e-05,-2.0121804228313183e-05,8.760411550272462e-05,-1.5509131838506604e-05,7.797157092800653e-05,-1.2261759670488008e-05,7.015714860213076e-05
6.918309709189348,-3.9334678813026446e-05,0.00011777611264150049,-3.313088258807513e-05,0.00010946407728546737,-2.8219117665897942e-05,0.00010210409557887191,-2.106712330128368e-05,8.975977796833963e-05,-1.6232675163952988e-05,7.990073895700755e-05,-1.28298748913107e-05,7.189616129547038e-05
7.079457843841362,-4.1200196193387225e-05,0.0001205624494197888,-3.470010374217831e-05,0.00011209840311473712,-2.955237392519523e-05,0.00010458986356283188,-2.2055836444085854e-05,9.197385306264671e-05,-1.6988854563683384e-05,8.18828299269604e-05,-1.3423164953083192e-05,7.368303463672222e-05
7.244359600749883,-4.315353715358985e-05,0.00012341675995562626,-3.6342921668461697e-05,0.00011480016006755715,-3.094776886158651e-05,0.00010714123362627017,-2.308988070518483e-05,9.424827788430587e-05,-1.777907245604069e-05,8.391962943432303e-05,-1.4042669279857464e-05,7.55193846591656e-05
7.413102413009157,-4.519883148046681e-05,0.00012634084697809032,-3.8062771465696165e-05,0.00011757135281714658,-3.2408165899971954e-05,0.00010976028211558787,-2.417127433372311e-05,9.65850744564502e-05,-1.8604784863850117e-05,8.601300178076436e-05,-1.468946295358538e-05,7.740689772877327e-05
7.585775750291819,-4.734040270415523e-05,0.00012933657086705794,-3.986324697221444e-05,0.00012041406365792537,-3.393655727934372e-05,0.00011244917248678928,-2.5302119670814138e-05,9.898635437289991e-05,-1.9467502810789005e-05,8.816489416742775e-05,-1.5364657219514214e-05,7.934733414835835e-05
7.762471166286898,-4.958277714337472e-05,0.00013240585211282937,-4.1748107947669325e-05,0.00012333045650813658,-3.5536069543696526e-05,0.00011521016004307214,-2.648460609142442e-05,0.00010145432372264862,-2.0368793684327715e-05,9.037734112218221e-05,-1.606939991665107e-05,8.134253194468944e-05
7.9432823472427945,-5.1930693368923955e-05,0.00013555067391125548,-4.3721287564949436e-05,0.0001263227811592967,-3.7209969237264946e-05,0.0001180455969677451,-2.7721012992121638e-05,0.00010399128830750644,-2.131028255593319e-05,9.26524691701846e-05,-1.6804875822664454e-05,8.339441084465277e-05
8.128305161640972,-5.438911210405899e-05,0.0001387730849055181,-4.578690022380069e-05,0.00012939337779098776,-3.896166880819295e-05,0.000120957937673388,-2.9013712818196533e-05,0.00010659965917101977,-2.2293653447312944e-05,9.499250176022743e-05,-1.7572306900820757e-05,8.550497644790651e-05
8.31763771102669,-5.6963226581626396e-05,0.00014207520208057322,-4.794924969865428e-05,0.00013254468176574866,-4.079473272527261e-05,0.00012394974448521234,-3.0365174123579967e-05,0.00010928195845444342,-2.3320650531202532e-05,9.739976445715216e-05,-1.837295243632497e-05,8.767632460136606e-05
8.511380382023743,-5.965847337849459e-05,0.0001454592138246232,-5.021283763290321e-05,0.00013577922872658586,-4.271288381130559e-05,0.00012702369368350325,-3.177796465496367e-05,0.00011204082560060968,-2.439307925300997e-05,9.98766904141223e-05,-1.920810904743014e-05,8.99106459832729e-05
8.709635899560784,-6.248054374868849e-05,0.00014892738316611104,-5.2582372392461484e-05,0.00013909966001530885,-4.4720009796770544e-05,0.000130182581926585,-3.325475445102499e-05,0.0001148790239237261,-2.55128073589964e-05,0.00010242582613587157,-2.007911055617918e-05,9.221023090201754e-05
8.912509381337431,-6.543539547770518e-05,0.00015248205119528904,-5.506277829188239e-05,0.00014250872843110077,-4.682017009722041e-05,0.0001334293330770574,-3.4798318946546604e-05,0.00011779944756386425,-2.6681765815413604e-05,0.00010504983754406235,-2.0987327702573845e-05,9.457747431442625e-05
9.120108393559072,-6.85292652811692e-05,0.00015612564068745167,-5.7659205205910944e-05,0.00014600930435633945,-4.9017602816450255e-05,0.00013676700546083172,-3.641154206877853e-05,0.00012080512884966815,-2.7901949600468336e-05,0.00010775151635896239,-2.1934167683725165e-05,9.70148810701362e-05
9.332543007969884,-7.176868177221276e-05,0.00015986065993899132,-6.037703858015631e-05,0.0001496043822724719,-5.131673197765808e-05,0.00014019879958516608,-3.8097419312779924e-05,0.00012389924608993303,-2.917541835028579e-05,0.00011053378680873325,-2.2921073499082925e-05,9.952507138579688e-05
9.549925860214332,-7.516047902295182e-05,0.00016368970682675884,-6.322190985485854e-05,0.000153297087689057,-5.3722174984288315e-05,0.00014372806634245012,-3.985906078101377e-05,0.00012708513181467417,-3.0504296838539376e-05,0.00011339971267685014,-2.3949523081674845e-05,0.00010211078655161523
9.772372209558078,-7.871181074621719e-05,0.00016761547311140002,-6.61997073150946e-05,0.00015709068451864866,-5.623875031036032e-05,0.00014735831573491415,-4.169969416931424e-05,0.00013036628149203701,-3.1890775266251384e-05,0.00011635250470171468,-2.5021028192623837e-05,0.00010477489487487365
9.99999999999997,-8.243016512512632e-05,0.0001716407489977081,-6.931658738170438e-05,0.00016098858292470204,-5.887148542025093e-05,0.00015109322615100654,-4.362266768063132e-05,0.00013374636274344188,-3.3337109337594015e-05,0.00011939552833852429,-2.613713305594284e-05,0.00010752039786116165
10.23292992280751,-8.63233803191797e-05,0.00017576842796593353,-7.257898635734406e-05,0.0001649943476715462,-6.162562491694564e-05,0.0001549366542260797,-4.563145284589684e-05,0.0001372292250801035,-3.484562009555643e-05,0.00012253231189305526,-2.7299412709191323e-05,0.00011035043663301364
10.471285480508964,-9.03996606760562e-05,0.0001800015119022385,-7.599363264059366e-05,0.00016911170701852,-6.450663891463102e-05,0.00015889264533128024,-4.7729647226725214e-05,0.0001408189101913827,-3.641869348693566e-05,0.00012576655504131527,-2.850947104199995e-05,0.00011326829858807038
10.715193052376032,-9.466759368094149e-05,0.000184343116531824,-7.956755942412874e-05,0.00017334456218085918,-6.752023163418944e-05,0.00016296544471832848,-4.99209769767544e-05,0.00014451966280268865,-3.805877962835717e-05,0.00012910213773825223,-2.9768938497114407e-05,0.00011627742428972819
10.964781961431816,-9.913616767446023e-05,0.0001887964771942381,-8.3308117888668e-05,0.0001776969974113563,-7.067235021325602e-05,0.00016715950937460196,-5.220929922946602e-05,0.00014833594213891786,-3.9768391736566555e-05,0.0001325431295309419,-3.1079469401481584e-05,0.00011938141459163384
11.220184543019599,-0.00010381479037360907,0.00019336495496477107,-8.722299090871364e-05,0.00018217329072827586,-7.396919372662672e-05,0.00017147952061907104,-5.459860428407731e-05,0.0001522724340108393,-4.15501046903007e-05,0.00013609379927631928,-3.244273889942859e-05,0.00012258403798462772
11.481536214968791,-0.00010871330822961422,0.0001980520431622703,-9.13202072817462e-05,0.00018677792534695583,-7.741722240555985e-05,0.00017593039749672166,-5.7093017551674175e-05,0.00015633406355996529,-4.340655318236147e-05,0.000139758625275348,-3.386043945288661e-05,0.00012588923816269184
11.748975549395258,-0.00011384202665936766,0.0002028613742547889,-9.560815649567267e-05,0.00019151560184972678,-8.102316704707492e-05,0.00018051731100998886,-5.9696801225811696e-05,0.0001605260086819229,-4.534042942321169e-05,0.00014354230582215347,-3.533427687713646e-05,0.0001293011417931248
12.02264434617409,-0.00011921173118754064,0.00020779672719835955,-0.00010009560404642082,0.00019639125115037746,-8.47940385987417e-05,0.0001852456992439997,-6.241435563428996e-05,0.0001648537141596659,-4.7354480350886496e-05,0.00014744977017311606,-3.6865965875720686e-05,0.00013282406647994942
12.302687708123775,-0.0001248337095382431,0.0002128620352356746,-0.0001047917073180797,0.00020141004830387006,-8.873713790336389e-05,0.00019012128343774497,-6.525022022671382e-05,0.00016932290653228166,-4.9451504301001117e-05,0.00015148618993461526,-3.845722503858443e-05,0.00013646252890352756
12.58925411794163,-0.00013071977471661357,0.00021806139418651267,-0.0001097060320371242,0.00020657742721798543,-9.286006558483018e-05,0.00019515008505827536,-6.820907414792982e-05,0.00017393960972631527,-5.1634347087444114e-05,0.00015565699086670908,-4.010977126607907e-05,0.00014022125311707946
12.882495516931296,-0.00013688228912211265,0.00022339907125896194,-0.00011484856931173897,0.00021189909632302224,-9.717073205382403e-05,0.0002003384439343667,-7.12957363438112e-05,0.00017871016147329348,-5.390589744230684e-05,0.00015996786509516034,-4.1825313581291515e-05,0.00014410517897583904
13.182567385564026,-0.00014333418973668197,0.00022887951442106827,-0.00012022975326546085,0.00021738105526644794,-0.00010167736760746844,0.00020569303751490862,-7.451516513981758e-05,0.00018364123054038752,-5.6269081759423565e-05,0.00016442478372399562,-4.360554629121792e-05,0.0001481194706731793
13.489628825916489,-0.0001500890144326228,0.00023450736236886862,-0.00012586047927379003,0.00022302961269830506,-0.00010638853259405524,0.00021122090131595836,-7.787245722895632e-05,0.00018873983479675356,-5.8726858084243146e-05,0.0001690340098347384,-4.545214145788574e-05,0.00015226952535223138
13.8038426460288,-0.00015716092944654105,0.00024028745513054707,-0.0001317521228108579,0.00022885140521839686,-0.00011131312760960097,0.0002169294506242535,-8.137284600040233e-05,0.0001940133601369722,-6.128220928989474e-05,0.00017380211185463878,-4.736674064023423e-05,0.0001565609817574369
14.125375446227492,-0.00016456475806729786,0.0002462248453497403,-0.00013791655891158344,0.0002348534175612182,-0.00011646040368831094,0.00022282650352846192,-8.502169913458142e-05,0.00019946958028125607,-6.393813537673852e-05,0.00017873597727184083,-4.9350945867748587e-05,0.0001609997288860688
14.454397707459222,-0.00017231601058747637,0.00025232481029386933,-0.00014436618225283773,0.0002410430040992364,-0.0001218399724439502,0.00022892030535247006,-8.882451538487738e-05,0.00020511667746948658,-6.669764483034509e-05,0.00018384282667022184,-5.140630980748366e-05,0.0001655919145948
14.79108388168202,-0.00018043091556944416,0.0002585928646366917,-0.00015111392785490242,0.0002474279117502267,-0.0001274618161134956,0.0002352195545681848,-9.278692046018458e-05,0.00021096326406311214,-6.956374497067763e-05,0.00018913022805098652,-5.353432508715888e-05,0.00017034395411122066
15.135612484362026,-0.00018892645247893107,0.0002650347740661818,-0.00015817329240238454,0.000254016304378458,-0.00013333629744880445,0.00024173343026749722,-9.691466191689945e-05,0.00021701840506477846,-7.253943122383185e-05,0.00019460611140160476,-5.5736412738953756e-05,0.00017526253839465409
15.488166189124756,-0.0001978203857402163,0.0002716565697740814,-0.0001655583561803414,0.0002608167887863566,-0.00013947416939476783,0.00024847162127711406,-0.00010121360296203311,0.00022329164156195867,-7.562767524562427e-05,0.00020027878346635394,-5.801390973027799e-05,0.00018035464228527298
15.848931924611076,-0.0002071313002692917,0.00027846456388519117,-0.0001732838056190075,0.00026783844239742306,-0.0001458865844861113,0.00025544435700163877,-0.00010568971506360458,0.00022979301509521,-7.883141182606932e-05,0.00020615694266509896,-6.0368055551248526e-05,0.000185627532374631
16.218100973589237,-0.0002168786385419104,0.00028546536589432416,-0.00018136495643528342,0.0002750908427419618,-0.00015258510388527815,0.0002626624400869129,-0.00011034906925596503,0.00023653309294849868,-8.215352450141396e-05,0.00021224969410076617,-6.279997783044967e-05,0.00019108877452599196
16.595869074375543,-0.00022708273925676795,0.0002926659001682836,-0.00018981777735829148,0.0002825840988513093,-0.00015958170597925504,0.000270137280988311,-0.00011519782602538186,0.00024352299434593234,-8.559682980441829e-05,0.0002185665645831665,-6.531067695823762e-05,0.00019674624096391655
16.982436524617377,-0.0002377648776532278,0.00030007342459780455,-0.00019865891441708244,0.00029032888469186915,-0.00016688879443814387,0.00027788093454671,-0.00012024222364817983,0.0002507744175424433,-8.916406007826241e-05,0.00022511751759523552,-6.7901009696451e-05,0.00020260811685189395
17.378008287493685,-0.0002489473075468796,0.0003076955504657672,-0.0002079057157681417,0.00029833647475778957,-0.0001745192056341508,0.0002859061386611452,-0.00012548856485360783,0.00025829966777699107,-9.285784478696438e-05,0.00023191296811108798,-7.057167176448757e-05,0.00020868290626598776
17.782794100389157,-0.0002606533051460851,0.00031554026361818507,-0.0002175762570315531,0.00030661878196072744,-0.00018248621530501846,0.0002942263551591915,-0.0001309432016729238,0.00026611168605446,-9.668069025356161e-05,0.00023896379717023534,-7.332317939480164e-05,0.00021497943747036672
18.197008586099763,-0.00027290721471460354,0.0003236159470250009,-0.0002276893670993417,0.00031518839795859185,-0.00019080354433554557,0.000302855812964307,-0.00013661251833129944,0.00027422407870998194,-0.00010063495776185539,0.00024628136610074076,-7.615584985945304e-05,0.0002215068673945463
18.620871366628602,-0.0002857344961469094,0.00033193140482232116,-0.00023826465437275303,0.00032405863607190484,-0.00019948536351866494,0.0003118095536595354,-0.00014250291203359152,0.0002826511476973991,-0.00010472283996222287,0.0002538775302731899,-7.906978097804021e-05,0.00022827468520724174
19.0546071796324,-0.0002991617745235015,0.00034049588793428037,-0.000249322533376846,0.000333243576944759,-0.00020854629714356972,0.0003211034795476433,-0.00014862077148902525,0.0002914079215311181,-0.00010894633552709618,0.00026176465225670345,-8.206482962624867e-05,0.00023529271487770443
19.49844599758038,-0.0003132168917151732,0.00034931912138409343,-0.0002608842516920215,0.000342758117119771,-0.0002180014252435142,0.00033075440431107653,-0.00015497245301414916,0.000300510186799316,-0.00011330722200775832,0.0002699556142392273,-8.514058927374613e-05,0.0002425711166135324
19.95262314968872,-0.00032792896010538615,0.0003584113334022868,-0.0002729719171326729,0.0003526180206977084,-0.00022786628432123178,0.00034078010636799677,-0.00016156425405034952,0.00030997452014687525,-0.00011780702685353494,0.00027846382956009375,-8.829636659237584e-05,0.0002501203870588806
20.417379446695215,-0.000343328418502021,0.00036778328645064115,-0.00028560852509350434,0.0003628399742642055,-0.00023815686635412933,0.0003511993850216196,-0.00016840238392911992,0.0003198183206124368,-0.0001224469965642194,0.00028730325319413735,-9.153115718747846e-05,0.0002579513581373297
20.892961308540315,-0.000359447090308388,0.0003774463102963152,-0.00029881798596924434,0.0003734416452813454,-0.0002488896158602746,0.0003620321195021478,-0.00017549293171224698,0.0003300598421889122,-0.00012722806395457081,0.00029648839101748973,-9.48436205151287e-05,0.0002660751944239493
21.37962089502224,-0.0003763182440259555,0.000387412337260545,-0.00031262515254505864,0.00038444174413617435,-0.0002600814247931151,0.00037329933098483443,-0.0001828418309388077,0.0003407182264504427,-0.0001321508135278726,0.0003060343076705979,-9.823205406592382e-05,0.00027450338892927745
21.877616239495442,-0.0003939766561597413,0.000397693939794666,-0.00032705584723657043,0.00039586009006348726,-0.0002717496250075912,0.00038502324767533924,-0.00019045482110500365,0.00035181353507660306,-0.00013721544496446704,0.00031595663282983367,-0.00010169436690502343,0.0002832477571838349
22.387211385683308,-0.00041245867659775594,0.0004083043705351184,-0.0003421368890446614,0.0004077176811611174,-0.00028391197802188865,0.00039722737304004205,-0.0001983374057074343,0.0003633667820786488,-0.00014242173474986617,0.00032627156568772913,-0.00010522805267450721,0.0002923204295140381
22.90867652767764,-0.0004318022965357023,0.0004192576049937977,-0.0003578961200741121,0.00042003676872114125,-0.0002965866617783291,0.0004099365572472482,-0.000206494806685448,0.0003753999655075539,-0.00014776899598613704,0.0003369958774330051,-0.00010883016217957345,0.0003017338414052181
23.442288153199126,-0.00045204721901713875,0.0004305683870614976,-0.00037436243144470927,0.0004328409361188947,-0.0003097922540812242,0.00042317707188252847,-0.00021493191510094868,0.00038793609840453226,-0.00015325603644698432,0.00034814691151887977,-0.00011249727569205744,0.0003115007218575076
23.988329190194808,-0.0004732349321572491,0.0004422522775105486,-0.00039156578840243917,0.00044615518250864253,-0.0003235477123649051,0.0004369766879871975,-0.0002236532379018793,0.00040099923872811646,-0.000158881114957991,0.0003597425815024713,-0.00011622547511884496,0.00032163407964898435
24.547089156850202,-0.0004954087851185148,0.00045432570568110985,-0.00040953725441974614,0.0004600060115731302,-0.0003378723494244359,0.00045136475744612654,-0.0002326628406309253,0.00041461451796108136,-0.00016464189621020892,0.00037180136623277653,-0.00012001031619978727,0.00033214718743046967
25.118864315095696,-0.0005186140669021244,0.000466806024571494,-0.00042830901404376163,0.000474421525602228,-0.0003527858047078768,0.00046637229774932465,-0.00024196428594643477,0.0004288081680832386,-0.00017053540413217467,0.0003843423021701674,-0.00012384680090652127,0.0003430535635937052
25.70395782768853,-0.0005428980880187209,0.0004797115695333565,-0.00044791439423221306,0.0004894315251578154,-0.0003683080107514961,0.0004820320801110822,-0.00025156056784939577,0.00044360754655640836,-0.00017655797397970273,0.0003973849726147754,-0.00012772935023290427,0.00035436695186549815
26.302679918953707,-0.0005683102650955293,0.0004930617208261526,-0.0004683878838786575,0.0005050676146222346,-0.0003844591542992893,0.0004983787209332301,-0.0002614540415170428,0.0004590411589562017,-0.00018270520331732914,0.000410949493635607,-0.00013165177756831103,0.000366101298604125
26.91534803926904,-0.0005949022084763843,0.0005068769702536273,-0.0004897651512080406,0.0005213633138974314,-0.00040125963163374244,0.0005154487765436289,-0.00027164634868199355,0.0004751386788406753,-0.00018897190210510995,0.0004250564964896974,-0.00013560726286435435,0.00037827072778740824
27.542287033381545,-0.0006227278128636925,0.000521178992158685,-0.0005120830586811057,0.0005383541765593023,-0.0004187299976044536,0.0005332808411358847,-0.00028213833851057133,0.0004919309644344113,-0.00019535204212056293,0.0004397271063411089,-0.00013958832780275944,0.000390889513709049
28.183829312644416,-0.0006518433510458026,0.0005359907190453944,-0.0005353796750133668,0.0005560779147575294,-0.0004368909078179245,0.0005519156477871448,-0.0002929299839715626,0.0005094500716714402,-0.0002018387059782847,0.00045498291709827546,-0.00014358681218084796,0.00040397205141866593
28.840315031265934,-0.0006823075707487146,0.0005513364221177561,-0.0005596942838762498,0.0005745745311587976,-0.00045576305342395757,0.0005713961723964606,-0.00030402029372225713,0.0005277292631194024,-0.0002084240360362418,0.0004708459622092044,-0.00014759385173209106,0.0004175328249672693
29.51209226666373,-0.0007141817946404284,0.0005672417970438993,-0.0005850673888022596,0.0005938864582341821,-0.0004753670879026277,0.0005917677403437883,-0.0003154072195755229,0.0005468030122846482,-0.00021509918350110508,0.0004873386812753531,-0.0001515998575956771,0.0004315863735439065
30.19951720402003,-0.0007475300235093202,0.00058373405527396,-0.0006115407137716979,0.000614058705193096,-0.0004957235452295155,0.0006130781356236836,-0.0003270875596562954,0.0005667070027798969,-0.00022185425806949932,0.0005044838823724294,-0.00015559449764431982,0.00044614725561607993
30.90295432513577,-0.0007824190426270754,0.0006008420212469814,-0.0006391571989106761,0.0006351390128543635,-0.0005168527487731282,0.0006353777121474052,-0.0003390568574067759,0.0005874781218152299,-0.00022867827846626273,0.0005223046999935348,-0.00015956667987284418,0.0004612300112105006
31.622776601683654,-0.0008189185312953766,0.0006185962358475906,-0.0006679609906765611,0.0006571780167448905,-0.0005387747102526343,0.0006587195068525985,-0.0003513092966502494,0.0006091544474630805,-0.00023555912425846014,0.0005408245485652067,-0.0001635045380366792,0.0004768491224971034
32.35936569296268,-0.000857101175561964,0.0006370290665017256,-0.0006979974258484114,0.0006802294187150125,-0.0005615090180590684,0.0006831593542005451,-0.0003638375929766773,0.00063177522914271,-0.00024248348933716908,0.0005600670715256433,-0.00016739541971150587,0.0004930189728646966
33.11311214825896,-0.0008970427840773812,0.0006561748243007118,-0.0007293130085840515,0.0007043501673311722,-0.0005850747142301709,0.0007087560015575988,-0.0003766328817794958,0.0006553808607595009,-0.0002494368374762619,0.0005800560859903972,-0.00017122587693006117,0.0005097538046969213
33.884415613920105,-0.0009388224070485839,0.0006760698885684998,-0.0007619553797422264,0.0007296006472946316,-0.0006094901593541203,0.0007355712248841457,-0.00038968460333599185,0.000680012845940463,-0.00025640336038417074,0.0006008155230761917,-0.0001749816595283993,0.0005270676760799468
34.67368504525301,-0.0009825224582230042,0.000696752839332326,-0.0007959732775914117,0.0007560448781323909,-0.0006347728846560069,0.0007636699440837816,-0.0004029803853795734,0.0007057137548227712,-0.00026336593865893443,0.0006223693640009289,-0.00017864771130145606,0.0005449744166920168
35.481338923357384,-0.001028228839821459,0.000718264598137283,-0.0008314164889686653,0.0007837507223479857,-0.000660939430532697,0.0007931203372515095,-0.0004165059236966838,0.0007325271718578267,-0.0002703061060664747,0.0006447415721197339,-0.00018220816904830978,0.0005634875831378806
36.30780547700997,-0.0010760310703113417,0.0007406485777007808,-0.0008683357898655872,0.0008127901032135635,-0.0006880051707899285,0.0008239939529817199,-0.00043024486133792686,0.0007604976341278192,-0.0002772040175424213,0.0006679560211092278,-0.00018564636454743952,0.0005826204140045201
37.15352290971708,-0.0011260224148882192,0.0007639508409004762,-0.0009067828743459466,0.0008432392323261758,-0.0007159841218535793,0.0008563658197785645,-0.0004441786671119668,0.000789670559698134,-0.0002840384213092264,0.000692036419556542,-0.00018894482947350824,0.0006023857849198186
38.01893963205595,-0.001178300018504231,0.0007882202696415714,-0.0009468102706080848,0.000875178847027882,-0.0007448887362340873,0.0008903145515179435,-0.00045828651409004513,0.0008200921655799556,-0.0002907866354699908,0.0007170062322608837,-0.00019208530322523465,0.0006227961639004608
38.90451449942788,-0.0012329650412531443,0.0008135087441318979,-0.0009884712429292038,0.0009086944577029601,-0.0007747296795649784,0.000925922447770856,-0.0004725451589306443,0.0008518093749182405,-0.0002974245294223297,0.0007428885985952438,-0.00019504874360537768,0.0006438635672699903
39.81071705534954,-0.001290122795886009,0.0008398713331476305,-0.0010318196781296202,0.0009438766049261427,-0.0008055155905638265,0.000963275587693666,-0.0004869288228875788,0.0008848697130909727,-0.00030392651039132154,0.0007697062483228948,-0.00019781534025021928,0.0006655995164226022
40.73802778041109,-0.0013498828871931164,0.0008673664958879239,-0.001076909955101882,0.000980821126355191,-0.0008372528233162115,0.0010024639160580184,-0.0005014090754267557,0.0009193211924734689,-0.0003102655153401119,0.0007974814152995076,-0.00020036453067087085,0.0006880149956934401
41.68693834703335,-0.0014123593529513075,0.0008960562960137284,-0.0011237967958638388,0.0010196294331567698,-0.0008699451713605362,0.0010435813198489152,-0.0005159547214417798,0.0009552121856982522,-0.0003164130084762678,0.0008262357495246463,-0.0002026750187390222,0.0007111204115782562
42.65795188015907,-0.0014776708060825615,0.0009260066285446466,-0.0011725350964745327,0.0010604087956985178,-0.0009035935731057346,0.00108672569375184,-0.0005305316930829925,0.0009925912873412033,-0.0003223389845019353,0.0008559902280367184,-0.00020472479540502325,0.0007349255535213531
43.65158322401639,-0.0015459405776350541,0.0009572874602102635,-0.0012231797360897588,0.001103272638055552,-0.0009381957982560804,0.0011319989926636125,-0.0005451029472915439,0.0010315071640455721,-0.00032801197772580414,0.0008867650651613939,-0.00020649116142639336,0.0007594395564622154
44.6683592150961,-0.001617296860125865,0.0009899730839995212,-0.001275785362284118,0.0011483408408467378,-0.0009737461149735328,0.0011795072692845055,-0.0005596283701074817,0.001072008393223324,-0.0003333990770565805,0.000918579622641677,-0.00020795075183291834,0.0007846708652970343
45.70881896148729,-0.001691872850744904,0.0010241423885399418,-0.0013304061507164238,0.0011957400516771517,-0.0010102349377025712,0.0012293606946480005,-0.0005740646888877857,0.0011141432905635098,-0.0003384659468696637,0.0009514523201764327,-0.00020907956185879238,0.0008106272013745177
46.7735141287196,-0.0017698068938452691,0.0010598791430558962,-0.001387095537080167,0.0012456040023773284,-0.001047648455693608,0.0012816735593584366,-0.0005883653935352469,0.00115795972671288,-0.00034317685364558954,0.0009854005468943787,-0.00020985297403667316,0.0008373155311047623
47.86300923226361,-0.0018512426220830187,0.0010972722985990717,-0.0014459059192087997,0.0012980738319979797,-0.0010859682424679278,0.0013365642531414368,-0.0006024806678528526,0.0012035049336016014,-0.0003474946982307133,0.0010204405742715356,-0.0002102457861503801,0.0008647420367150698
48.97788193684438,-0.001936329095496583,0.0011364163062848596,-0.0015068883271079421,0.001353298414341739,-0.0011251708466580891,0.0013941552202049886,-0.0006163573321028735,0.0012508253010167286,-0.0003513810534994236,0.0010565874709793648,-0.00021023223973362098,0.000892912089142812
50.11872336272698,-0.0020252209377322077,0.0011774114532877634,-0.0015700920585943105,0.001411434688598813,-0.0011652273648741114,0.0014545728877993628,-0.0006299387978019548,0.0012999661641469103,-0.00035479620713214764,0.001093855020115129,-0.00020978604880183914,0.0009218302230068849
51.286138399136235,-0.0021180784685482248,0.0012203642173080236,-0.0016355642781689724,0.0014726479913782498,-0.0012061029975201209,0.0015179475652475683,-0.0006431650357443369,0.0013509715829380098,-0.00035769920917909164,0.0011322556392247077,-0.00020888042852130646,0.0009515001135556407
52.480746024977,-0.0022150678316288177,0.0012653876402650228,-0.0017033495766656172,0.0015371123881875845,-0.0012477565887348354,0.001584413310652827,-0.0006559725581518588,0.0014038841142155172,-0.00036004792401601063,0.0011718003034742028,-0.0002074881235263381,0.0009819245554401402
53.70317963702501,-0.002316361116652554,0.0013126017219323208,-0.0017734894891856103,0.0016050110020965759,-0.0012901401519493884,0.0016541077624161779,-0.0006682944157753105,0.001458744577635084,-0.00036179908626520076,0.0012124984722698723,-0.00020558143562417178,0.0010131054431212127
54.954087385762186,-0.00242213647445002,0.001362133834247709,-0.0018460219687830286,0.001676536337020331,-0.0013331983828605589,0.0017271719326712634,-0.0006800602106539725,0.0015155918166188398,-0.0003629083602119972,0.001254358019557298,-0.00020313225064984538,0.0010450437526750656
56.23413251903463,-0.0025325782239853513,0.001414119156958982,-0.0019209808133777045,0.0017518905926733291,-0.0013768681619904753,0.001803749959716047,-0.0006911961251414807,0.0015744624555154476,-0.0003633304022345003,0.0012973851679606344,-0.00020011206427518154,0.0010777395247275794
57.54399373371541,-0.0026478769497707334,0.0014687011353126753,-0.001998395043356503,0.0018312859679203246,-0.00142107804933402,0.0018839888165742306,-0.0007016249676499339,0.001635390654294716,-0.0003630189257341738,0.0013415844268451704,-0.00019649200660508642,0.0011111918482115076
58.88436553555861,-0.0027682295882143367,0.0015260319603793303,-0.002078288227403695,0.001914944948794621,-0.0014657477740198667,0.001968037972854079,-0.0007112662354519113,0.0016984078621347977,-0.0003619267680696168,0.00138695853431071,-0.00019224286544919044,0.0011453988446169807
60.255958607435474,-0.00289383950126442,0.0015862730726040608,-0.002160677754157982,0.002003100577049746,-0.0015107877222880184,0.0020560490071904873,-0.0007200361947160173,0.0017635425712921866,-0.00036000595899515444,0.0014335084030407605,-0.00018733510819851667,0.001180357652379807
61.65950018614791,-0.00302491653558291,0.0016495956891174914,-0.002245574047415168,0.0020959966946555333,-0.0015560984275011932,0.002148175167710025,-0.0007278479778009287,0.0018308200726595805,-0.0003572077901282037,0.0014812330698571435,-0.00018173890228838274,0.0012160644110386267
63.09573444801901,-0.0031616770653491544,0.0017161813552268208,-0.0023329797227805474,0.0021938881591356085,-0.0016015700663491222,0.0022445708781443003,-0.0007346116976939921,0.0019002622144051926,-0.00035348288501144826,0.0015301296487552473,-0.00017542413428752186,0.0012525142447838288
64.56542290346522,-0.003304344016638487,0.0017862225204843749,-0.002422888683859976,0.00229704102417341,-0.0016470819657940236,0.002345391187489966,-0.0007402345793083234,0.0019718871650568773,-0.00034878126936895563,0.0015801932871216358,-0.00016836042770099975,0.0012897012450152627
66.06934480075925,-0.0034531468711812537,0.0018599231395626554,-0.0025152851563849075,0.002405732679339021,-0.0016925021257570034,0.002450791161402679,-0.0007446211072286967,0.0020457091823399224,-0.00034305244122436704,0.0016314171247739327,-0.00016051715963800355,0.0013276184515328
67.60829753919782,-0.0036083216471561293,0.0019374992980970354,-0.002610142658990728,0.002520251942274578,-0.0017376867629330015,0.002560925213902575,-0.0007476731893470247,0.002121738389010406,-0.000336245440607759,0.001683792255409321,-0.00015186347654609687,0.0013662578319963018
69.18309709189329,-0.003770110854507234,0.0020191798635089244,-0.0027074229097748498,0.0026408990961008143,-0.0017824798815084318,0.002675946378389191,-0.0007492903357051483,0.002199980556826451,-0.00032830891865409065,0.0017373076899966423,-0.00014236830926908235,0.0014056102593056985
70.79457843841342,-0.0039387634221312515,0.0021052071606360283,-0.0028070746682760167,0.0027679858642216844,-0.0018267128769383456,0.002796005517454125,-0.0007493698517662625,0.0022804368996955666,-0.00031919120598502713,0.0017919503216175458,-0.00013200038774179333,0.001445665486581438
72.44359600749863,-0.004114534594106268,0.002195837671869211,-0.0029090325130603258,0.0029018353141593246,-0.0018702041792337378,0.002921250471542376,-0.000747807045229222,0.0023631038769062764,-0.00030884038034538323,0.0018477048912319864,-0.00012072825568022363,0.00148641211945082
74.13102413009136,-0.004297685791999423,0.002291342761250248,-0.00301321555580672,0.0030427816814653824,-0.0019127589425223409,0.003051825147124241,-0.0007444954454495124,0.0024479730072243092,-0.00029720433356787067,0.0019045539538414483,-0.00010852028567797247,0.0015278375853899845
75.85775750291798,-0.0044884844401130745,0.0023920094217800294,-0.0031195260935273604,0.003191170104212171,-0.0019541687878476452,0.003187868545705513,-0.0007393270344729421,0.0025350306944773604,-0.0002842308380291623,0.0019624778445152423,-9.534469516030688e-05,0.0015699280999050503
77.62471166286876,-0.004687203750404218,0.0024981410449318,-0.003227848201459688,0.003347356258054202,-0.001994211606349925,0.003329513735740019,-0.0007321924886757498,0.0026242580651159777,-0.0002698676128605754,0.002021454643771814,-8.116956368860436e-05,0.0016126686293917623
79.43282347242773,-0.004894122463657498,0.002610058211052433,-0.0033380462701585903,0.0035117058813482994,-0.002032651430064799,0.0034768867702637983,-0.0007229814300119241,0.0027156308180791974,-0.0002540623902735829,0.002081460141829449,-6.596285214422776e-05,0.0016560428505591304
81.2830516164095,-0.0051095245433611415,0.0027280994991016223,-0.003449963491398018,0.003684594179446019,-0.00206923837755319,0.0036301055539042014,-0.0007115826858833739,0.0028091190871536477,-0.00023676298244456253,0.0021424678012865457,-4.969242434587411e-05,0.0017000331063606578
83.17637711026666,-0.005333698818631161,0.002852622313719466,-0.0035634202987788136,0.003866405096854319,-0.0021037086815471947,0.0037892786637319224,-0.0006978845567318469,0.0029046873158764517,-0.00021791734950619176,0.0022044487178493537,-3.232607168847198e-05,0.00174462035843767
85.1138038202372,-0.005566938572426176,0.002984003727334945,-0.0036782127702567943,0.004057530445762589,-0.0021357848055785465,0.003954504129316009,-0.0006817750905083424,0.0030022941449144077,-0.00019747366926258774,0.0022673715787963045,-1.3831541403540742e-05,0.0017897841361438737
87.0963589956076,-0.005809541071199654,0.00312264133459152,-0.003794111001279328,0.004258368879259879,-0.002165175656276719,0.004125868178192183,-0.0006631423632805897,0.0031018923117315015,-0.00017538040932374357,0.0023312026189397377,5.823430941641238e-06,0.0018355024822793093
89.12509381337408,-0.006061807032124008,0.0032689541158718335,-0.003910857458877398,0.004469324697543033,-0.0021915768976787115,0.004303443953838492,-0.0006418747653743937,0.003203428562291547,-0.00015158640242631853,0.0023959055739542945,2.6671084078264908e-05,0.0018817518957428686
91.20108393559049,-0.006324040023955923,0.003423383306303751,-0.0040281653287100325,0.004690806475587185,-0.0022146713733421537,0.004487290214096404,-0.0006178612925565528,0.0033068435744598172,-0.0001260409257535983,0.002461441631026512,4.87435881777805e-05,0.0019285072713704735
93.3254300796986,-0.006596545797658177,0.0035863932660584637,-0.004145716868937045,0.0049232255010571895,-0.0022341296414880437,0.004677450018801271,-0.0005909918419297825,0.0034120718927467,-9.869378511861897e-05,0.002527769376903217,7.20729958757931e-05,0.001975741837307772
95.49925860214309,-0.006879631542935406,0.003758472347235895,-0.00426316178669583,0.0051669940117867515,-0.0022496106276664453,0.0048739494161593785,-0.0005611575123545519,0.0035190418740234184,-6.949540490230346e-05,0.0025948447435299882,9.669118656450256e-05,0.002023427090336422
97.72372209558054,-0.0071736050669528205,0.003940133752009808,-0.00438011565498664,0.005422523222904179,-0.002260762398639721,0.005076796138118169,-0.0005282509093754035,0.003627675643865581,-3.83969246602722e-05,0.0026626209515980656,0.00012262980335484645,0.0020715327296494824
99.99999999999946,-0.007478773891648695,0.00413191637616588,-0.004496158389792189,0.005690221134749642,-0.0022672230602288792,0.005285978315619429,-0.0004921664547677112,0.0037378890632299763,-5.350303309720532e-06,0.002731048452444936,0.00014992018213659332,0.0021200265896451453
102.32929922807486,-0.007795444266294387,0.004334385631429853,-0.004610832809413847,0.005970490114011976,-0.0022686217809078607,0.00550146322516942,-0.0004528007009828162,0.0038495917052629247,2.969156819477235e-05,0.002800074868894078,0.00017859327219088968,0.0021688745723886767
104.71285480508938,-0.00812392009220981,0.0045481342394223965,-0.004723643300035571,0.006263724242188231,-0.0022645799417943123,0.005723196078605358,-0.0004100526508819489,0.00396268684214091,6.677474482120345e-05,0.002869644935747128,0.00020867954785145468,0.0022180405804629807
107.15193052376004,-0.008464501756939023,0.004773782989273235,-0.004834054613668115,0.006570306427402696,-0.0022547124125873335,0.005951098868275374,-0.00036382408328070406,0.004077071442001483,0.0001059440952155657,0.002939700440789454,0.0002402089107536898,0.002267486451011065
109.64781961431788,-0.008817484875584708,0.005011981450354939,-0.004941490826516111,0.006890605277987748,-0.0022386289517337815,0.006185069280046551,-0.00031401988489746993,0.0041926361761694345,0.00014724315847601887,0.003010180167292749,0.00027321058226633744,0.0023171718918393227
112.2018454301957,-0.009183158937591713,0.005263408630752742,-0.005045334487771152,0.00722497173890015,-0.0022159357279273374,0.006424979686657689,-0.0002605483893818407,0.00430926543709987,0.00019071398923780041,0.003081019839150852,0.00030771298576144835,0.002367054420536142
114.81536214968762,-0.009561805857815702,0.005528773571523076,-0.005144925990380073,0.007573735495151811,-0.002186236958699947,0.006670676233845266,-0.00020332172411080998,0.0044268373676336105,0.00023639699045693372,0.0031521520698926716,0.00034374361844993285,0.0024170893076154447
117.48975549395227,-0.009953698431537528,0.005808815865917282,-0.005239563196916122,0.0079372011498765,-0.0021491366606837116,0.006921978031519693,-0.00014225616546312102,0.004545223902423135,0.0002843307333814894,0.003223506316968407,0.00038132891258872774,0.002467229524781282
120.22644346174059,-0.010359098693813806,0.006104306092262933,-0.005328501354634893,0.008315644188529892,-0.0021042405047614382,0.007178676461895713,-7.727250321734497e-05,0.004664290822576064,0.00033455176433029533,0.0032950088427956513,0.00042049408595627345,0.0025174256994543814
123.02687708123743,-0.010778256184609801,0.006416046148338524,-0.005410953334708918,0.008709306744904055,-0.0020511577681909155,0.0074405346160607575,-8.296414667422603e-06,0.004783897824840633,0.0003870943980321669,0.00336658268418876,0.0004612629815901912,0.0025676260767789447
125.89254117941597,-0.011211406122122541,0.006744869474685667,-0.005486090230760618,0.009118393189223781,-0.0019895033745015904,0.007707286869830374,6.474115109459296e-05,0.004903898606852863,0.00044199049744328314,0.0034381476318694417,0.0005036578968919574,0.002617776490364534
128.82495516931263,-0.011658767487973716,0.007091641153561643,-0.005553042351731981,0.009543065563415743,-0.0019189000109168831,0.007978638609055093,0.00014190357841591415,0.005024140970221962,0.0004992692401258653,0.003509620221862007,0.0005476994023192206,0.0026678203430758243
131.82567385563993,-0.012120541029214409,0.00745725786989761,-0.0056109006432187815,0.009983438893782512,-0.001838980311944519,0.00825426611369898,0.0002232481797423071,0.005144466943428035,0.0005589568714639056,0.0035809137406396995,0.0005934061500161938,0.002717698599214258
134.89628825916455,-0.012596907183510345,0.007842647720220967,-0.005658718569924229,0.010439576416601605,-0.0017493890968098562,0.008533816609074221,0.0003088257798401135,0.005264712926699581,0.0006210764451941153,0.003651938245943587,0.0006407946728703419,0.002767349789461724
138.03842646028764,-0.013088023935454775,0.008248769855182636,-0.005695514489715525,0.01091148475758386,-0.0016497856475433503,0.008816908491604887,0.00039868028999682327,0.005384709861215439,0.000685647551945359,0.0037226006052378828,0.000689879174629887,0.002816710029975007
141.25375446227457,-0.01359402461356928,0.008676613941308937,-0.005720274546687729,0.011399109111570887,-0.0015398460137082913,0.00910313173536854,0.0004928482729400701,0.005504283425098132,0.0007526860367106367,0.0037928045537736522,0.0007406713118722488,0.002865713057016772
144.54397707459188,-0.014115015639352415,0.009127199427516606,-0.005731956106868852,0.01190232847418424,-0.0014192653291043693,0.009392048484504594,0.0005913584995569426,0.005623254258774138,0.0008222037064135987,0.0038624507742306092,0.0007931799687759737,0.0029142902784981832
147.91083881681985,-0.014651074241591289,0.009601574602163807,-0.005729491755473824,0.012420950982293195,-0.0012877601251914939,0.009683193835348476,0.0006942314988768542,0.005741438222330676,0.0008942080289813998,0.003931436999873285,0.0008474110258183984,0.0029623708437780186
151.3561248436199,-0.015202246151064917,0.01010081542682977,-0.005711793868996152,0.01295470942496606,-0.0011450706254950236,0.009976076810864494,0.0008014791031858701,0.005858646687499636,0.0009687018255916828,0.003999658143093582,0.0009033671236957677,0.003009881733011878
154.8816618912472,-0.015768543292776348,0.010626024133554754,-0.005677759768978629,0.013503256990870892,-0.0009909630049049034,0.010270181528633847,0.0009131039905547103,0.0059746868668513605,0.0010456829580170331,0.0040670064511195226,0.0009610474239371123,0.0030567478672743555
158.4893192461104,-0.016349941494936526,0.011178327573108004,-0.005626277456993182,0.014066163321816382,-0.0008252315975265948,0.010564968562343464,0.001029099227497789,0.006089362182694122,0.001125144013253384,0.00413337169055847,0.0010204473678643716,0.003102892240594265
162.18100973589202,-0.016946378235918217,0.011758875302970312,-0.005556231922155617,0.014642910945001293,-0.0006477010365648208,0.010859876495325584,0.0011494478149195824,0.006202472677990423,0.001207071987874644,0.004198641362274933,0.0010815584357260805,0.003148236074920126
165.95869074375506,-0.01755775045246341,0.012368837405029746,-0.005466512003641545,0.015232892158506253,-0.00045822830968225074,0.011154323663328507,0.0012741222409333802,0.006313815471379865,0.0012914479748036042,0.004262700947916958,0.0011443679080027642,0.0031926989988983467
169.8243652461734,-0.018183912434495447,0.013009402024527265,-0.00535601778121288,0.01583540644546926,-0.00025670471334163995,0.01144771008234381,0.0014030840445592354,0.0064231852581217545,0.0013782468554299774,0.004325434189189257,0.0012088586310489114,0.003236199251190292
173.78008287493645,-0.018824673833747196,0.013681772623735843,-0.0052236684566812535,0.016449658492014275,-4.305768976645516e-05,0.011739419555884817,0.0015362833947098465,0.006530374858393451,0.0014674370002274444,0.004386723400698791,0.0012750087893881074,0.0032786539088590087
177.82794100389117,-0.0194797978152396,0.014387164946081726,-0.005068410678864139,0.017074756882329168,0.00018274746959938962,0.01202882195472658,0.0016736586892474171,0.0066351758139677666,0.0015589799812266466,0.004446449816910055,0.0013427916871199817,0.003319979141149749
181.9700858609972,-0.02014899938240037,0.015126803688632699,-0.004889227254199779,0.01770971354113775,0.000420706069848342,0.01231527566074005,0.0018151361792113035,0.0067373790338169995,0.0016528302998693085,0.004504493973421343,0.001412175541013556,0.0033600904887535837
186.20871366628555,-0.02083194390794203,0.01590191888390434,-0.004685146174544686,0.018353443989132905,0.0006707726229089188,0.01259813016501491,0.001960629623616572,0.00683677548862968,0.0017489351339224134,0.004560736122404013,0.0014831232879671226,0.003398903168380304
190.54607179632347,-0.021528245904065983,0.016713741994523565,-0.004455249883733148,0.01900476847072159,0.0009328596370603971,0.012876728809139553,0.0021100399804274443,0.0069331569536570286,0.0018472341072306795,0.004615056681670871,0.0015555924095826854,0.003436332402195456
194.98445997580325,-0.022237468066247816,0.017563501727970627,-0.004198684694550943,0.019662414005527516,0.0012068365997341159,0.013150411657027032,0.0022632551394770302,0.00702631679862005,0.0019476590861544677,0.004667336716404293,0.0016295347766478456,0.0034722937713669885
199.52623149688665,-0.022959120625900376,0.018452419581431335,-0.003914670259280303,0.02032501740583661,0.0014925291667599715,0.013418518483452884,0.002420149703174506,0.007116050822778107,0.0020501340065607384,0.004717458452165244,0.0017048965163309743,0.0035067035926696017
204.1737944669516,-0.02369266104709032,0.019381705131050003,-0.0036025089887741207,0.020991129291150296,0.001789718570370152,0.013680391863972652,0.0025805848208351745,0.007202158132481335,0.0021545747351954182,0.004765305817322357,0.0017816179048624518,0.0035394793167534844
208.92961308540256,-0.02443749410281901,0.020352551082980196,-0.0032615953088589904,0.021659219118944223,0.0020981412571088064,0.013935380349739816,0.0027444080823743914,0.007284442057848208,0.0022608889691868,0.00481076501260419,0.0018596332884171258,0.0035705399463670682
213.7962089502218,-0.025192972365636543,0.021366128107886396,-0.0028914246376610555,0.022327681237204904,0.0024174887656160716,0.014182841709399954,0.0029114534769045324,0.007362711104431033,0.0023689761772743667,0.0048537251049995955,0.0019388710347977278,0.0035998064724832995
218.77616239495381,-0.02595839714655708,0.022423579484190444,-0.0024916019643322143,0.02299484194995444,0.0027474078528643897,0.014422146219101123,0.003081541421486664,0.007436779935002045,0.0024787275861576324,0.004894078642774302,0.0020192535183733147,0.0036272023259489704
223.87211385683247,-0.02673301991496049,0.023526015579190592,-0.0020618499084081457,0.023658967571864656,0.0030875008758883557,0.014652679980597084,0.0032544788648887556,0.007506470375884734,0.0025900262150898856,0.004931722287935583,0.002100697140530575,0.003652653841963734
229.08676527677576,-0.027516044230235643,0.02467450820105783,-0.001602016139769043,0.024318273432405686,0.0034373264343897586,0.014873848246398685,0.003430059470705321,0.007571612441546525,0.002702746961512042,0.004966557462041655,0.0021831123876558073,0.0036760907343828964
234.42288153199064,-0.02830662821384548,0.02587008485819509,-0.0011120800422966556,0.024970933774320837,0.003796400277748066,0.015085078730147751,0.0036080638835936218,0.007632045370556226,0.002816756740133111,0.004998491000876449,0.0022664039283838513,0.003697446576567612
239.88329190194744,-0.02910388758777735,0.02711372296592384,-0.000592158509531432,0.025615092475695118,0.004164196478033767,0.015285824879697874,0.0037882600817043277,0.007687618665424995,0.0029319146774271555,0.005027435813152615,0.002350470751533574,0.0037166592852483807
245.4708915685014,-0.02990689930226337,0.02840634404362926,-4.2510768166850026e-05,0.026248874509885806,0.004540148868506181,0.01547556908988576,0.003970403817590402,0.007738193128355215,0.0030480723630082786,0.005053311538107126,0.002435206345780986,0.0037336716036541896
251.18864315095632,-0.030714705772357517,0.029748807948243156,0.0005364578650522774,0.026870398043619084,0.004923652744896821,0.0156538258317476,0.004154239149040363,0.007783641884534024,0.003165074158814152,0.005076045196618299,0.002520498921736778,0.0037484315799894657
257.03957827688464,-0.031526319739055036,0.031141907192553053,0.001144193375789221,0.027477787060689252,0.005314066824514032,0.01582014467484771,0.004339499060363778,0.00782385138429387,0.00328275756644631,0.005095571830286233,0.002606231676673139,0.0037608930372074845
263.0267991895364,-0.03234072976685547,0.03258636139868706,0.0017799916629726686,0.028069184387585065,0.005710715455850375,0.015974113179661093,0.00452590617368732,0.00785872237530581,0.003400953652404823,0.005111835122827794,0.0026922831017027163,0.0037710160299636157
269.15348039268974,-0.03315690638530245,0.034082811938896417,0.0024429984219447353,0.02864276498798244,0.00611289106905121,0.016115359637396545,0.0047131735488297995,0.007888170835897488,0.003519487530331559,0.005124787998099016,0.002778527330761179,0.003778767284605156
275.4228703338148,-0.0339738088777803,0.03563181681679414,0.003132210337164349,0.02919674938587718,0.006519856855251687,0.0162435556354336,0.004901005569305595,0.007912128860669452,0.003638178898736502,0.005134393189115251,0.0028648345302814677,0.0037841206180965663
281.8382931264435,-0.03479039271652183,0.03723384584279576,0.003846477604143146,0.02972941707231957,0.00693084966051853,0.016358418427616518,0.005089098911002985,0.007930545489794738,0.003756842632053126,0.005140623772576084,0.0029510713279928464,0.0037870573318780306
288.4031503126586,-0.035605617638306934,0.0388892761578265,0.004584507782136766,0.03023911974831247,0.007345083077965352,0.016459713089969297,0.005277143589102476,0.00794338747372156,0.0038752894222541232,0.005143463663617385,0.003037101278832731,0.0037875665768120053
295.12092266663655,-0.03641845635117547,0.04059838815888411,0.005344870960604565,0.030724294256684295,0.007761750719558791,0.01654725444403306,0.005464824077856324,0.007950639965475622,0.003993326467668209,0.005142908065813184,0.003122785365531433,0.00378564568558968
301.9951720401995,-0.03722790385829402,0.04236136187933138,0.0061260062041894724,0.031183475058503825,0.008180029647282617,0.01662090873187874,0.00565182049697358,0.007952307133340823,0.004110758205089767,0.005138963871816752,0.003207982531032058,0.003781300469234879
309.02954325135687,-0.03803298738130459,0.044178273875763084,0.00692622922324982,0.031615306114995155,0.008599083941708954,0.016680595028996197,0.005837809857570652,0.00794841268742253,0.004227387080784079,0.0051316500104861395,0.003292550239554019,0.0037745454746734037
316.2277660168357,-0.03883277686192655,0.04604909467154665,0.007743741200157395,0.032018552043623714,0.009018068384640997,0.016726286383548592,0.006022467359942264,0.007939000314383961,0.004343014355548324,0.005120997736829471,0.003376345062787094,0.003765404200689697
323.593656929626,-0.03962639601725162,0.0479736868057204,0.008576638686158293,0.03239210842701461,0.009436132231429493,0.016758010672985133,0.00620546773483584,0.007924134015555409,0.0044574409386321946,0.005107050861675898,0.0034592232874452737,0.0037539092700068183
331.13112148258875,-0.04041303392152364,0.049951803533509864,0.009422924469645808,0.0327350111653658,0.009852423047771158,0.016775851171614876,0.0063864866194383975,0.007903898344563908,0.00457046824502316,0.005089865918567049,0.0035410415401920083,0.003740102555650945
338.84415613920015,-0.04119195708448598,0.05198308822314611,0.010280519304880095,0.03304644477667432,0.010266090585418395,0.016779946825431467,0.0065652019589867,0.007878398541643154,0.004681899070415713,0.005069512265996832,0.003621657425814176,0.0037240352602203918
346.73685045252915,-0.041962521994550805,0.054067074491152264,0.011147274380280767,0.033325749564191605,0.010676290671118643,0.016770492233204867,0.006741295424711923,0.00784776056281072,0.004791538478055736,0.0050460721237652875,0.003700930174428146,0.0037057679471400834
354.8133892335729,-0.04272418809325735,0.05620318711635489,0.012020984397897162,0.03357242758655446,0.011082189083356378,0.016747737335540958,0.006914453838780132,0.007812131003137764,0.0048991946916173605,0.005019640542860107,0.003778721293476052,0.0036853705234517467
363.0780547700987,-0.04347653114618307,0.058390743771067184,0.012899401130581587,0.033786147382807004,0.011482965392124837,0.016711986816243193,0.007084370597010582,0.00777167691435586,0.005004679988343122,0.004990325308912596,0.0038548952203231296,0.0036629221741477144
371.5352290971698,-0.044219256974562804,0.06062895760594513,0.013780247320588978,0.03396674742148415,0.0118778167378462,0.01666359922279193,0.007250747080360179,0.00772658551801987,0.00510781158680118,0.0049582467798804306,0.003929319971354505,0.003638511248494295
380.1893963205584,-0.0449522155109532,0.06291694072389724,0.014661230783037956,0.03411423825978221,0.01226596152681868,0.01660298581508093,0.007413294046530188,0.007677063816371877,0.005208412523839648,0.004923537659186439,0.004001867783632983,0.0036122350992081604
389.04514499427773,-0.04567541514188159,0.06525370857709464,0.015540058579586666,0.03422880341526749,0.012646643022070067,0.01653060915365377,0.007571732993513476,0.007623338103889194,0.005306312515600148,0.004886342706061584,0.004072415745382049,0.0035841998757239566
398.1071705534943,-0.046389037299685625,0.06763818532068187,0.016414451131768527,0.0343107989681092,0.013019132810225854,0.01644698144052485,0.007725797487460388,0.007565653383254409,0.005401348797796359,0.00484681838531116,0.0041408464118058924,0.0035545202731322805
407.3802778041097,-0.047093451265431865,0.07006921015636122,0.017282156149473094,0.03436075192638581,0.013382734126945676,0.016352662627251435,0.007875234447893864,0.007504272690132535,0.005493366940863567,0.00480513245912358,0.004207048403046441,0.0035233192386559782
416.8693834703323,-0.047789229143915014,0.07254554469918921,0.018140962257731118,0.03437935740006626,0.013736785025501897,0.01624825830615757,0.008019805383984372,0.007439476331666945,0.005582221636001084,0.00476146352386972,0.0042709169813763895,0.0034907276377706825
426.5795188015895,-0.048477160970924846,0.07506588140174084,0.01898871221427794,0.03436747464097823,0.014080661375325985,0.01613441740158291,0.008159287576389954,0.007371561044023636,0.005667777448619209,0.004716000495098766,0.004332354605080681,0.003456883882261029
436.5158322401627,-0.049158269911719635,0.0776288530701648,0.019823315620408496,0.0343261220158617,0.014413779679382807,0.016011829678623968,0.008293475199848565,0.007300839074601758,0.0057499095361152235,0.004668942044118506,0.004391271456774211,0.0034219335226365424
446.6835921509598,-0.049833827507857566,0.08023304350844766,0.02064276103905636,0.03425647098782871,0.014735599701573517,0.015881223087155293,0.008422180382556425,0.007227637194694726,0.005828504327425229,0.004620495989649528,0.004447585944280588,0.0033860288074031098
457.0881896148716,-0.050505368927247954,0.08287699932827926,0.02144512744549223,0.03415983918774591,0.015045626897356999,0.015743360958899437,0.008545234199044306,0.007152295648441384,0.005903460162208925,0.0045708786480804274,0.0045012251724900355,0.003349328211714125
467.7351412871947,-0.05117470816952073,0.08555924296355145,0.02222859494803553,0.034037682661594584,0.01534341464284238,0.015599039075042813,0.008662487593995486,0.007075167043852652,0.005974687887971443,0.004520314145818113,0.004552125384935725,0.003311995937900956
478.63009232263477,-0.05184395317509693,0.08827828693015222,0.02299145472801004,0.033891587382525554,0.015628566259438658,0.015449082621339585,0.008773812235086432,0.006996615191545059,0.006042111413812475,0.004469033697134754,0.004600232374103907,0.0032742013903159285
489.7788193684425,-0.05251552078204233,0.09103264937306582,0.023732118159680588,0.033723260117368994,0.015900736832790384,0.01529434304688568,0.00887910129349599,0.0069170138965810824,0.006105668219833514,0.004417274850773014,0.004645501859736069,0.003236118626820479
501.1872336272685,-0.05319215146979661,0.09382087094406304,0.024449125082017003,0.0335345187369143,0.01615963482622853,0.015135694841797411,0.008978270151248496,0.0068367457085091185,0.006165309821546688,0.004365280708383592,0.004687899834604401,0.003197925789115859
512.861383991361,-0.053876923822946045,0.09664153305390076,0.025141151204293888,0.03332728205738963,0.016405023490110367,0.014974032247944564,0.009071257034926705,0.00675620063435034,0.006221002188847294,0.004313299117662003,0.004727402877395508,0.003159804513965833
524.8074602497686,-0.05457326864169172,0.09949327754332746,0.025807014637046377,0.0331035592976001,0.016636722069449338,0.014810265915707364,0.009158023575632758,0.006675774818890941,0.006272726119314141,0.004261581842815509,0.0047639984324800025,0.0031219393271913823
537.0317963702487,-0.05528498261843486,0.10237482781647715,0.02644568154820662,0.03286543923217477,0.016854606812898187,0.014645319518493814,0.009238555295264007,0.006595869196240247,0.0063204775657069705,0.004210383714753168,0.004797685056416985,0.003084517022147892
549.5408738576203,-0.05601624149208415,0.10528501147901437,0.02705627095160416,0.03261507911666633,0.017058611786638544,0.014480126335529678,0.009312862019306563,0.0065168881162244105,0.006364267917603812,0.004159961763159004,0.00482847263109169,0.0030477260242295474
562.3413251903447,-0.056771612583317914,0.10822278452099676,0.027638058641189688,0.032354693454942234,0.01724872949694711,0.014315625812227735,0.00938097821637653,0.006439237948806084,0.006404124237126766,0.00411057433238396,0.00485638254338414,0.00301175574278687
575.4399373371524,-0.057556066605475215,0.11118725708089476,0.02819048028934894,0.03208654267372253,0.017425011325190295,0.014152760106352828,0.00944296326467999,0.00636332566939803,0.006440089448657269,0.004062480182906302,0.004881447831228363,0.0029767959117132877
588.8436553555844,-0.0583749886369094,0.11417772082248295,0.028713133731644292,0.03181292176334484,0.017587567778811212,0.013992470627188495,0.009498901645443697,0.006289557427646994,0.0064722224823579155,0.004015937579943276,0.004903713295856473,0.00294303591984065
602.559586074353,-0.05923418813147954,0.11719367795059508,0.029205780463250255,0.03153614893809405,0.017736568561523343,0.013835694574059124,0.009548903063196543,0.006218337102045017,0.006500598371202719,0.003971203370677872,0.004923235579935598,0.0029106641322032317
616.5950018614773,-0.060139907835642215,0.12023487188399071,0.02966834637419665,0.03125855436396737,0.017872242465379325,0.013683361479913942,0.009593102492531723,0.006150064842594888,0.00652530830105375,0.003928532051502755,0.00494008321118286,0.0028798672031918175
630.9573444801882,-0.06109883147167951,0.1233013195953247,0.030100921751699646,0.030982468996466738,0.017994877086826656,0.01353638976515541,0.009631660150746027,0.0060851356036740935,0.006546459613171458,0.003888174826651899,0.004954336610932562,0.0028508293826034255
645.6542290346504,-0.062118090039381575,0.12639334561792967,0.030503760578167623,0.030710213566344388,0.01810481836819222,0.013395683306651533,0.009664761395477266,0.006023937669281388,0.006564175758370707,0.003850378659637598,0.0049660880670004785,0.0028237318156344275
660.6934480075907,-0.06320526658115584,0.12951161770783656,0.030877279153174394,0.030444087746927914,0.018202469965344782,0.013262128026769938,0.009692616546189402,0.005966851172947212,0.006578596201863227,0.003815385318994452,0.004975441670064916,0.002798751837933948
676.0829753919763,-0.0643683992496083,0.13265718413706645,0.031222054067042707,0.030186359533007107,0.018288292441675316,0.01313658850739214,0.009715460628133594,0.005914246614773932,0.00658987627769068,0.003783430419970245,0.004982513212685099,0.0027760622669431804
691.8309709189309,-0.06561598251207539,0.13583151258041043,0.03153881955255516,0.029939254858272014,0.018362802287916126,0.013019904634214959,0.009733553037196693,0.005866483378356384,0.006598186991520581,0.0037547424640070374,0.004987430049982665,0.0027558306909032035
707.9457843841321,-0.0669569663229546,0.13903653054336754,0.031828464240080644,0.02970494747580496,0.018426570766836098,0.01291288827711172,0.009747177123902166,0.005823908250656524,0.006603714770492102,0.003729541878081829,0.004990330920951882,0.0027382187570868205
724.4359600749841,-0.06840075309285962,0.1422746672636644,0.032092027340137795,0.029485549124314323,0.018480222581516045,0.012816320012978727,0.009756639694759229,0.005786853948304416,0.0066066611587653175,0.0037080400562497567,0.004991365729343136,0.002723381461017574
741.3102413009113,-0.06995719228345369,0.1455488970027357,0.03233069427608792,0.02928310000153056,0.018524434365674698,0.012730945898281682,0.00976227042913697,0.0057556376542508185,0.006607242457427467,0.0036904384060409677,0.0049906952830683325,0.0027114664386722717
758.5775750291774,-0.07163657245839229,0.14886278362734104,0.03254579178862321,0.029099559565370445,0.01855993299453061,0.012657474299358805,0.009764421209939582,0.005730559569157337,0.00660568930748728,0.0036769274026726326,0.004988490991138317,0.002702613263896962
776.2471166286851,-0.07344961062407619,0.15222052636521363,0.03273878253281968,0.02893679768311118,0.018587493714847962,0.012596572789472295,0.009763465366529986,0.005711901482407077,0.006602246214813702,0.003667685654371337,0.004984934517239888,0.0026969527535172406
794.3282347242747,-0.07540743869920559,0.1556270066025047,0.0329112591880035,0.028796586148776993,0.01860793809321023,0.012548865122536702,0.009759796828629094,0.005699925368103373,0.006597171016071253,0.0036628789824240207,0.004980217389209642,0.002694606282866054
812.8305161640923,-0.07752158695912859,0.15908783557507114,0.03306493810048965,0.028680590589125133,0.018622131782158022,0.012514928294368004,0.009753829190288232,0.005694872011888371,0.006590734284959594,0.003662659519884721,0.00497454056385592,0.002695685114683468
831.7637711026639,-0.07980396430980675,0.1626094027907213,0.03320165247945811,0.02859036277896502,0.01863098210462887,0.012495289703164037,0.009745994683500105,0.005696959674846235,0.006583218678383268,0.003667164833151037,0.0049681139468207534,0.0027002897445573817
851.1380382023692,-0.08226683525642195,0.16619892500567052,0.03332334516688255,0.028527333386868785,0.018635435458151512,0.012490424421661995,0.009736743061577652,0.0057063828011156194,0.006574918222559072,0.003676517070862005,0.00496115586746115,0.0027085092662515555
870.9635899560732,-0.08492279344385702,0.16986449556541827,0.033432061003330384,0.028492805172709374,0.018636474541378484,0.012500752594085592,0.009726540393045905,0.005723310776160493,0.006566137539482887,0.0036908221447829867,0.004953892509041102,0.002720420760427215
891.2509381337379,-0.08778473165905544,0.17361513390920064,0.033529938812900464,0.028487946658543133,0.018635115406908036,0.012526636971408859,0.009715867767514767,0.005747886742841243,0.006557191014662121,0.0037101689474693827,0.004946557294888802,0.002736088710358076
912.0108393559019,-0.09086580819975802,0.177460835027078,0.03361920303214842,0.028513786294335004,0.0186324043457553,0.01256838059876096,0.009705219915738,0.005780226482564667,0.006548401907512743,0.003734628611589907,0.004939390231543788,0.0027555644483050084
933.254300796983,-0.0941794095290299,0.18141261865081826,0.033702155009781534,0.028571207139662606,0.018629414610377433,0.012626224668853742,0.009695103746862097,0.0058204173688077825,0.006540101406352455,0.0037642538157998725,0.0049326372103175135,0.002778885636223375
954.9925860214277,-0.09773910915031697,0.1854825779533023,0.03378116400600037,0.02866094208175852,0.018627242984738977,0.01270034655510707,0.009686036806676804,0.005868517400196594,0.006532627630459561,0.0037990781419781888,0.004926549269093845,0.0028060757844184285
977.2372209558022,-0.10155862265389957,0.18968392752670654,0.03385865792252472,0.02878356960924032,0.018627006211488297,0.012790858037787758,0.009678545661487566,0.005924554320135061,0.006526324582204929,0.0038391154885180937,0.004921381816598537,0.002837143811671789
999.9999999999912,-0.10565175890098175,0.194031050406937,0.033937113796539777,0.02893951015929851,0.018629837287874006,0.012897803735797365,0.009673164213018013,0.0059885248296359436,0.006521541052787907,0.003884359544133908,0.004917393821758588,0.00287208365019181
1023.2929922807451,-0.11003236732731077,0.19853954391084233,0.034019048093958025,0.02912902305423362,0.01863688164353837,0.013021159755886488,0.009670431950512618,0.006060393899576975,0.006518629485613342,0.003934783326362604,0.004914846971150967,0.002910873898529013
1047.1285480508902,-0.1147142813627382,0.20322626405338945,0.03410700683933315,0.029352204040904044,0.018649293214694124,0.01316083256998034,0.009670892146901224,0.006140094188065727,0.006517944801806268,0.0039903387885823986,0.004914004797884161,0.0029534775253318517
1071.5193052375969,-0.11971125797770509,0.20810936831381333,0.03420355562152841,0.029608983444012145,0.018668230430443713,0.013316658130031293,0.009675090006519227,0.0062275255679706334,0.006519843192780744,0.00405095649895717,0.004915131785570017,0.0029998416265096675
1096.4781961431752,-0.125036913380122,0.21320835652339257,0.03431126951570242,0.029899124941117385,0.0186948521280814,0.01348840122834196,0.009683570772425392,0.0063225547689537715,0.006524680885144162,0.004116545394239534,0.004918492451316736,0.0030498972380148307
1122.0184543019534,-0.13070465489863803,0.21854410965164078,0.034432722963266826,0.03022222496407259,0.018730313415097264,0.013675755109739757,0.009696877801808064,0.006425015137576144,0.006532812883517268,0.004186992610860932,0.004924350411897764,0.003103559206079949
1148.1536214968723,-0.13672760909866,0.2241389262729206,0.03457047965216817,0.030577712728075645,0.018775761496268906,0.013878341340263039,0.009715550618315427,0.006534706518205485,0.006544591697081056,0.004262163395183079,0.00493296743742473,0.0031607261163331263
1174.8975549395188,-0.14311854618741437,0.2300165565014453,0.03472708244015578,0.03096485088602896,0.018832331484695382,0.014095709935289451,0.009740122950396038,0.006651395256612969,0.006560366055830265,0.004341901094228941,0.004944602496979531,0.003221280282799615
1202.264434617402,-0.14988980077231387,0.23620223318852115,0.034905043363496105,0.031382736802218265,0.018901142215826373,0.014327339748214095,0.009771120764853529,0.006774814327256267,0.006580479622594649,0.004426027227625852,0.004959510800722781,0.00328508779736177
1230.2687708123703,-0.15705318904457102,0.2427227001824641,0.03510683377303926,0.031830304435827295,0.018983292083567117,0.014572639119041638,0.00980906030485731,0.006904663584396422,0.00660526970691818,0.004514341640932967,0.004977942843018755,0.00335199863983152
1258.9254117941557,-0.16461992246542556,0.24960623745790742,0.03533487463850618,0.03230632682123107,0.01907985491731261,0.01483094678046688,0.009854446141564211,0.00704061013632297,0.006635065986833354,0.004606622739949937,0.005000143451079127,0.003421846848360525
1288.2495516931222,-0.17260051803840187,0.2568826829273866,0.035591527060471126,0.03280941912881366,0.019191875918366217,0.015101533017400443,0.009907769248338435,0.00718228884117171,0.006670189244461852,0.004702627805082579,0.005026350843550401,0.003494450749524852
1318.256738556395,-0.1810047052544079,0.26458345075444506,0.0358790830277842,0.03333804228686238,0.019320367673620536,0.015383601074268612,0.00996950510630294,0.007329302922022877,0.006710950121209955,0.0048020933843156205,0.00505679570335018,0.003569613247028622
1348.9628825916411,-0.18984132980125634,0.27274154599323686,0.036199756456140576,0.03389050714240358,0.01946630626365052,0.01567628880302246,0.010040111849629127,0.00748122469828328,0.006757647898117281,0.004904735762890908,0.005091700268902834,0.003647122167634193
1380.384264602872,-0.19911825413136422,0.28139157538563897,0.036555674541243,0.03446497913622688,0.019630627481517948,0.0159786705434175,0.010120028458586092,0.007637596429679112,0.0068105693066680476,0.005010251507341628,0.005131277447741043,0.0037267506625920993
1412.537544622741,-0.20884225498482198,0.2905697541527843,0.036948869457606254,0.035059483465236886,0.019814223177664615,0.016289759225983653,0.010209673007951158,0.007797931268619676,0.006869987375103088,0.005118318081158178,0.005175729956239521,0.003808257662563645
1445.4397707459138,-0.2190189179673256,0.30031390862404184,0.03738127043152099,0.03567191070341553,0.020017937745271525,0.016608508687074378,0.010309440977925704,0.0079617143161775,0.00693616031497441,0.005228594529019402,0.005225249489028142,0.003891388383773454
1479.1083881681934,-0.22965252928374505,0.31066347455304066,0.03785469621415985,0.0363000228510381,0.020242564759443776,0.016933816184439045,0.010419703634233248,0.008128403776453758,0.007009330452381253,0.005340722226205803,0.005280015921407765,0.003975874882891698
1513.5612484361939,-0.24074596473057497,0.3216594909776361,0.03837084797829462,0.0369414597806547,0.02048884378256647,0.017264525101055736,0.010540806483611045,0.008297432203734793,0.007089723208025082,0.005454325689568506,0.005340196547869167,0.004061436657963385
1548.8166189124668,-0.25230057604987594,0.3333445894890393,0.03893130265963455,0.03759374604719473,0.02075745734716481,0.017599427824228055,0.01067306781043983,0.00846820783646633,0.007177546129918021,0.005569013446173391,0.00540594535959128,0.004147781292511001
1584.8931924610986,-0.264316074747912,0.3457629787846359,0.03953750676148592,0.038254298028811425,0.021049028126649043,0.017937268786403962,0.010816777299816957,0.008640116011780736,0.007272987982294404,0.005684378955543107,0.005477402363584338,0.004234605139788344
1621.8100973589146,-0.2767904134787437,0.35896042439021686,0.04019077063921815,0.03892043136433293,0.021364116303397584,0.018276747653617996,0.010972194751949467,0.008812520654014526,0.0073762178939964645,0.005800001581217618,0.005554692945937279,0.004321594044010725
1659.5869074375448,-0.2897196650892129,0.3729842234497551,0.040892263278981746,0.03958936865258125,0.021703217142768686,0.01861652264696074,0.011139548892342222,0.008984765830379923,0.007487384569344503,0.005915447607167678,0.005637927281435626,0.004408424095245752
1698.243652461728,-0.30309789941434717,0.3878831744953093,0.04164300758321167,0.04025824737819663,0.022066758780808778,0.018955213981968203,0.011319036281872974,0.009156177366673299,0.0076066155642522245,0.006030271294403712,0.005727199791631186,0.004494762414503307
1737.8008287493587,-0.3169170579011041,0.40370754212543,0.04244387617363202,0.04092412802790805,0.022455100232627118,0.019291407410274165,0.011510820330469696,0.009326064515600677,0.007734016630102009,0.0061440159729161635,0.005822588653262352,0.0045802679654068975
1778.2794100389056,-0.3311668261225558,0.42050901653805073,0.04329558772077007,0.04158400236041433,0.022868529627639907,0.019623657847278375,0.01171503041774215,0.00949372166997726,0.007869671127657196,0.006256215163862502,0.005924155358747107,0.004664592388661042
1819.7008586099657,-0.3458345042229461,0.4383406678818735,0.044198703807245505,0.04223480179206065,0.023307262677079974,0.019950493068896277,0.011931761123530756,0.009658430112685657,0.008013639513032607,0.006366393726662969,0.006031944330280461,0.004747380855337809
1862.0871366628492,-0.3609048753048468,0.4572568954092219,0.04515362633033545,0.04287340585932456,0.023771441378329684,0.020270417459680237,0.012161071570929433,0.00981945979486226,0.008165958897476625,0.006474069025385015,0.006145982588868068,0.004828272934792149
1905.4607179632285,-0.3763600717328502,0.47731337143111774,0.04616059544740611,0.043496650717739366,0.024261132959705396,0.02058191579372638,0.012402984883881935,0.009976071133315797,0.008326642682415467,0.006578752108481379,0.0062662794794017965,0.004906903472777675
1949.844599758026,-0.39217943928128773,0.49856698009135647,0.04721968806562733,0.044101337635242696,0.024776329068243046,0.020883457028792077,0.012657487760918107,0.01012751681766309,0.008495680270856612,0.006679948895595952,0.006392826452618211,0.004982903475069949
1995.26231496886,-0.4083393989957604,0.5210757509892018,0.0483308168749301,0.04468424143608823,0.02531694520180201,0.021173498092967008,0.012924530165983515,0.01027304361710257,0.008673036855840794,0.006777161364771079,0.0065255969044760165,0.00505590099161723
2041.7379446695093,-0.42481330656938154,0.5448987876865432,0.04949372992021156,0.04524211884942549,0.025882820385310656,0.021450487642080903,0.013204025136570097,0.010411894176145084,0.008858653286135674,0.006869888732985537,0.006664546073116429,0.005125521995934249
2089.296130854019,-0.44157130895159297,0.5700961911354266,0.05070801070537485,0.0457717167144895,0.02647371708924687,0.021712869764823055,0.013495848708491628,0.010543308787999597,0.009052446008788932,0.006957628622534228,0.006809610993139473,0.005191391254139598
2137.962089502211,-0.458580197812085,0.5967289780489278,0.051973078817643625,0.04626977999212163,0.027089321386344248,0.021959087611325156,0.013799839955595678,0.010666527133683204,0.00925430708745772,0.007039878205339227,0.006960710506403512,0.0052531331777202215
2187.7616239495305,-0.4758032593719392,0.6248589942135575,0.05328819105583071,0.04673305953019714,0.027729243340106343,0.022187586919787103,0.014115801141499806,0.010780789974325291,0.00946410429462925,0.00711613531687936,0.007117745327954484,0.005310372653803944
2238.721138568317,-0.4932001199892796,0.6545488226974937,0.05465244304055659,0.047158319528528066,0.028393017615843126,0.022396819414639987,0.014443497979006239,0.010885340783581764,0.009681681274892504,0.0071858995310544,0.0072805981649751,0.005362735846441819
2290.86765276775,-0.5107265867489178,0.6858616868436065,0.056064771277970944,0.04754234464716046,0.029080104301696368,0.022585246048839335,0.014782659991227149,0.010979427306614508,0.009906857775340295,0.007248673186990873,0.007449133885834489,0.005409850962169649
2344.2288153198983,-0.5283344821528518,0.7188613478449261,0.05752395564109308,0.047881946700779936,0.029789889923387106,0.022751340062219794,0.015132980966589025,0.011062303031752358,0.010139429937940293,0.007303962358569257,0.00762319973538877,0.005451348972947148
2398.832919019466,-0.5459714718454134,0.7536119965766599,0.05902862222455087,0.04817397088140574,0.03052168863223871,0.022893589827519236,0.015494119497800066,0.011133228560780702,0.010379170647325124,0.0073512777573380116,0.0078026255916423615,0.005486864289486925
2454.708915685005,-0.5635808841331624,0.7901781391992404,0.06057724651921816,0.048415301451859,0.03127474354138906,0.023010501455784056,0.015865699592551852,0.01119147286385189,0.010625829925912345,0.007390135559508766,0.00798722425772648,0.005516035378006635
2511.8864315095543,-0.5811015198799618,0.8286244758438522,0.062168156843025776,0.048602866853852025,0.03204822818000187,0.023100601133501993,0.016247311341184026,0.01123631440531865,0.01087913536657287,0.007420058147932243,0.008176791781882874,0.005538505313591049
2570.3957827688373,-0.5984674511745038,0.8690157714404282,0.06379953795314561,0.048733644177142606,0.0328412480297699,0.023162437165061774,0.01663851162379435,0.011267042127411614,0.01113879259123828,0.007440574760365337,0.008371107796771443,0.0055539222636582595
2630.2679918953545,-0.6156078069876059,0.9114167174403147,0.06546943475283723,0.04880466294030408,0.033652842102075725,0.023194581696143093,0.01703882483632674,0.01128295627967487,0.011404485721874908,0.007451222035999821,0.008569935867949612,0.005561939895518522
2691.5348039268874,-0.6324465438648232,0.9558917828166313,0.06717575599368021,0.04881300813944837,0.03448198450793462,0.023195632096481504,0.017447743612065615,0.011283369083483095,0.011675877848187287,0.007451544453160464,0.008773023839824057,0.005562217702716194
2754.2287033381376,-0.6489021995452156,1.0025050522847545,0.06891627786068516,0.04875582252896934,0.0353275859662752,0.023164211984256982,0.017864729511698815,0.011267605222852974,0.011952611474239972,0.00744109465233672,0.00898010416574726,0.005554421245786397
2818.3829312644243,-0.6648876272683174,1.0513200491697638,0.0706886473142214,0.04863030810828531,0.03618849518939463,0.02309897187924176,0.018289213651771098,0.011235002155188535,0.012234308923965728,0.007419433640326565,0.009190894207266863,0.005538222304267224
2884.0315031265754,-0.6803097084411203,1.1023995397452828,0.07249038504879188,0.04843372680087554,0.03706350007753275,0.022998589477919943,0.0187205972379256,0.01118491023862003,0.012520572683248908,0.007386130873279901,0.00940509648582915,0.005513298938313382
2951.2092266663544,-0.6950690412978087,1.1558053151757186,0.07431888791483647,0.04816340032690395,0.03795132864765421,0.02286176955119802,0.019158251965924158,0.011116692676275686,0.012810985654008154,0.007340764218877105,0.009622398868540813,0.005479335460090965
3019.951720401984,-0.7090596032155876,1.2115979464008388,0.0761714306360612,0.047816709288663814,0.038850649614756046,0.022687243474186977,0.01960152025007478,0.011029725282231121,0.013105111293465168,0.007282919800808769,0.009842474667917612,0.0054360223173286456
3090.2954325135574,-0.7221683844681369,1.269836506403377,0.07804516664162353,0.047391091509217984,0.039760072537509,0.02247376840798529,0.02004971523546168,0.010923396079073779,0.013402493609637014,0.007212191732177894,0.01006498263393825,0.005383055893988961
3162.2776601683454,-0.7342749914300288,1.330578253290137,0.07993712782020233,0.04688403968931126,0.040678147433963446,0.022220126165603284,0.020502120547357502,0.0107971047430912,0.013702656982083629,0.007128181748484967,0.010289566815219694,0.005320138236049722
3235.936569296248,-0.7452512176163986,1.393878266491175,0.08184422299192064,0.04629309847613558,0.04160336376759348,0.021925121808263837,0.02095798972849035,0.010650261920099501,0.014005105775142832,0.007030498755519201,0.010515856264782289,0.005246976713878849
3311.311214825875,-0.7549605814880953,1.459789027136989,0.08376323488478496,0.04561586107026655,0.04253414869937109,0.021587582034507814,0.02141654531256818,0.01048228844298057,0.014309323709376423,0.0069187583128369826,0.01074346456474327,0.005163283636700307
3388.4415613919887,-0.7632578307104113,1.5283599323122317,0.0856908153952903,0.04484996553439357,0.04346886449812286,0.02120635344298737,0.021876977480763362,0.01029261449117448,0.014614772955822296,0.0067925820796160856,0.01097198914343241,0.005068775839224742
3467.3685045252787,-0.7699884135703707,1.5996367314106619,0.08762347890891534,0.04399309100974706,0.04440580499952054,0.020780300770752415,0.022338442246928075,0.010080678742779263,0.014920892917030026,0.006651597256598026,0.0112010103579617,0.004963174265706294
3548.1338923357157,-0.7749879195861255,1.6736608712424088,0.08955759345617455,0.04304295409381014,0.045343191004085695,0.020308305232433103,0.022800059117341842,0.009845927581647375,0.015227098658881463,0.00649543606564234,0.011430090315300345,0.004846203582539798
3630.7805477009733,-0.7780814930445213,1.7504687348902657,0.09148936948488072,0.04199730568640871,0.04627916450712915,0.019789263112203033,0.02326090817207728,0.009587814435040178,0.01553277895805753,0.006323735317181386,0.01165877140555159,0.004717591857080044
3715.3522909716844,-0.7790832253491745,1.8300907576081837,0.09341484604055567,0.040853928670962436,0.04721178165922672,0.019222084789947018,0.023720026517921912,0.009305799332094796,0.01583729393191526,0.006136136125642607,0.011886574522555798,0.0045770703476913505
3801.89396320557,-0.7777955347313698,1.9125504013497578,0.09532987416622216,0.039610636863916464,0.048139004365505174,0.018605694415835695,0.024176404067637294,0.008999348789660386,0.01613997222076989,0.005932283843753528,0.012112996949367046,0.004424373458164261
3890.451449942763,-0.7740085451600843,1.997862967870693,0.09723009736207591,0.0382652757382912,0.049058690446648894,0.01793903048358178,0.024628978607658086,0.008667936150000166,0.016440107697457365,0.005711828298582616,0.01233750988981025,0.004259238918580823
3981.0717055349282,-0.7674994802786759,2.086034228860738,0.09911092898722974,0.03681572550685819,0.049968582305367014,0.01722104759200438,0.025076630126743594,0.00831104251442228,0.016736955685990547,0.005474424425188395,0.012559555632528073,0.004081408264464577
4073.802778041082,-0.7580320929999086,2.1770588503477892,0.10096752654278332,0.03525990723628626,0.05086629407053325,0.016450719726952386,0.025518174392317086,0.007928158437990452,0.017029728680600778,0.005219733407780205,0.01277854434103268,0.0038906276965638502
4168.693834703307,-0.745356157110027,2.270918587843096,0.10279476285133973,0.03359579275478902,0.051749297229041764,0.01562704544067356,0.02595235578011771,0.00751878657284394,0.017317591569041745,0.004947424453181358,0.012993850472713167,0.0036866494147703038
4265.795188015879,-0.7292070539646167,2.367580228571612,0.10458719424679216,0.0318214192107067,0.052614904804601514,0.014749055352535406,0.026377839387335893,0.007082445470907976,0.017599656380385804,0.004657177336851447,0.013204808842008253,0.003469233531260854
4365.15832240161,-0.7093054951891233,2.466993257924868,0.10633902601435144,0.029934909235484485,0.05346025420550604,0.013815822442308702,0.026793202490744406,0.006618674780251247,0.017874976598420494,0.004348685877335476,0.013410710358604508,0.0032381506796444123
4466.835921509581,-0.6853574312800521,2.5690872293205502,0.10804407547940209,0.02793449775770904,0.0542822889423441,0.012826475653031334,0.027196925450705334,0.006127042092053853,0.01814254110797451,0.004021662510101976,0.013610797491175693,0.0029931854481997913
4570.881896148699,-0.6570542061437169,2.6737688203686836,0.10969573334029348,0.02581856659962387,0.05507773951434302,0.01178021736197808,0.02758738221066141,0.005607151715687007,0.01840126787395579,0.0036758441453770265,0.013804259531504489,0.0027341407755074043
4677.351412871929,-0.6240730288446845,2.7809185641255554,0.11128692408002867,0.02358568805610593,0.05584310388223197,0.010676345311598704,0.02796283060113262,0.005058655675841514,0.018649997492448583,0.0033109995054879313,0.013990227763481935,0.002460843454939693
4786.300923226329,-0.5860778459861254,2.8903872528512466,0.11281006658007625,0.021234678698003367,0.05657462808866322,0.009514279612251018,0.02832140272856799,0.004481267235380625,0.01888748680071043,0.002926938143670351,0.014167770677076417,0.0021731508992870723
4897.788193684407,-0.5427207108866609,3.0019920237439957,0.11425703640017823,0.01876466464356644,0.05726828775626355,0.008293595428462523,0.028661095813594998,0.0038747772472996016,0.019112402788964512,0.002523521346045521,0.014335889409373585,0.0018709593165937351
5011.872336272666,-0.49364375852491515,3.115512152345176,0.11561913158306006,0.01617515948631293,0.057919771389249565,0.007014061931787081,0.028979763940726086,0.0032390736246064905,0.0193233171217974,0.002100675108714288,0.014493513643435683,0.001554213440942456
5128.61383991359,-0.4384819073055292,3.2306846004696332,0.11688704429103032,0.013466155934183427,0.05852446662649247,0.005675688035729612,0.029275111292035604,0.002574164182939136,0.01951870165048994,0.0016584053592081504,0.014639498250819921,0.0012229179448871015
5248.074602497666,-0.37686641894371825,3.347199392381117,0.11805084107632602,0.010638231978452648,0.05907745083877615,0.0042787753093981125,0.029544687559108992,0.001880203051183227,0.019696925378656232,0.0011968155518128248,0.014772621024323612,0.0008771506304336865
5370.317963702466,-0.30842945466497457,3.4646949261665356,0.11909995511540682,0.007692672043387993,0.05957348772406476,0.0028239782825632723,0.029785886357332352,0.0011575207533212689,0.019856253429903357,0.000716126704920988,0.01489158191221045,0.0005170774494576349
5495.408738576182,-0.2328097675089122,3.582753367315735,0.1200231942765369,0.0046316030384619495,0.06000703182051715,0.0013123720905431084,0.029995947598648924,0.0004066579327076561,0.019994848654063268,0.00021669986057950698,0.014995004230974957,0.000142969338471295
5623.413251903426,-0.14965966437291534,3.7008963184562482,0.12080876940513878,0.0014581445134521334,0.060372243110409,-0.0002544729522807397,0.03017196490459838,-0.0003715974895421387,0.020110776592115256,-0.0003009391731970237,0.01508143839629344,-0.00024477923700051094
5754.399373371502,-0.05865335458843055,3.8185810125152697,0.12144434765326494,-0.0018234288248274307,0.060663014104500285,-0.001874410730111356,0.03031089924852571,-0.0011761701640980158,0.02020201459105429,-0.0008360730924615274,0.015149368765073471,-0.0006456302498816758
5888.436553555821,0.0405032290619908,3.935197334940149,0.1219171359820744,-0.005207515156426898,0.06087301194289624,-0.0035446341212995993,0.030409600087938988,-0.002005654905522558,0.02026646590777218,-0.0013877648696690413,0.015197224217284453,-0.0010588809583215234
6025.595860743507,0.14806109955315686,4.050066041554392,0.12221400004592423,-0.008687008500517826,0.06099573808366787,-0.005261587386102101,0.03046483526448061,-0.0028582731140199573,0.020301979651771454,-0.0019548287529265415,0.015223393114236174,-0.001483642175137824
6165.950018614749,0.26421540763455376,4.162438598314627,0.12232162342363931,-0.01225312257520178,0.061024608024920345,-0.007020879139543774,0.03047333088521704,-0.003731829521443075,0.02030637737382786,-0.0025358014880552397,0.015226243237883746,-0.0019188167065722433
6309.5734448018575,0.38909128378611635,4.271499122182121,0.12222671148483663,-0.015895223390549634,0.06095305316433033,-0.008817199806365698,0.030431822227464524,-0.004623671205926997,0.02027748699327109,-0.003128915058678747,0.015204147229874784,-0.0023630789312862324
6456.542290346478,0.5227285788037207,4.3763689412391935,0.1219162429515529,-0.019600680308255295,0.06077464628558861,-0.010644248397670714,0.03033711640194086,-0.005530651288052153,0.020213184551601267,-0.0037320725512824224,0.015155513895364096,-0.0028148567240823836
6606.934480075881,0.6650659011088897,4.476114307947633,0.12137777033345533,-0.0233547471445468,0.060483251222459025,-0.012494674357529711,0.030186167040293012,-0.006449100172563558,0.020111443967839565,-0.00434282905222746,0.01507882550247492,-0.0032723171535955107
6760.8297539197365,0.8159245247165059,4.569757781278303,0.12059976780493623,-0.027140486470174172,0.06007319595253089,-0.014360041002338004,0.029976160625376874,-0.007374807583488343,0.01997039453963406,-0.004958379738824351,0.014972680884937884,-0.0037333575742595376
6918.309709189281,0.9749929396783094,4.656293729254555,0.1195720217370982,-0.030938751315623212,0.05953946670658684,-0.01623081758892943,0.029704613252502756,-0.008303018893708596,0.019788385381389106,-0.00557555749464889,0.014835843741167769,-0.00419560385865467
7079.457843841294,1.1418130288340311,4.734708280349492,0.11828605506485951,-0.03472823872311862,0.05887791868057092,-0.018096407152142027,0.029369475614768718,-0.009228449299503868,0.019564055328305782,-0.00619084241165162,0.014667295026667776,-0.004656417540414313
7244.359600749813,1.3157690688317316,4.804003856914471,0.11673557214025483,-0.038485628685502656,0.05808549669625945,-0.019945216794200474,0.028969242891066005,-0.010145319159656727,0.019296406093538693,-0.006800385387327048,0.014466287780925183,-0.00511291352206925
7413.102413009085,1.4960809529545251,4.863228142991631,0.11491690601299934,-0.04218581968841842,0.05716045683106005,-0.021764775946461527,0.028503065059754615,-0.011047413237958166,0.018984875696915694,-0.007400047638140376,0.014232402154028576,-0.005561989711995313
7585.775750291745,1.6818031956784225,4.9115069586609925,0.11282944564439203,-0.04580226812196435,0.05610257785273029,-0.02354190616017732,0.027970852076760564,-0.011928165608955857,0.018629408462627086,-0.007985457298482847,0.013965597858138131,-0.006000369466024328
7762.471166286822,1.8718313724307798,4.948080018818723,0.11047601697916845,-0.049307433195181466,0.054913349536307894,-0.025262943192620065,0.02737336748542748,-0.012780770598254488,0.018230517304057586,-0.00855208335029386,0.01366626083514939,-0.006424657016833376
7943.282347242717,2.0649176255996906,4.972337931270274,0.10786318972505216,-0.052673321829180116,0.0535961239277565,-0.026914008619692224,0.026712303524919986,-0.013598318371967389,0.017789333681485893,-0.009095325959850445,0.013335240682988242,-0.006831405198759902
8128.305161640892,2.259696655730479,4.983858028353327,0.10500148176799354,-0.05587211974384773,0.052156215664817276,-0.028481324136610243,0.025990330828331274,-0.014373951770239046,0.017307640634825858,-0.009610620955184505,0.012973875395334108,-0.0072171937697562425
8317.637711026608,2.4547231002026337,4.982435742983916,0.10190543591225167,-0.05887688629352057,0.0506009388221152,-0.02995155745098555,0.02521111647358365,-0.015101038868909365,0.01678788474001515,-0.010093554774333123,0.012584000303740172,-0.0075787155812979115
8511.380382023659,2.6485202155026264,4.968107313310077,0.09859354936405845,-0.06166228250993456,0.04893957054379155,-0.03131218469301803,0.024379305530985166,-0.01577335378021817,0.016233163754198778,-0.010539984902852325,0.0121679387969347,-0.00791286686462976
8709.635899560699,2.8396381278596206,4.941158843131256,0.09508804498836335,-0.06420529541058437,0.047183235911310795,-0.03255185110408506,0.02350046331338678,-0.016385256630075853,0.015647188082780487,-0.010946159771885327,0.011728473415376944,-0.00821683711703711
8912.509381337344,3.026717463956134,4.902116590152178,0.09141448429317706,-0.06648591808664558,0.04534471379324968,-0.03366070995489047,0.022580978144343365,-0.016931862733959913,0.015034215932089014,-0.01130883147533365,0.01126879721368187,-0.00848819361131442
9120.108393558983,3.2085510465241707,4.851714490192858,0.0876012342322105,-0.06848774536221507,0.04343816933152189,-0.03463071962406582,0.021627927374848314,-0.017409190943078724,0.014398963946292536,-0.011625354621992105,0.010792446731402668,-0.008724955516108917
9332.543007969793,3.384133243467745,4.7908381514238965,0.08367881167027605,-0.07019844939792956,0.04147882453112784,-0.035455880758939504,0.02064891227152835,-0.017814282053379694,0.01374649705240913,-0.01189376523585619,0.010303219355396503,-0.008925653056504007
9549.925860214238,3.5526850238071326,4.720450276005695,0.07967913887301226,-0.07161010817714233,0.03948258333831193,-0.03613239933906347,0.019651869899843483,-0.01814528002562129,0.013082102913785792,-0.012112834834137378,0.009805079117907173,-0.009089368048568339
9772.372209557981,3.713644932787669,4.641509849524119,0.07563474904492377,-0.07271937103387148,0.03746563089800305,-0.036658766784024084,0.018644871897979445,-0.01840147135665049,0.012411157600356274,-0.012282096525466366,0.009302055890395402,-0.009215753420595415
9999.99999999987,3.8666236420457483,4.55490368848152,0.07157798207231658,-0.07352745710420794,0.03544402797188,-0.03703575418557997,0.017635920860799344,-0.018583280934972086,0.011738989672544532,-0.012401841971601758,0.008798143389358339,-0.009305030836391693
10232.929922807409,4.011331581790641,4.461409802393847,0.06754020803239383,-0.07403999263031989,0.033433320855940724,-0.0372663234198097,0.01663275488975393,-0.01869222571674088,0.011070749801255613,-0.01247309009479323,0.008297201367517177,-0.009357967078812103
10471.28548050886,4.147500814267573,4.361704303102098,0.06355111170258564,-0.0742667004189917,0.031448185076017224,-0.037355462703952506,0.015642669852844928,-0.018730830240822036,0.010411292375358344,-0.012497530262711564,0.007802866861799045,-0.009375831261980026
10715.193052375924,4.274826965306266,4.256408545753816,0.05963806707515617,-0.07422096028162752,0.029502118262595495,-0.037309957993083516,0.014672367265110993,-0.018702510175859777,0.00976507441535366,-0.012477444189134629,0.007318478503717212,-0.009360336091469287
10964.781961431707,4.392950356318886,4.146157619470753,0.05582562687535145,-0.07391926474274492,0.027607194190771855,-0.03713811467107345,0.01372783364145821,-0.018611431694509233,0.009136075661887458,-0.012415611871904882,0.006847016781288627,-0.009313567209789101
11220.184543019488,4.501479858658179,4.031663790852793,0.05213514662526456,-0.07338060044737843,0.025773885910292425,-0.03684944634095018,0.01281425481843889,-0.01846235545901249,0.008527742066409461,-0.012315207507099904,0.006391061884135729,-0.009237905111826348
11481.536214968677,4.600046745483619,3.913753046556257,0.048584554237749794,-0.07262579106778215,0.024010961093508604,-0.03645434880222096,0.011935966223598774,-0.018260474293961042,0.007942953207165133,-0.01217969143532393,0.005952769476011156,-0.009135944173663216
11748.975549395142,4.68836723151862,3.7933659325484284,0.045188264821659975,-0.07167683948330093,0.022325447562602733,-0.03596377698353951,0.011096437615443655,-0.018011253142921377,0.007384012545704819,-0.01201270378635092,0.0055338635440138235,-0.009010413019776658
12022.644346173971,4.766294063195483,3.671527578837825,0.041957228798372964,-0.07055630401578751,0.020722662229759634,-0.035388940488598294,0.010298288719400014,-0.017720278704891106,0.006852658099841764,-0.01181796465645702,0.005135644491553097,-0.008864099818128714
12302.687708123653,4.833845916396107,3.5492998801220867,0.038899092426603096,-0.06928673620514263,0.019206293199801466,-0.03474102990882846,0.009543330693412264,-0.01739312443612265,0.006350090169734087,-0.011599184522393738,0.004759009958329242,-0.00869978524874055
12589.254117941506,4.8912127646263155,3.4277298460836647,0.03601844495428449,-0.06789019820524494,0.017778522931101378,-0.0340309819287049,0.008832627571150583,-0.01703523468420322,0.005877012260827566,-0.01135998734936325,0.004404485492366533,-0.008520184968687306
12882.495516931169,4.938741851036159,3.3078044872282724,0.033317125724925095,-0.06638786864704721,0.016440180026743256,-0.033269287248482424,0.008166571695395503,-0.016651829873535334,0.005433681262592584,-0.011103847652410164,0.004072262137491185,-0.008327902510738762
13182.567385563896,4.9769114624242565,3.1904175472369283,0.0307945665317426,-0.0647997381694807,0.015190908044956191,-0.03246584195881682,0.007544967519252899,-0.01624783307205421,0.0050199631754867064,-0.010834041734451839,0.0037622381709862696,-0.008125392784492154
13489.628825916358,5.00629936475753,3.076349175961295,0.028448148054839112,-0.06314439022795558,0.01402934123141496,-0.03162984041574187,0.006967118844890113,-0.015827817026268995,0.00463539112545522,-0.010553612506655213,0.0034740625558314364,-0.007914935739823227
13803.842646028665,5.02755103082298,2.9662570573077676,0.026273553354995236,-0.06143885912999529,0.012953278918132796,-0.030769705880792,0.006431915434241609,-0.015395969870056586,0.0042792229692660486,-0.01026534671123035,0.003207178090184903,-0.00769861931404482
14125.375446227354,5.041350822326776,2.860676406651107,0.024265105527507477,-0.05969855516510074,0.011959852244614292,-0.02989305411229797,0.005937915843802197,-0.014956077163123244,0.0039504963973758505,-0.009971762998043004,0.002960862686138471,-0.007478330506775648
14454.39770745908,5.048397667136454,2.760026127283954,0.02241608041453155,-0.057937245816367264,0.011045678669010028,-0.02900668459044472,0.005483424220926492,-0.014511517647140345,0.0036480800266377165,-0.009675109124205309,0.0027342676472380187,-0.007255753288460756
14791.083881681874,5.049385660519328,2.664618782081864,0.020718988575996466,-0.0561670820396076,0.010207001349802776,-0.02811659399831821,0.005066559596395985,-0.014065270062488462,0.003370719504724033,-0.00937736651242667,0.002526452210662107,-0.007032372022185088
15135.612484361876,5.044989362675075,2.5746725667912846,0.019165823463669646,-0.05439865920512374,0.00943981183956577,-0.027228006841107065,0.004685316885992549,-0.01361992848740725,0.0031170780995661866,-0.009080260480666038,0.002336413958297104,-0.006809479135040826
15488.166189124602,5.035853238756048,2.4903239880856396,0.01774827492357058,-0.05264110330106383,0.008739955623703607,-0.026345418557750105,0.00433761935992734,-0.013177723890071248,0.002885771611282041,-0.008785274606465191,0.0021631149740987724,-0.006588185887800977
15848.931924610919,5.02258457130081,2.4116403795580155,0.01645790879912133,-0.05090217422134331,0.008103220865807456,-0.025472647073056003,0.004021362754698726,-0.012740549876498385,0.0026753977215148066,-0.008493667883257084,0.002005503833327664,-0.006369435236689859
16218.100973589078,5.00574917767578,2.33863171644012,0.015286314576282283,-0.049188379269538264,0.007525411310990006,-0.0246128893818151,0.003734451498184725,-0.012309990936329656,0.0024845600928997,-0.0082064935381035,0.0018625336577028503,-0.006154015939920488
16595.86907437538,4.985869326913161,2.271261425312064,0.014225223771952893,-0.047505091302281616,0.00700240468268659,-0.02376878039623436,0.003474827711879728,-0.011887351806906105,0.002311887660346082,-0.007924618592224139,0.0017331765673368482,-0.005942577220453232
16982.43652461721,4.963423335519674,2.2094560469609896,0.013266602193284998,-0.04585666714233804,0.00653019812433025,-0.02294245188751322,0.0032404937628394263,-0.011473686874881227,0.0021560496284178813,-0.007648743444668751,0.0016164349148245199,-0.005735643445577425
17378.008287493514,4.9388464108274155,2.1531137174453283,0.012402719362068009,-0.04424656297029748,0.0061049423222269816,-0.022135589889120396,0.0030295291807781962,-0.011069828802335877,0.002015766717782072,-0.007379420937817805,0.0015113497084170704,-0.005533628417601017
17782.794100388983,4.912532393573387,2.1021114998757655,0.011626198372563923,-0.04267744433377093,0.0057229659340362685,-0.0213494893922242,0.0028401027500505748,-0.010676415795299897,0.001889819199948794,-0.007117074517234571,0.001417006628432055,-0.005336848985258312
18197.008586099582,4.884836124573559,2.0563116393649614,0.01093004929148072,-0.041151289189122,0.00538079186801443,-0.02058510554998459,0.002670480546779617,-0.010293917125266025,0.0017770522332559602,-0.006862015226741146,0.0013325400213694638,-0.005145537781663533
18620.871366628417,4.856076222571946,2.0155668347576676,0.010307688963238349,-0.03966948301928147,0.005075146835858,-0.019843100920007756,0.002519030630352004,-0.009922656670167652,0.0016763789723894008,-0.006614457383420177,0.0012571352257263583,-0.0049598549724704346
19054.607179632207,4.826538112055363,1.9797246293357893,0.009752949790057473,-0.03823290556510252,0.004802965455597518,-0.019123888519685484,0.0023842250254188803,-0.00956283436362503,0.0015867818750406619,-0.0063745328587136866,0.0011900295470035794,-0.004779898958965997
19498.44599758018,4.796477182150156,1.9486310230254809,0.009260079743040762,-0.0368420090837379,0.004561390024779927,-0.01842767065576318,0.0022646395525571395,-0.00921454553423331,0.001507312577348392,-0.006142303953692347,0.001130512160448691,-0.00460571602722276
19952.623149688516,4.766121991987811,1.922133403682601,0.008823735547537246,-0.035496888323647766,0.004347766928265183,-0.01775447362631354,0.002158951987926295,-0.00887779818477959,0.0014370906579254414,-0.005917774901911017,0.001077923181214539,-0.0044373089684157
20417.379446695006,4.735677465462033,1.9000828867927406,0.008438970687232192,-0.03419734259969563,0.0041596404961198605,-0.017104178489156106,0.002065938957983871,-0.008552528308948117,0.001375301560796708,-0.005700902064990472,0.001031652104523342,-0.004274644719181635
20892.9613085401,4.70532804031517,1.8823361426921061,0.008101219594866645,-0.032942930479660806,0.003994744989437908,-0.01647654815380879,0.00198447190665312,-0.008238613374377812,0.0013211939018326307,-0.005491602906888317,0.0009911357841391577,-0.00411766108649957
21379.620895022017,4.675240754042446,1.868756778989191,0.007806279147546921,-0.031733017669709825,0.003850995267576829,-0.01587125109143795,0.0019135124103262253,-0.007935884119450119,0.0012740763419616333,-0.005289763845126775,0.0009558560864931632,-0.003966272630785874
21877.616239495215,4.645568263085704,1.8592163336640073,0.007550288362610915,-0.030566818723156503,0.0037264765799249243,-0.015287881975090694,0.0018521070610577242,-0.0076441348199538595,0.0012333141737975036,-0.005095247083061721,0.0009253373303375497,-0.003820375785250969
22387.211385683077,4.6164518029229855,1.8535949214686227,0.0073297069952773,-0.029443433204187203,0.003619433828546153,-0.01472597956572287,0.0017993820900702097,-0.007363132183281968,0.0011983257361989138,-0.004907896528260921,0.0008991435977307168,-0.0036798532902952083
22908.676527677402,4.588024105501516,1.8517815626387129,0.007141293569721469,-0.028361876924107396,0.0035282605638243775,-0.014185042152145616,0.0017545378617250034,-0.007092623024041238,0.0011685787433328495,-0.004727542899528239,0.0008768759812123319,-0.0035445780198190635
23442.288153198886,4.560412297364043,1.8536742082237494,0.006982083227827737,-0.027321108838034232,0.0034514879020557444,-0.013664540837963087,0.0017168433316560663,-0.006832340867376183,0.0011435865905424364,-0.004554008120047252,0.0008581698138371572,-0.0034144162725232396
23988.32919019456,4.533740806922524,1.859179460022307,0.006849365651161202,-0.026320054149009113,0.0033877734900624144,-0.013163930947940557,0.0016856305309483149,-0.006582011615955678,0.0011229046781372808,-0.004387109087210776,0.0008426919128626543,-0.0032892305960942206
24547.08915684995,4.508134312496007,1.868211964426089,0.006740663197935815,-0.02535762411668443,0.0033358905854486555,-0.012682661801236362,0.0016602891101242707,-0.006341358404048262,0.0011061267755060596,-0.004226660901352668,0.0008301378538585062,-0.0031688822059099168
25118.864315095438,4.483720763419858,1.8806934374737647,0.006653709294159853,-0.024432733009745706,0.003294717270207813,-0.012220185069885803,0.0016402609513446274,-0.006110105747581634,0.001092881431069705,-0.004072479625913376,0.000820229279356291,-0.003053233052640227
25703.957827688264,4.460634503682097,1.8965512519160928,0.006586427023121619,-0.023544312573948387,0.0032632257682242813,-0.011775961907272665,0.001625034833733803,-0.005887983082257708,0.0010828284179524666,-0.003924384640359764,0.0008127112344371427,-0.0029421475847148343
26302.679918953436,4.439019519278636,1.9157164847476988,0.006536907766890714,-0.022691324307795163,0.003240471792279407,-0.011349468991411893,0.0016141411143526508,-0.0056747277618491455,0.0010756551903422227,-0.0037822006338911122,0.0008073495104854783,-0.002835494241672448
26915.348039268763,4.419032813782461,1.9381212840549686,0.006503389665529078,-0.021872769739645314,0.0032255838024591228,-0.010940203578787123,0.0016071463655564335,-0.005470087564280889,0.0010710733110067363,-0.0036457592716271974,0.0008039279674670718,-0.0027331467021651625
27542.28703338126,4.400847886791311,1.9636953659804228,0.006484235574205375,-0.02108769877441588,0.0032177520153690783,-0.010547687601724906,0.0016036478882952116,-0.005273822721744252,0.0010688147963278734,-0.0035149005440870116,0.0008022457945184188,-0.002634984894741773
28183.829312644124,4.384658239894495,1.9923613957393695,0.00647791011895198,-0.020335216012130907,0.0032162169640808326,-0.010171470759409681,0.0016032680012330947,-0.0050857074496857115,0.0010686283121082287,-0.003389473783185589,0.000802114658808219,-0.0025408957588691793
28840.315031265636,4.370680754306958,2.0240289425181484,0.006482955388281614,-0.019614484717068458,0.0032202573772127764,-0.009811132440987278,0.0016056479898584296,-0.004905530893728554,0.0010702751429433434,-0.003269338290817075,0.000803355684785552,-0.002450773715809735
29512.09226666342,4.359158658992099,2.0585866322934074,0.006497964770916218,-0.018924727813443745,0.0032291771323108764,-0.009466282167932804,0.0016104415931878506,-0.004733097338009146,0.0010735248535738377,-0.0031543634757471824,0.0008057962026364889,-0.0023645207712505124
30199.517204019714,4.350363618958598,2.0958920681779487,0.006521554497596827,-0.01826522487730041,0.003242291062803855,-0.009136558039916432,0.0016173079177628144,-0.00456822541701812,0.0010781505686828874,-0.0030444283269945764,0.0008092662107861636,-0.002282046120969404
30902.954325135444,4.344596197615873,2.135759070961904,0.006552332632635618,-0.01763530356383834,0.0032589094919068455,-0.008821622403458327,0.0016259037157105923,-0.0044107459406737244,0.0010839238289522299,-0.002939419963701024,0.0008135945207476108,-0.0022032650647440272
31622.77660168332,4.342183561712056,2.1779418607041268,0.006588865693205908,-0.01703432325129345,0.003278321583247766,-0.00852115363402266,0.0016358750718331438,-0.004260497778176685,0.0010906090532478694,-0.0028392308921097557,0.0008186046065789613,-0.0021280969517345496
32359.36569296234,4.343472789869656,2.2221160336690446,0.006629643907177804,-0.016461647938273677,0.003299778014554115,-0.008234832550700562,0.0016468487529014578,-0.0041173210606274485,0.0010979577754930932,-0.0027437544766301487,0.000824110285088181,-0.0020564617878929374
33113.11214825861,4.348817536193305,2.267856711505034,0.0066730475631479255,-0.015916604737879852,0.0033224742021291057,-0.007962321636697535,0.0016584238328618839,-0.003981046789632389,0.0011057030649403458,-0.0026528780168442578,0.0008299115328289977,-0.0019882750496265826
33884.415613919744,4.358555183455995,2.3146152225862116,0.006717319195281909,-0.01539842398034304,0.0033455364479229575,-0.007703235074166084,0.001670164779376834,-0.0038514818569999683,0.0011135549194022853,-0.0025664727675376114,0.0008357910312690778,-0.001923440206796836
34673.68504525264,4.3729712320049785,2.3616973148092137,0.006760549647697866,-0.014906157556624453,0.003368015030974983,-0.007457097913599126,0.0016815980115649808,-0.003728388636596564,0.0011211979702354618,-0.0024843803426439614,0.0008415124430559861,-0.0018618385357544772
35481.33892335701,4.39224797385034,2.4082483315484713,0.0068006902533503085,-0.014438574667196977,0.0033888903579728227,-0.007223293965100521,0.0016922149844858497,-0.0036114589428770617,0.0011282935345374224,-0.002406395365853209,0.0008468219444066794,-0.0018033161189950789
36307.805477009584,4.4163962485867,2.453253891179674,0.006835607617124355,-0.013994039867458504,0.003407100411497533,-0.0070010048628935465,0.0017014859167980958,-0.0035002835820353052,0.0011344887569053911,-0.0023322451840772176,0.0008514550685545847,-0.001747668642187097
37153.52290971669,4.445173234748406,2.495567686716813,0.006863199728679355,-0.01357038842253422,0.003421598847483831,-0.006789147813516304,0.0017088888334943033,-0.0033943212498629798,0.0011394359534310963,-0.002261569144061754,0.000855151193135241,-0.00169462586103041
38018.93963205554,4.477996557919463,2.5339793515235147,0.006881588582155872,-0.013164828510328873,0.0034314513138058206,-0.006586326796006835,0.001713957705395993,-0.003292874156873545,0.0011428246779909806,-0.0021939023483551366,0.0008576775610602283,-0.0016438394207056075
38904.51449942747,4.513875075372402,2.5673320442334604,0.006889390198800339,-0.012773915644941238,0.0034359704181089108,-0.006390819888807722,0.0017163498963489797,-0.0031950817110938455,0.0011444266526455392,-0.0021286714384954677,0.0008588629432722814,-0.0015948796831193072
39810.717055349116,4.551386496585779,2.5946882555480095,0.006886034426849989,-0.012393653643813835,0.0034348755154879848,-0.006200629859095025,0.0017159260040892526,-0.0030999458161621927,0.001144148957823878,-0.0020652114377965216,0.0008586374961441634,-0.0015472483307766456
40738.02778041065,4.58873499694591,2.6155222432629572,0.006872067386756121,-0.012019765639268456,0.0034284437481978975,-0.0060136197244386,0.0017128253183235696,-0.0030063986285300453,0.0011420843076742722,-0.0020028108793785646,0.0008570704429653154,-0.0015004121642790257
41686.938347032905,4.623909921835441,2.6298933266536553,0.006849334557173758,-0.011648136739324933,0.003417601360331674,-0.005827734044257134,0.001707511423066175,-0.002913413145472729,0.001138541441474977,-0.0019407854699614684,0.0008543928654504399,-0.0014538582859620086
42657.95188015862,4.654935640652881,2.6385388272918684,0.0068209390319025195,-0.011275360040791098,0.0034039026091185268,-0.0056412717637637205,0.0017007616247877498,-0.002820139538732198,0.0011340380967756307,-0.0018785689109001124,0.000850992464408134,-0.001407162149270448
43651.58322401593,4.680160942571472,2.6428345972803915,0.006790919999379561,-0.010899247916083687,0.003389368872856906,-0.005453141582013811,0.001693586523984506,-0.0027260327371270553,0.001129247445627489,-0.0018157978976056717,0.0008473734508855132,-0.0013600512595049105
44668.359215095625,4.698506059249881,2.644610916073836,0.006763694643264267,-0.010519146293581368,0.00337620961473762,-0.005263018763782423,0.0016870905639471878,-0.0026309307457423516,0.0011249052063511073,-0.001752364308246528,0.0008440869640680466,-0.001312444302250942
45708.818961486795,4.709589490302844,2.64586712883167,0.006743406475811261,-0.010135941633604659,0.003366496720510933,-0.005071348336613899,0.0016823093011083673,-0.002535056198776563,0.0011217012393033925,-0.0016884162562133753,0.0008416498492683917,-0.0012644519623057286
46773.51412871909,4.7136992927520085,2.6484689260967684,0.00673336451497488,-0.009751761314531265,0.0033618843686396755,-0.004879195110712491,0.001680069447971571,-0.0024389413770276487,0.0011201863041631073,-0.001624308154974675,0.0008404747812349072,-0.0012163395357554787
47863.00923226309,4.711631884255765,2.653913504085979,0.006735714015412511,-0.00936947750630662,0.0033634447043697693,-0.004687995594091966,0.0016809067954370613,-0.0023433042187214017,0.0011207173687412962,-0.001560518129942726,0.0008408292629861524,-0.0011684650658178317
48977.881936843856,4.704462996676262,2.663212054734272,0.006751380342574559,-0.008992173558208572,0.003371640032139321,-0.0044992912945225685,0.0016850523547415062,-0.002248915047850143,0.00112344836210248,-0.0014975592389635294,0.0008428286721055353,-0.001121212826909472
50118.72336272644,4.69332223720145,2.6768907438783107,0.0067802326861715004,-0.00862270670754782,0.0033864048291493724,-0.004314510254467652,0.00169247336962488,-0.0021564874190381734,0.001128357482907529,-0.0014359067521483213,0.0008464567006322484,-0.001074938830852018
51286.13839913568,4.679220917978135,2.695076425485762,0.006821366626724551,-0.008263433206490006,0.00340728708327984,-0.004134829806470954,0.0017029439613362818,-0.0020666095557381084,0.001135294252611465,-0.0013759524701464874,0.0008516005964542629,-0.0010299365860896503
52480.74602497643,4.662951613000693,2.717622219660524,0.0068734083323816995,-0.007916095412614572,0.0034336003686053665,-0.003961120278938661,0.0017161211280220293,-0.001979716240214454,0.0011440301400729976,-0.0013179859893050767,0.0008580890881884478,-0.000986423045897907
53703.17963702443,4.645053434281424,2.744235497198119,0.0069347761095124695,-0.007581830798631198,0.003464554554192491,-0.0037939496115468865,0.0017316100589013317,-0.0018960911366721542,0.0011543020714513974,-0.001262196241459415,0.000865724985055836,-0.0009445397494029328
54954.08738576159,4.625825081938488,2.7745856359663184,0.0070038720351531655,-0.007261252388369526,0.0034993515395837,-0.003633623634317734,0.0017490119675721383,-0.0018158869303945963,0.0011658442969554228,-0.001208684904033906,0.0008743090564337321,-0.0009043628597330904
56234.13251903402,4.605366062903659,2.8083825590028324,0.007079203164020724,-0.0069545580626807465,0.003537245782558381,-0.003480240742595117,0.0017679543302719608,-0.0017391526554697127,0.0011784085371993028,-0.0011574846008587593,0.0008836551312069461,-0.0008659167949206224
57543.993733714786,4.5836301666442205,2.8454260181343707,0.007159445437620233,-0.006661640585393345,0.003577576192382976,-0.003333746905938473,0.0017881068156704216,-0.0016658611853266028,0.0011917745977849958,-0.001108577213016057,0.0008935980554232691,-0.0008291879439187882
58884.36553555797,4.560480343044083,2.885629977861215,0.007243467145763277,-0.006382183564180596,0.0036197778162615677,-0.0031939836297010657,0.0018091871185313164,-0.0015959331989118175,0.001205754257811705,-0.0010619098429883397,0.000903996609736376,-0.0007941366262336609
60255.958607434826,4.535738492512449,2.9290278159517498,0.007330327096698462,-0.0061157380112702876,0.0036633808958080644,-0.003060726210028985,0.0018309604837360807,-0.0015292562947720903,0.001220190954591935,-0.0010174075472055221,0.0009147332762081716,-0.0007607066314424789
61659.50018614724,4.509226783559181,2.975763891805633,0.007419258972514629,-0.005861779650869049,0.003708003029017162,-0.0029337123610025093,0.0018532357866614748,-0.0014656992932194119,0.0012349571738002575,-0.000974982863441988,0.000925712284967382,-0.0007288323578795717
63095.734448018324,4.4807991220033205,3.0260763074498764,0.007509649606419513,-0.005619749673110785,0.003753338302935415,-0.002812662566816573,0.001875860101151164,-0.0014051224031980543,0.001249950831650522,-0.0009345425835966681,0.0009368569048326259,-0.0006984438876905359
64565.422903464525,4.450362663308729,3.080274856879281,0.007601015907598962,-0.005389082399457526,0.0037991457571571953,-0.0026972938929330317,0.0018987129341797788,-0.0013473841206699559,0.0012650914346667994,-0.0008959923491757109,0.0009481065666445648,-0.0006694704305921589
66069.34480075855,4.417890077624162,3.1387173721622004,0.007692983028418516,-0.005169223168354771,0.0038452384733582735,-0.0025873289111756083,0.001921700774177096,-0.001292345685734289,0.0012803164481196077,-0.000859239620476827,0.0009594141424377936,-0.0006418425490550405
67608.2975391971,4.383423814707011,3.2017869396916057,0.007785264992462305,-0.004959639217000221,0.0038914738984743708,-0.0024825011267969096,0.0019447522564103252,-0.001239873792215587,0.0012955780753068937,-0.0008241954815925706,0.0009707435320584654,-0.0006154935110955079
69183.09709189254,4.347073945228285,3.2698717612460544,0.007877648181170678,-0.004759825720880595,0.003937745599176696,-0.0023825579882328675,0.001967814043994959,-0.0011898420898349832,0.0013108405133890337,-0.0007907756410364348,0.000982067606552124,-0.0005903600402430541
70794.57843841266,4.30901130041005,3.3433487742221764,0.007969977628164154,-0.00456930859389237,0.003983976421241945,-0.0022872622807611175,0.001990847411164011,-0.0011421318793791116,0.0013260776768956684,-0.000758900894743537,0.000993366501729869,-0.0005663826625502731
72443.59600749785,4.269457609167211,3.422571547876823,0.008062145853703412,-0.00438764519613331,0.004030112919269493,-0.002196392477386144,0.0020138254613961547,-0.0010966322873769568,0.0013412713440117679,-0.0007284972423217327,0.0010046262283161375,-0.0005435057936707025
74131.02413009056,4.228674167672323,3.507862471028188,0.008154083890730265,-0.0042144237477863425,0.004076120881796104,-0.002109742445913999,0.0020367308928188367,-0.0010532401196425177,0.0013564096672894679,-0.0006994957893685257,0.0010158375549770163,-0.0005216776655296225
75857.75750291716,4.1869503115968945,3.599508868312704,0.008245754146655087,-0.004049261991750396,0.0041219817732795665,-0.002027120783247421,0.002059554221517281,-0.0010118595290858259,0.0013714859892319047,-0.0006718325260578499,0.001026995119614576,-0.0005008501601836164
77624.71166286792,4.1445926448207215,3.6977624375667584,0.008337144773913724,-0.0038918054656330355,0.004167689928904352,-0.0019483499568371968,0.0020822923806232555,-0.0009724015876430691,0.001386497908013089,-0.0006454480418468998,0.0010380967279123407,-0.00048097859571702813
79432.82347242687,4.101915656624305,3.802841282846275,0.008428265265659094,-0.003741725617154936,0.004213250359902424,-0.0018732653698490074,0.0021049476239346403,-0.0009347838204736285,0.001401446545840483,-0.0006202872150236562,0.0010491428035369287,-0.00046202149318611837
81283.05161640861,4.059234068831634,3.9149338044144706,0.008519143039061745,-0.0035987179107265788,0.004258677050236747,-0.001801714423362315,0.002127526674410335,-0.0008989297389310137,0.0014163359801905352,-0.0005962989013893799,0.0010601359601838827,-0.0004439403428065804
83176.37711026576,4.016857017859972,4.034203769537407,0.00860982081177376,-0.0034625000151540315,0.00430399164717095,-0.0017335556199339858,0.0021500400687495453,-0.0008647683943047877,0.0014311728053886502,-0.0005734356366956277,0.0010710806710794284,-0.0004266993803255837
85113.80382023628,3.975084003358603,4.160795995988575,0.008700354614748954,-0.003332810124364871,0.004349222467233865,-0.001668657733778912,0.0021725016587924736,-0.0008322339647793298,0.0014459657983584308,-0.00055165336108619,0.0010819830163099388,-0.00041026537974270065
87096.35899560666,3.934202423430263,4.294842207545928,0.008790812316234301,-0.0032094054384183774,0.004394403755081521,-0.0016068990605079554,0.00219492823851678,-0.0008012653818995947,0.0014607256677266719,-0.0005309111696902652,0.001092850492368622,-0.0003946074654655116
89125.09381337311,3.894486457680176,4.436466747698511,0.008881272557702848,-0.0030920608164504513,0.004439575145916543,-0.0015481667516142558,0.002217339272023066,-0.0007718059989727821,0.001475464869887272,-0.0005111710909408467,0.0011036918716189111,-0.00037969694505610114
91201.0839355895,3.8561970415904674,4.585791951486896,0.008971824023534858,-0.002980567603561451,0.0044847812927986995,-0.0014923562341888998,0.0022397567032742018,-0.0007438033015061623,0.0014901974792115753,-0.0004923978926439396,0.0011145171020597573,-0.00036550716256338256
93325.43007969759,3.819582686605483,4.74294306925894,0.009062564983227744,-0.0028747326279388347,0.004530071628779935,-0.0014393707136423292,0.0022622048326771333,-0.0007172086584654173,0.0015049391024764764,-0.0004745589149528407,0.0011253372399378846,-0.00035201337178289373
95499.25860214204,3.7848809288439056,4.9080527081739955,0.009153603058641737,-0.002774377361372423,0.0045755002407177935,-0.0013891207558189521,0.0022847102490664265,-0.0006919771124854805,0.0015197068298936055,-0.00045762392897348033,0.0011361644094819818,-0.00033919262846472204
97723.72209557948,3.752320226750631,5.081264808642243,0.009245055179966202,-0.0026793372349070356,0.0046211258372078805,-0.0013415239443671306,0.002307301808437419,-0.0006680672069456457,0.0015345192169769577,-0.00044156501958631656,0.0011470117854189552,-0.0003270237003844976
99999.99999999837,3.7221221678479752,5.2627382063565245,0.009337047703292488,-0.002589461101140182,0.004667011797619119,-0.0012965046092724938,0.0023300106530298004,-0.000645440847881144,0.0015493962929798405,-0.00042635649111532595,0.001157893595045757,-0.00031548699422486137
102329.29922807374,3.694503882716012,5.452649849694511,0.009429716670338852,-0.002504610835276133,0.0047132262929442175,-0.0012539936228947517,0.002352870266196752,-0.0006240631989480876,0.0015643595928437658,-0.00041197479463994137,0.0011688251375309687,-0.00030456449833600143
104712.85480508824,3.669680597771261,5.65119775072415,0.009523208197332805,-0.002424661068275095,0.004759842472278499,-0.0012139282605487494,0.002375916560008003,-0.0006039026080258314,0.001579432210597407,-0.00039839847598949327,0.0011798228188576903,-0.0002942397406220896
107151.93052375889,3.647868285965621,5.858603749375593,0.009617678985568116,-0.0023494990471523364,0.004806938711356351,-0.0011762521235681646,0.002399187993802554,-0.0005849305644939695,0.0015946388729741108,-0.00038560814375718884,0.0011909042014317632,-0.0002844977610169464
109647.8196143167,3.6292863959036605,6.075116167831926,0.009713296950919532,-0.0022790246195935806,0.004854598921822163,-0.001140915123841561,0.0024227257229908193,-0.0005671216867392047,0.0016100060327239514,-0.00037358645700772216,0.001202088067898849,-0.00027532509825629566
112201.8454301945,3.6141606557489316,6.301012428718832,0.009810241973787872,-0.0022131503425002943,0.004902912921889318,-0.0011078735299930268,0.0024465737783576887,-0.0005504537400206546,0.0016255619817155083,-0.00036231813272313796,0.0012133944991663086,-0.0002667097909207561
114815.36214968639,3.602725960190053,6.536601708463816,0.009908706774704318,-0.0021518017168278038,0.004951976870825709,-0.0010770900766867984,0.002470779276979283,-0.000534907685449873,0.0016413369844815362,-0.00035178997343513174,0.001224844967032208,-0.0002586413930129011
117489.75549395103,3.5952293587889934,6.782227697509756,0.010008897924291014,-0.002094917554120199,0.00500189377137384,-0.0010485341399728311,0.0024953926666755858,-0.0005204677615292905,0.001657363433387119,-0.0003419909159324041,0.0012364624422031194,-0.00025111100464588024
120226.44346173931,3.591933174444781,7.038271541990039,0.010111036999584572,-0.002042450483499477,0.005052774045831563,-0.0010221819831791935,0.0025204680067103928,-0.0005071216004525829,0.0016736760271095863,-0.00033291210241752334,0.001248271518849989,-0.0002441113187664286
123026.87708123613,3.5931182931321874,7.30515504607271,0.010215361902022485,-0.001994367611578914,0.005104736193154185,-0.000998017079629213,0.0025460632882518277,-0.0004948603822203163,0.0016903119746376873,-0.0003245469760306087,0.0012602985572226807,-0.00023763668521978459
125892.54117941465,3.5990876811536685,7.583344219045608,0.010322128355808287,-0.001950651351929256,0.005157907536152486,-0.0009760305204661547,0.0025722407989506014,-0.0004836790305897445,0.0017073112275421385,-0.00031689140327380224,0.0012725718462324594,-0.00023168319389999645
128824.95516931127,3.6101702034671135,7.873353255221963,0.010431611609055202,-0.001911300445456071,0.005212425069720661,-0.0009562215181711796,0.0025990675369102273,-0.00047357645599154874,0.001724716743860569,-0.00030994382658188255,0.0012851217883318841,-0.0002262487792311083
131825.67385563854,3.6267248352505046,8.17574903767193,0.010544108364209132,-0.0018763311985220495,0.0052684364231006175,-0.0009385980190489969,0.002626615680345021,-0.00046455585185144503,0.0017425747875970104,-0.0003037054511179665,0.0012979811094874852,-0.00022133334881206882
134896.28825916312,3.6491453779408554,8.491156259461109,0.01065993896892812,-0.0018457789720955173,0.005326100951547786,-0.0009231774411405022,0.0026549631203826845,-0.0004566250523044999,0.0017609352685816193,-0.0002981804708630901,0.001311185097567971,-0.0002169389397548062
138038.4264602862,3.677865810538945,8.820263260052515,0.010779449904005388,-0.0018196999629183103,0.0053855909754842715,-0.0009099875578456895,0.002684194065804707,-0.0004497969611535919,0.0017798521282932245,-0.00029337634025843013,0.0013247718730757562,-0.00021306990708156134
141253.7544622731,3.7133664280426046,9.163828681516524,0.010903016611252129,-0.0017981733270273812,0.005447093188397697,-0.0008990675521811025,0.0027143997300732034,-0.00044409006418689534,0.0017993837782435682,-0.0002893040991038627,0.0013387826968522109,-0.00020973314956264447
144543.97707459037,3.7561809433932143,9.522689060565648,0.01103104671170096,-0.001781303707399141,0.005510810258466019,-0.0008904692722823272,0.0027456791128149453,-0.0004395290397430056,0.0018195935986881468,-0.0002859787601867302,0.0013532623202085576,-0.0002069383796186557
147910.8388168183,3.806904759795265,9.897767489021726,0.011163983673284262,-0.0017692242416040382,0.00557696265327613,-0.0008842587257847092,0.002778139890078736,-0.0004361454858380485,0.0018405505068006768,-0.00028341977130048776,0.001368259383900615,-0.00020469844544517257
151356.1248436183,3.8662046594912685,10.290083497509206,0.011302310997556879,-0.0017621001429169154,0.005645790722192916,-0.000880517859448965,0.0028118994302176984,-0.00043397878642886816,0.0018623296050692714,-0.00028165156603026195,0.0013838268735066792,-0.00020302971542435325
154881.66189124557,3.934830206064958,10.700764345107626,0.011446557007390458,-0.0017601329703102312,0.005717557077086551,-0.0008793466813307448,0.002847085955251952,-0.00043307714471797613,0.0018850129225924533,-0.0002807042210829887,0.0014000226401192396,-0.00020195253727318287
158489.31924610873,4.013627223507991,11.131057931580594,0.011597300332244632,-0.001763565730446005,0.005792549319426325,-0.0008808657965617694,0.002883839871131287,-0.0004334988181199665,0.0019086902642311044,-0.0002806142422217225,0.001416909996864414,-0.0002014917873811158
162181.00973589031,4.103553800748361,11.582347589024392,0.011755176205057968,-0.0017726889898683797,0.005871083170418792,-0.0008852194452546226,0.002922315294548948,-0.00043531359801467597,0.0019334601852768743,-0.00028142550628783953,0.001434558403666442,-0.00020167752959363374
165958.6907437533,4.205699380433884,12.056169057011003,0.011920883705505501,-0.0017878482203245079,0.005953506071157988,-0.0008925791532774965,0.002962681808979689,-0.00043860458825263133,0.001959431112507358,-0.0002831903937075617,0.0014530442549339634,-0.00020254580754567326
169824.3652461716,4.321307632613074,12.554230000438489,0.012095194108906852,-0.001809452657497399,0.0060402013319482365,-0.0009031481351551088,0.0030051264885655204,-0.0004434703502774058,0.001986722636301803,-0.0002859711547423327,0.0014724517875226565,-0.00020413960086393794
173780.08287493463,4.4518039972092165,13.078432493372581,0.01227896052905023,-0.0018379860274371006,0.006131592924359065,-0.0009171666251334714,0.003049856235499989,-0.0004500275006605773,0.002015467002983742,-0.0002898415641766791,0.0014928741294926978,-0.00020650998357507966
177827.94100388928,4.5988290170016075,13.630898966137874,0.012473129077238309,-0.0018740195910605223,0.006228151026483086,-0.0009349183601996067,0.0030971004848155902,-0.00045841387012421017,0.0020458108418347355,-0.0002948889339818538,0.0015144145138977546,-0.00020971753346656573
181970.08586099528,4.764278893210128,14.214002197415088,0.012678751799502558,-0.0019182280826519273,0.0063303984515598495,-0.0009567385012482352,0.0031471143400912754,-0.0004687923635453616,0.0020779171673716897,-0.0003012165728916691,0.0015371876861758086,-0.00021383405475047037
186208.7136662836,4.950355103457632,14.83040002789241,0.012897001699466825,-0.0019714092834853896,0.006438918112747025,-0.0009830233606796651,0.0032001822146395416,-0.0004813557004556444,0.0021119677045461234,-0.000308946807346851,0.001561321538695735,-0.00021894469427774667
190546.0717963215,5.159625461015167,15.483075575222792,0.013129190205555863,-0.0020345081905237252,0.006554361702259537,-0.001014242413461525,0.003256622065155459,-0.0004963322685622689,0.002148165592477229,-0.00031822471207194403,0.0015869590116284644,-0.00022515055526135444
194984.45997580123,5.39509971229982,16.175383836696316,0.013376787496888117,-0.002108647032140166,0.006677459790733423,-0.0010509532137891724,0.003316790318310932,-0.0005139933935529175,0.002186738530981809,-0.0003292227436600249,0.001614260305427538,-0.00023257194410693366
199526.23149688457,5.660323733051069,16.91110566571043,0.013641446159093625,-0.0021951627753222136,0.006809033580928757,-0.0010938200345324825,0.0033810876045909685,-0.0005346624235345876,0.002227942443028227,-0.0003421465311841299,0.0016434054564852096,-0.00024135242848692155
204173.79446694948,5.95949768616137,17.69451018078222,0.013925028692829558,-0.0022956543005197153,0.0069500085754689,-0.001143637310875296,0.0034499654261917548,-0.0005587261552644374,0.0022720657343014783,-0.00035724216000677835,0.0016745973332695978,-0.00025166394242202676
208929.6130854004,6.297625278869764,18.530426674751745,0.01422963943110996,-0.00241204214625537,0.007101430434850743,-0.0012013593303001756,0.003523933893932072,-0.000586649305199701,0.0023194342363518335,-0.0003748053971314606,0.0017080651140720141,-0.0002637132528261231
213796.20895021956,6.680703694332044,19.42432697134351,0.01455766141306511,-0.0025466447248099653,0.007264483297692531,-0.001268138107593411,0.003603570666144597,-0.0006189929704604116,0.0023704169186691934,-0.00039519346084181876,0.001744068306859702,-0.0002777502102963616
218776.1623949515,7.115967146699125,20.382418810610798,0.014911798668613564,-0.002702276296865492,0.0074405107888467145,-0.0013453720725600119,0.0036895312000552283,-0.0006564383607178088,0.002425432440888691,-0.0004188401516506886,0.0017829013620320408,-0.0002940783572759366
223872.1138568301,7.612201717182641,21.411750031153414,0.015295124114439331,-0.00288237393291656,0.007631039814659159,-0.001434769162121452,0.0037825603647484085,-0.0006998175520089274,0.002484956577426644,-0.00044627546139411664,0.0018248989018913627,-0.0003130686770982366
229086.76527677337,8.18015574997235,22.520321700264248,0.015711132711017973,-0.003091163425294659,0.007837806970910275,-0.0015384292680426927,0.0038835053316220816,-0.000750153676353236,0.0025495304622606386,-0.00047815120019074214,0.0018704415317321098,-0.0003351775641939106
234422.88153198818,8.833079466770878,23.717205300171063,0.016163798442430634,-0.0033338780031187763,0.00806278684815501,-0.0016589529237570264,0.0039933293949486375,-0.0008087139031528415,0.0026197694341599876,-0.0005152747820503224,0.0019199620806222692,-0.00036097051760559603
239883.2919019449,9.587440831963939,25.01265350993271,0.016657631626230695,-0.0036170492669890704,0.008308220498029635,-0.0017995858787974064,0.004113125877860269,-0.0008770799165737103,0.002696371946230876,-0.0005586541701444039,0.0019739518988292413,-0.0003911536637959341
245470.8915684988,10.463883860634267,26.418184074715665,0.017197729270432723,-0.003948897767264127,0.008576640440322476,-0.001964413188053746,0.004244130361467097,-0.000957242533179338,0.0027801274194374326,-0.0006095582207297315,0.002032966430255142,-0.0004266160838696558
251188.64315095366,11.488523075631132,27.946598224755665,0.01778980427882744,-0.004339862208084091,0.008870885153469775,-0.002158622186374501,0.004387727800247766,-0.0010517299047387609,0.00287192085321868,-0.0006695984520298778,0.0020976285318287523,-0.00046848717536340616
257039.57827688192,12.69470724395812,29.611862755266603,0.018440166729942125,-0.004803322929948916,0.009194089741196882,-0.002388862002521211,0.004545448041470459,-0.001163782790724907,0.0029727300661112066,-0.0007408408427160331,0.0021686266532542344,-0.0005182150896492819
263026.79918953363,14.125441448039544,31.428726614882454,0.019155607553732294,-0.005356599178957207,0.009549628086882676,-0.0026637391197544,0.004718937720137341,-0.00129759616595287,0.0030836079048828244,-0.00082595995506738,0.002246702514668329,-0.00057767487875569
269153.4803926869,15.836733940485063,33.41183729011339,0.019943093037997538,-0.006022333100494156,0.009940960988696361,-0.002994505100528414,0.0049098863546659256,-0.0014586545306757082,0.003205635293491989,-0.0009284528513031098,0.002332618387868428,-0.0006493186216019336
275422.87033381185,17.902235548851383,35.57392970653927,0.020809101508288092,-0.006830418068947086,0.010371306459802901,-0.00339601478894125,0.005119865796451385,-0.0016541991189914802,0.0033398190894099616,-0.0010529371889580383,0.002427085742508779,-0.0007363846649571194
281838.2931264405,20.41965533678397,37.92230696103971,0.021758290878213796,-0.007820682312384964,0.01084297749125934,-0.003888059808087497,0.005350007632760314,-0.0018938781361756655,0.003486886682261516,-0.0012055661509019376,0.0025306215696785776,-0.0008431889389500961
288403.1503126556,23.519519112990224,40.45218198452643,0.0227909211357832,-0.009046583581546162,0.01135610107210414,-0.004497204415693246,0.005600379036030419,-0.0021906420265291175,0.003646888386025863,-0.0013945998355352667,0.0026432700194788383,-0.0009755262389792201
295120.92266663344,27.376728646454556,43.13425971235558,0.023897967350330764,-0.010580146031735023,0.011906189524946164,-0.005259238546142216,0.005868799211017265,-0.002561939855337332,0.003818443189322692,-0.0016311690243159453,0.002764074025836798,-0.0011412068418896015
301995.17204019637,32.22461993463836,45.891813183041606,0.025051976214746252,-0.012518095329487227,0.012479596658129585,-0.006222226098309988,0.006148624758410615,-0.003031206295635535,0.00399732699916464,-0.001930224887879358,0.0028900858329704284,-0.0013507242489388834
309029.54325135367,38.36857765284177,48.558938391309084,0.026190214945487133,-0.014988127125048042,0.013045143811538767,-0.007449619171691454,0.006424667789624759,-0.0036293815073734567,0.004173869891346706,-0.002311510719641976,0.0030145419739543325,-0.001617939608974655
316227.76601683244,46.188680591961294,50.80663037692817,0.027184471544293147,-0.01815122629992447,0.013539112829940537,-0.009021409282416636,0.006665879892158087,-0.004395475284373849,0.004328289944828398,-0.0027999258761273378,0.0031235899833846788,-0.001960341853862073
323593.65692962264,56.1016417865461,52.01995595876807,0.027790166413746972,-0.022188151024358563,0.01383995904880264,-0.011027408847055421,0.006813022850770302,-0.005373296521937562,0.004422827262039314,-0.0034234466051963116,0.003190767686496061,-0.002397597103224751
331131.1214825853,68.41101687151642,51.12347547332714,0.027572421789853342,-0.027241070674086338,0.013731575987381084,-0.013538246641429148,0.006760753760236492,-0.006597319969466379,0.0043903091547130985,-0.0042041212989705045,0.0031689715541908113,-0.002945242936291904
338844.15613919665,82.91429623942491,46.43272545762751,0.0258387252098896,-0.03325530309543447,0.012869840967948605,-0.016526720656292394,0.006341300056177116,-0.00805435048082703,0.004123715873664106,-0.005133627455279207,0.0029831111187955534,-0.0035975505210320115
346736.8504525256,98.15759873116299,35.84599190314369,0.021704917125261496,-0.039671183199419285,0.010815418804316794,-0.01971468344749016,0.005340422410949842,-0.009608869886977003,0.003486320562203967,-0.0061256457400650785,0.002537173872298173,-0.004294101027510655
354813.38923356927,110.69010156360824,17.99742312273272,0.014554480809462506,-0.045099737361115756,0.007262006926848864,-0.02241189676845596,0.003608658100115705,-0.010924430897454655,0.0023826009859144828,-0.006965659234578909,0.0017639234459133383,-0.004884493044704624
363078.054770095,115.76232728081078,-5.566588339764401,0.004940636109175771,-0.04757195122071478,0.0024845955705575557,-0.023639936287376016,0.0012798817383077065,-0.011523976651359017,0.0008976808279983318,-0.007349305262604471,0.0007227675649637379,-0.005155105675485258
371535.22909716604,110.6000427939218,-29.55576951767554,-0.005018635769874878,-0.045864283033882375,-0.0024642912748415757,-0.022790885594590478,-0.0011328954559105483,-0.011110930646437549,-0.0006413853183361327,-0.0070871266643941265,-0.0003570351421349682,-0.004972683721474786
380189.39632055454,97.18846489107948,-48.137800768289964,-0.012903949298691483,-0.04069132469867158,-0.006382436549602956,-0.02021994315292996,-0.0030434972134450195,-0.0098582272283206,-0.0018606116941445126,-0.006289099517514645,-0.001212992008771632,-0.004413998412954048
389045.1449942738,80.43848386419089,-58.94991973780278,-0.017666441357327218,-0.0340226875236932,-0.008748719385942674,-0.016905897153821348,-0.00419767606066844,-0.008242946331144575,-0.0025975604481062523,-0.005259383246413064,-0.001730827037544424,-0.0036922728979707237
398107.1705534903,64.40973197201924,-63.15679404261984,-0.019714648447821382,-0.027538738825569044,-0.009766221398755161,-0.013683742649718549,-0.004694277080953541,-0.00667220569189683,-0.0029150506206645985,-0.004257710412001649,-0.00195434444989203,-0.0029897935038899403
407380.2778041056,50.93230498436535,-63.11258991304762,-0.01998106683522286,-0.022027594615253714,-0.009898354065743468,-0.010945072918407997,-0.004759147724150965,-0.005337005250380003,-0.002957030042809887,-0.003406035559660104,-0.0019844081903708497,-0.002392268547145292
416869.3834703281,40.27612146734021,-60.799232831001746,-0.019272007614739208,-0.017632837353498115,-0.009545797507958627,-0.008761203330957212,-0.004587614489071966,-0.0042721902453952834,-0.002848066538248073,-0.0027266939181997837,-0.001908388219392342,-0.0019154960201517165
426579.5188015852,32.05987091481146,-57.47846635884759,-0.018110036159847572,-0.014219565879722805,-0.00896822050385306,-0.007065076420199422,-0.004306284498851162,-0.0034451188127814013,-0.002668933589040157,-0.0021989359935867024,-0.001782973825326109,-0.0015450016867876192
436515.8322401583,25.761937824941075,-53.848792994277865,-0.01678963093050931,-0.011586052604132552,-0.008311947504838484,-0.00575643675841214,-0.003986513431226975,-0.0028069424188570118,-0.0024651719998817208,-0.0017916439946432075,-0.0016401465816931879,-0.001259000909847464
446683.5921509552,20.914876934681487,-50.26266030488117,-0.015462785247499866,-0.009546942112234003,-0.007652499581252942,-0.0047431706145563916,-0.0036651371713161685,-0.0023127680896712017,-0.0022603021309876344,-0.001476203800038421,-0.0014964364568845073,-0.0010374428994591113
457088.1896148669,17.15123135615662,-46.88124417087632,-0.014201566080827304,-0.007954586445512116,-0.00702568218850735,-0.003951905303826558,-0.003359625734161671,-0.0019268318438830402,-0.0020654868207340533,-0.0012298132961530439,-0.0013596976646403235,-0.0008643417082278694
467735.1412871899,14.196650280457037,-43.76594897896899,-0.01303566409740321,-0.006697760465383722,-0.006446244576163275,-0.0033273692437269914,-0.0030771802630535127,-0.001622190316470785,-0.0018853340152870349,-0.001035290783511401,-0.0012331798343551668,-0.0007276477889656638
478630.0923226299,11.85016625576701,-40.92845012144582,-0.011973197249703539,-0.005694430177248323,-0.005918217254791087,-0.0028287974966189657,-0.002819773468583648,-0.001378970381403949,-0.0017211127584552239,-0.0008799613375789956,-0.0011177854096329188,-0.0006184700054867668
489778.8193684375,9.96511028773448,-38.35705065174462,-0.011011813254699656,-0.004884385663564803,-0.005440428757540285,-0.002426270441468128,-0.002586839880135553,-0.0011825852405011746,-0.001572470149256833,-0.0007545204621146821,-0.0010132753868094607,-0.0005302801690957433
501187.2336272634,8.434009843564024,-36.03023775293646,-0.010144488567903131,-0.0042232893294514556,-0.005009387030386894,-0.002097755969275037,-0.0023766811593929262,-0.0010222929856991223,-0.0014383285184270975,-0.0006521154661671822,-0.0009188996912085567,-0.0004582694804853467
512861.3839913558,7.177486738356815,-33.92348708530702,-0.00936249797490041,-0.003678247610546194,-0.004620754902655794,-0.0018269088401661965,-0.0021871858503430836,-0.0008901240223360263,-0.0013173451159447069,-0.0005676617320383452,-0.0008337203797803036,-0.00039886931483033665
524807.4602497633,6.136334534450763,-32.01254759585825,-0.008656891053612427,-0.0032246246021080103,-0.0042700836402598885,-0.0016014872418801509,-0.0020161873087382013,-0.000780109248210421,-0.0012081408449860405,-0.0004973506153321802,-0.000756772614568467,-0.000349406213416447
537031.7963702432,5.265922125808312,-30.274909337520896,-0.008019186338598865,-0.0028437769817833518,-0.00395315779623943,-0.001412227192698524,-0.0018616320417731665,-0.0006877313667240056,-0.0011094079420334716,-0.00043829956322741416,-0.00068714056064115,-0.0003078565274706389
549540.8738576148,4.53224201523264,-28.69034683563458,-0.007441659749075613,-0.0025214463464553897,-0.0036661384694645516,-0.001252043645285453,-0.001721649704040541,-0.0006095354349393479,-0.0010199548396322377,-0.0003883037445060098,-0.0006239891075302036,-0.0002726722155556763
562341.3251903391,3.9091065065394344,-27.24100507651449,-0.006917426684612654,-0.0022466135352420466,-0.0034056040515971202,-0.0011154611705132026,-0.0015945730722927932,-0.0005428513171261108,-0.0009387190605159292,-0.0003456590296926463,-0.0005665730877845143,-0.0002426566656767684
575439.9373371467,3.3761432322342886,-25.911271682055542,-0.006440423269078698,-0.002010676402131302,-0.0031685408721506543,-0.0009982053749293576,-0.0014789335632875102,-0.0004855944898208457,-0.0008647644678957488,-0.000309034933473119,-0.0005142354675720012,-0.00021687555378321414
588843.6553555785,2.917349163543971,-24.687561076152207,-0.0060053422431492025,-0.0018068546046438893,-0.00295231131694789,-0.0008969071295018342,-0.0013734457475547707,-0.00043612184052338595,-0.0007972714657905874,-0.0002773826282780765,-0.00046640055373647,-0.0001945923003269302
602559.586074347,2.520037361144432,-23.558074260520268,-0.005607552306184066,-0.001629754664194443,-0.0027546137289369316,-0.0008088864416721906,-0.0012769878414370828,-0.0003931262926795063,-0.0007355246120820074,-0.00024986772071791983,-0.00042256535862838,-0.00017522089746947674
616595.0018614712,2.174062181006186,-22.512565000807868,-0.005243015421172405,-0.001475049056591396,-0.002573441301603751,-0.0007319929916358321,-0.001188581696995688,-0.0003555590555342213,-0.0006788998954936827,-0.0002258206481003448,-0.00038229070921394774,-0.0001582910981280276
630957.344480182,1.8712437005580917,-21.542126021831884,-0.0049082089721673204,-0.0013392371433751694,-0.0024070433871361875,-0.0006644873369719457,-0.0011073739612514118,-0.00032257170117370277,-0.0006268527469672694,-0.0002046997222741899,-0.00034519285632357566,-0.00014342247927202613
645654.2290346441,1.6049360250878724,-20.638999943166674,-0.004600055635851602,-0.0012194653822055997,-0.0022538906404041626,-0.0006049515740423565,-0.0010326190997262065,-0.0002934726031369003,-0.0005789072317385461,-0.00018606333498669543,-0.00031093590042032747,-0.00013030493445558212
660693.4480075843,1.3697004966206445,-19.796415269707783,-0.004315861748147359,-0.0011133908748209211,-0.002112644386138654,-0.0005522215344476013,-0.0009636644746716112,-0.0002676938746619135,-0.0005346465456695983,-0.0001695488615579475,-0.0002792251227257732,-0.00011868386769783939
676082.9753919698,1.161056105906245,-19.008445700623348,-0.004053263918861221,-0.0010190768910248115,-0.001982130086087478,-0.0005053348707440738,-0.0008999374189984734,-0.0002447660540925528,-0.0004937047797036484,-0.0001548565071991192,-0.00024980119770727884,-0.00010834885706096269
691830.9709189242,0.9752872429734586,-18.269890209023313,-0.003810183184425071,-0.0009349121990010614,-0.0018613145530188635,-0.00046349097174411594,-0.0008409341345300896,-0.00022429855819367685,-0.0004557598441790177,-0.00014173683343437785,-0.00022243521173255984,-9.912490219802849e-05
707945.7843841253,0.809294410423824,-17.576171165928923,-0.0035847858238205045,-0.0008595482748292668,-0.0017492864765600033,-0.0004260197621132747,-0.0007862102030645363,-0.0002059644673989822,-0.0004205274188241304,-0.000129981048589567,-0.0001969243940549801,-9.08656132482004e-05
724435.9600749771,0.6604774024308314,-16.923247908629826,-0.0033754499496284392,-0.0007918500530994757,-0.001645239819391646,-0.000392357230601503,-0.0007353724954261091,-0.00018948859197214237,-0.0003877557919201861,-0.00011941339185298564,-0.0001730884642741285,-8.344787076293648e-05
741310.2413009043,0.5266432176644581,-16.307543411205472,-0.003180737045303202,-0.0007308570161684434,-0.001548459671764392,-0.000362026095569998,-0.0006880722779307748,-0.00017463804318878698,-0.0003572214610373012,-0.00010988511591130785,-0.0001507665063361451,-7.676760953465655e-05
758577.5750291703,0.40593296299014353,-15.725882013344618,-0.002999367708560755,-0.0006757522381892088,-0.0014583101964587466,-0.00033462042324695375,-0.0006439993371381883,-0.00016121473196551356,-0.0003287253813040662,-0.00010126969967448291,-0.00012981428832383992,-7.073646803820431e-05
776247.1166286779,0.29676344716188663,-15.175436457545723,-0.0028302009568992705,-0.0006258375950741958,-0.0013742243441043525,-0.00030979330982448377,-0.0006028769670049942,-0.00014904936152143448,-0.00030208976189698454,-9.345901457063023e-05,-0.00011010195728409585,-6.527910981945206e-05
794328.2347242674,0.19778021862715,-14.653682753786413,-0.0026722165436766847,-0.0005805137876382225,-0.0012956950647110262,-0.00028724695520612086,-0.0005644576849065254,-0.00013799658631132147,-0.0002771553256135609,-8.63602352986444e-05,-9.151204791865273e-05,-6.0331070582443965e-05
812830.5161640848,0.10781957930502488,-14.158361627227665,-0.0025244998169062977,-0.000539264147319707,-0.001222267782888239,-0.00026672461629529857,-0.0005285195632544401,-0.00012793108752052096,-0.0002537789592473788,-7.989333572656206e-05,-7.393775255800362e-05,-5.583701982248011e-05
831763.7711026561,0.025877684081657776,-13.687445507516008,-0.0023862287263146553,-0.0005016414337017538,-0.001153533940705494,-0.00024800404688576466,-0.0004948630811961487,-0.0001187443735171749,-0.00023183169374856185,-7.398904770146153e-05,-5.7281407233066566e-05,-5.1749352064149415e-05
851138.0382023612,-0.04891473162773819,-13.239110189960146,-0.002256662647221061,-0.0004672570129182364,-0.0010891254434672215,-0.0002308921205904096,-0.0004633084161327504,-0.00011034215723592938,-0.00021119696282112722,-6.858718834850602e-05,-4.1453154818362006e-05,-4.802704253021726e-05
870963.5899560649,-0.11731312771264578,-12.811710442785186,-0.002135132743225209,-0.00043577194189099136,-0.0010287098702306313,-0.00021522040075512257,-0.0004336931077233838,-0.00010264219538518222,-0.0001917690967961822,-6.363528244902811e-05,-2.6369751184855297e-05,-4.463471713992818e-05
891250.9381337294,-0.17997632240121428,-12.403758954621868,-0.0020210336346235197,-0.00040688958667484555,-0.0009719863332280401,-0.0002008414726496954,-0.00040587003791974077,-9.55724994063186e-05,-0.00017345201549218413,-5.9087422473588995e-05,-1.1953484134007163e-05,-4.154189838574078e-05
912010.8393558932,-0.2374807370162742,-12.013908116041764,-0.0019138161770794091,-0.0003803494822958109,-0.0009186818890450832,-0.00018762589253705898,-0.0003797056796762048,-8.906984728120459e-05,-0.00015615808950680251,-5.4903321090400056e-05,1.8688223592804455e-06,-3.87223978062556e-05
933254.3007969741,-0.2903322713815938,-11.640934211599951,-0.001812981186452614,-0.0003559222024173694,-0.0008685484200021005,-0.0001754596385080202,-0.0003550785745758194,-8.307854005236195e-05,-0.00013980714414633323,-5.104752041012577e-05,1.5166744365250458e-05,-3.6153833173323795e-05
954992.5860214186,-0.3389762461323546,-11.283723667366766,-0.0017180739718416856,-0.0003334050544147504,-0.000821359917181955,-0.00016424197144466196,-0.0003318780059403557,-7.75493583679302e-05,-0.00012432558413761594,-4.748872955435529e-05,2.8007159826150878e-05,-3.3817254705721444e-05
977237.2209557928,-0.38380576047329923,-10.941261055753081,-0.001628679560675293,-0.00031261845227315135,-0.0007769101073727778,-0.00015388363277929766,-0.00031000283926307834,-7.243868328923102e-05,-0.00010964562051273925,-4.4199267857590087e-05,4.045514168028341e-05,-3.16968700825819e-05
999999.9999999817,-0.42516874526438975,-10.612618606604352,-0.0015444185178389764,-0.0002934028486077092,-0.0007350103752149247,-0.0001443053200671432,-0.0002893605061935991,-6.770775259723256e-05,-9.57045837166081e-05,-4.115459551252018e-05,5.257486985294476e-05,-2.977986319075597e-05

